Semi-Analytic Solutions to the Noh Problem with a Black Box Equation of State

The objective of this paper is to derive a method of constructing semi-analytic solutions to the Noh Problem when the equation of state (EoS) is a black box. Such solutions can be used for verification tests of hydrodynamics codes. We present the underlying theory, the method for finding solutions, and several examples of derived semi-analytic solutions. We end by performing a classic convergence test using a non-trivial semi-analytic solution.

==> data_files/Carnahan_Starling_semi_analytic_density_solution.txt <==
0.000000 9.819244
0.013423 9.819244
0.026846 9.819244
0.040268 9.819244
0.053691 9.819244
0.067114 9.819244
0.080537 9.819244
0.093960 9.819244
0.107383 9.819244
0.120805 9.819244
0.134228 9.819244
0.147651 9.819244
0.161074 9.819244
0.174497 9.819244
0.187919 9.819244
0.201342 9.819244
0.214765 9.819244
0.228188 9.819244
0.241611 9.819244
0.255034 9.819244
0.268456 9.819244
0.281879 9.819244
0.295302 9.819244
0.308725 9.819244
0.322148 9.819244
0.335570 9.819244
0.348993 9.819244
0.362416 9.819244
0.375839 9.819244
0.389262 9.819244
0.402685 9.819244
0.416107 9.819244
0.429530 9.819244
0.442953 9.819244
0.456376 9.819244
0.469799 9.819244
0.483221 9.819244
0.496644 9.819244
0.510067 9.819244
0.523490 9.819244
0.536913 3.251188
0.550336 3.198720
0.563758 3.148750
0.577181 3.101105
0.590604 3.055625
0.604027 3.012167
0.617450 2.970598
0.630872 2.930798
0.644295 2.892656
0.657718 2.856071
0.671141 2.820950
0.684564 2.787206
0.697987 2.754760
0.711409 2.723538
0.724832 2.693472
0.738255 2.664500
0.751678 2.636563
0.765101 2.609605
0.778523 2.583578
0.791946 2.558432
0.805369 2.534125
0.818792 2.510615
0.832215 2.487863
0.845638 2.465833
0.859060 2.444492
0.872483 2.423808
0.885906 2.403750
0.899329 2.384291
0.912752 2.365404
0.926174 2.347065
0.939597 2.329250
0.953020 2.311937
0.966443 2.295104
0.979866 2.278733
0.993289 2.262804
1.006711 2.247300
1.020134 2.232204
1.033557 2.217500
1.046980 2.203173
1.060403 2.189209
1.073826 2.175594
1.087248 2.162315
1.100671 2.149360
1.114094 2.136717
1.127517 2.124375
1.140940 2.112324
1.154362 2.100552
1.167785 2.089052
1.181208 2.077813
1.194631 2.066826
1.208054 2.056083
1.221477 2.045577
1.234899 2.035299
1.248322 2.025242
1.261745 2.015399
1.275168 2.005763
1.288591 1.996328
1.302013 1.987088
1.315436 1.978036
1.328859 1.969167
1.342282 1.960475
1.355705 1.951955
1.369128 1.943603
1.382550 1.935413
1.395973 1.927380
1.409396 1.919500
1.422819 1.911769
1.436242 1.904182
1.449664 1.896736
1.463087 1.889427
1.476510 1.882250
1.489933 1.875203
1.503356 1.868281
1.516779 1.861482
1.530201 1.854803
1.543624 1.848239
1.557047 1.841789
1.570470 1.835449
1.583893 1.829216
1.597315 1.823088
1.610738 1.817063
1.624161 1.811136
1.637584 1.805307
1.651007 1.799573
1.664430 1.793931
1.677852 1.788380
1.691275 1.782917
1.704698 1.777539
1.718121 1.772246
1.731544 1.767035
1.744966 1.761904
1.758389 1.756851
1.771812 1.751875
1.785235 1.746974
1.798658 1.742146
1.812081 1.737389
1.825503 1.732702
1.838926 1.728084
1.852349 1.723533
1.865772 1.719047
1.879195 1.714625
1.892617 1.710266
1.906040 1.705968
1.919463 1.701731
1.932886 1.697552
1.946309 1.693431
1.959732 1.689366
1.973154 1.685357
1.986577 1.681402
2.000000 1.677500


==> data_files/Carnahan_Starling_semi_analytic_pressure_solution.txt <==
0.000000 5.446246
0.013423 5.446246
0.026846 5.446246
0.040268 5.446246
0.053691 5.446246
0.067114 5.446246
0.080537 5.446246
0.093960 5.446246
0.107383 5.446246
0.120805 5.446246
0.134228 5.446246
0.147651 5.446246
0.161074 5.446246
0.174497 5.446246
0.187919 5.446246
0.201342 5.446246
0.214765 5.446246
0.228188 5.446246
0.241611 5.446246
0.255034 5.446246
0.268456 5.446246
0.281879 5.446246
0.295302 5.446246
0.308725 5.446246
0.322148 5.446246
0.335570 5.446246
0.348993 5.446246
0.362416 5.446246
0.375839 5.446246
0.389262 5.446246
0.402685 5.446246
0.416107 5.446246
0.429530 5.446246
0.442953 5.446246
0.456376 5.446246
0.469799 5.446246
0.483221 5.446246
0.496644 5.446246
0.510067 5.446246
0.523490 5.446246
0.536913 0.000000
0.550336 0.000000
0.563758 0.000000
0.577181 0.000000
0.590604 0.000000
0.604027 0.000000
0.617450 0.000000
0.630872 0.000000
0.644295 0.000000
0.657718 0.000000
0.671141 0.000000
0.684564 0.000000
0.697987 0.000000
0.711409 0.000000
0.724832 0.000000
0.738255 0.000000
0.751678 0.000000
0.765101 0.000000
0.778523 0.000000
0.791946 0.000000
0.805369 0.000000
0.818792 0.000000
0.832215 0.000000
0.845638 0.000000
0.859060 0.000000
0.872483 0.000000
0.885906 0.000000
0.899329 0.000000
0.912752 0.000000
0.926174 0.000000
0.939597 0.000000
0.953020 0.000000
0.966443 0.000000
0.979866 0.000000
0.993289 0.000000
1.006711 0.000000
1.020134 0.000000
1.033557 0.000000
1.046980 0.000000
1.060403 0.000000
1.073826 0.000000
1.087248 0.000000
1.100671 0.000000
1.114094 0.000000
1.127517 0.000000
1.140940 0.000000
1.154362 0.000000
1.167785 0.000000
1.181208 0.000000
1.194631 0.000000
1.208054 0.000000
1.221477 0.000000
1.234899 0.000000
1.248322 0.000000
1.261745 0.000000
1.275168 0.000000
1.288591 0.000000
1.302013 0.000000
1.315436 0.000000
1.328859 0.000000
1.342282 0.000000
1.355705 0.000000
1.369128 0.000000
1.382550 0.000000
1.395973 0.000000
1.409396 0.000000
1.422819 0.000000
1.436242 0.000000
1.449664 0.000000
1.463087 0.000000
1.476510 0.000000
1.489933 0.000000
1.503356 0.000000
1.516779 0.000000
1.530201 0.000000
1.543624 0.000000
1.557047 0.000000
1.570470 0.000000
1.583893 0.000000
1.597315 0.000000
1.610738 0.000000
1.624161 0.000000
1.637584 0.000000
1.651007 0.000000
1.664430 0.000000
1.677852 0.000000
1.691275 0.000000
1.704698 0.000000
1.718121 0.000000
1.731544 0.000000
1.744966 0.000000
1.758389 0.000000
1.771812 0.000000
1.785235 0.000000
1.798658 0.000000
1.812081 0.000000
1.825503 0.000000
1.838926 0.000000
1.852349 0.000000
1.865772 0.000000
1.879195 0.000000
1.892617 0.000000
1.906040 0.000000
1.919463 0.000000
1.932886 0.000000
1.946309 0.000000
1.959732 0.000000
1.973154 0.000000
1.986577 0.000000
2.000000 0.000000


==> data_files/EOSPAC_semi_analytic_density_solution.txt <==
0.000000 2.703949
1000.870577 2.703949
2001.741155 2.703949
3002.611732 2.703949
4003.482309 2.703949
5004.352886 2.703949
6005.223464 2.703949
7006.094041 2.703949
8006.964618 2.703949
9007.835196 2.703949
10008.705773 2.703949
11009.576350 2.703949
12010.446927 2.703949
13011.317505 2.703949
14012.188082 2.703949
15013.058659 2.703949
16013.929236 2.703949
17014.799814 2.703949
18015.670391 2.703949
19016.540968 2.703949
20017.411546 2.703949
21018.282123 2.703949
22019.152700 2.703949
23020.023277 2.703949
24020.893855 2.703949
25021.764432 2.703949
26022.635009 2.703949
27023.505587 2.703949
28024.376164 2.703949
29025.246741 2.703949
30026.117318 2.703949
31026.987896 2.703949
32027.858473 2.703949
33028.729050 2.703949
34029.599628 2.703949
35030.470205 2.703949
36031.340782 2.703949
37032.211359 2.703949
38033.081937 2.703949
39033.952514 2.703949
40034.823091 2.703949
41035.693669 2.703949
42036.564246 2.703949
43037.434823 2.703949
44038.305400 2.703949
45039.175978 2.703949
46040.046555 2.703949
47040.917132 2.703949
48041.787709 2.703949
49042.658287 2.703949
50043.528864 2.703949
51044.399441 2.703949
52045.270019 2.703949
53046.140596 2.703949
54047.011173 2.703949
55047.881750 2.703949
56048.752328 2.703949
57049.622905 2.703949
58050.493482 2.703949
59051.364060 2.703949
60052.234637 2.703949
61053.105214 2.703949
62053.975791 2.703949
63054.846369 2.703949
64055.716946 2.703949
65056.587523 2.703949
66057.458101 2.703949
67058.328678 2.703949
68059.199255 2.703949
69060.069832 2.703949
70060.940410 2.703949
71061.810987 2.703949
72062.681564 2.703949
73063.552142 2.703949
74064.422719 2.703949
75065.293296 2.703949
76066.163873 2.703949
77067.034451 2.703949
78067.905028 2.703949
79068.775605 2.703949
80069.646182 2.703949
81070.516760 2.703949
82071.387337 2.703949
83072.257914 2.703949
84073.128492 2.703949
85073.999069 2.703949
86074.869646 2.703949
87075.740223 2.703949
88076.610801 2.703949
89077.481378 2.703949
90078.351955 2.703949
91079.222533 2.703949
92080.093110 2.703949
93080.963687 2.703949
94081.834264 2.703949
95082.704842 2.703949
96083.575419 2.703949
97084.445996 2.703949
98085.316574 2.703949
99086.187151 2.703949
100087.057728 2.703949
101087.928305 2.703949
102088.798883 2.703949
103089.669460 2.703949
104090.540037 2.703949
105091.410615 2.703949
106092.281192 2.703949
107093.151769 2.703949
108094.022346 2.703949
109094.892924 2.703949
110095.763501 2.703949
111096.634078 2.703949
112097.504655 2.703949
113098.375233 2.703949
114099.245810 2.703949
115100.116387 2.703949
116100.986965 2.703949
117101.857542 2.703949
118102.728119 2.703949
119103.598696 2.703949
120104.469274 2.703949
121105.339851 2.703949
122106.210428 2.703949
123107.081006 2.703949
124107.951583 2.703949
125108.822160 2.703949
126109.692737 2.703949
127110.563315 2.703949
128111.433892 2.703949
129112.304469 2.703949
130113.175047 2.703949
131114.045624 2.703949
132114.916201 2.703949
133115.786778 2.703949
134116.657356 2.703949
135117.527933 2.703949
136118.398510 2.703949
137119.269088 2.703949
138120.139665 2.703949
139121.010242 2.703949
140121.880819 2.703949
141122.751397 2.703949
142123.621974 2.703949
143124.492551 2.703949
144125.363128 2.703949
145126.233706 2.703949
146127.104283 2.703949
147127.974860 2.703949
148128.845438 2.703949
149129.716015 2.703949
150130.586592 2.703949
151131.457169 2.703949
152132.327747 2.703949
153133.198324 2.703949
154134.068901 2.703949
155134.939479 2.703949
156135.810056 2.703949
157136.680633 2.703949
158137.551210 2.703949
159138.421788 2.703949
160139.292365 2.703949
161140.162942 2.703949
162141.033520 2.703949
163141.904097 2.703949
164142.774674 2.703949
165143.645251 2.703949
166144.515829 2.703949
167145.386406 2.703949
168146.256983 2.703949
169147.127561 2.703949
170147.998138 2.703949
171148.868715 2.703949
172149.739292 2.703949
173150.609870 2.703949
174151.480447 2.703949
175152.351024 2.703949
176153.221601 2.703949
177154.092179 2.703949
178154.962756 2.703949
179155.833333 2.703949
180156.703911 2.703949
181157.574488 2.703949
182158.445065 2.703949
183159.315642 2.703949
184160.186220 2.703949
185161.056797 2.703949
186161.927374 2.703949
187162.797952 2.703949
188163.668529 2.703949
189164.539106 2.703949
190165.409683 2.703949
191166.280261 2.703949
192167.150838 2.703949
193168.021415 2.703949
194168.891993 2.703949
195169.762570 2.703949
196170.633147 2.703949
197171.503724 2.703949
198172.374302 2.703949
199173.244879 2.703949
200174.115456 2.703949
201174.986034 2.703949
202175.856611 2.703949
203176.727188 2.703949
204177.597765 2.703949
205178.468343 2.703949
206179.338920 2.703949
207180.209497 2.703949
208181.080074 2.703949
209181.950652 2.703949
210182.821229 2.703949
211183.691806 2.703949
212184.562384 2.703949
213185.432961 2.703949
214186.303538 2.703949
215187.174115 2.703949
216188.044693 2.703949
217188.915270 2.703949
218189.785847 2.703949
219190.656425 2.703949
220191.527002 2.703949
221192.397579 2.703949
222193.268156 2.703949
223194.138734 2.703949
224195.009311 2.703949
225195.879888 2.703949
226196.750466 2.703949
227197.621043 2.703949
228198.491620 2.703949
229199.362197 2.703949
230200.232775 2.703949
231201.103352 2.703949
232201.973929 2.703949
233202.844507 2.703949
234203.715084 2.703949
235204.585661 2.703949
236205.456238 2.703949
237206.326816 2.703949
238207.197393 2.703949
239208.067970 2.703949
240208.938547 2.703949
241209.809125 2.703949
242210.679702 2.703949
243211.550279 2.703949
244212.420857 2.703949
245213.291434 2.703949
246214.162011 2.703949
247215.032588 2.703949
248215.903166 2.703949
249216.773743 2.703949
250217.644320 2.703949
251218.514898 2.703949
252219.385475 2.703949
253220.256052 2.703949
254221.126629 2.703949
255221.997207 2.703949
256222.867784 2.703949
257223.738361 2.703949
258224.608939 2.703949
259225.479516 2.703949
260226.350093 2.703949
261227.220670 2.703949
262228.091248 2.703949
263228.961825 2.703949
264229.832402 2.703949
265230.702980 2.703949
266231.573557 2.703949
267232.444134 2.703949
268233.314711 2.703949
269234.185289 2.703949
270235.055866 2.703949
271235.926443 2.703949
272236.797020 2.703949
273237.667598 2.703949
274238.538175 2.703949
275239.408752 2.703949
276240.279330 2.703949
277241.149907 2.703949
278242.020484 2.703949
279242.891061 2.703949
280243.761639 2.703949
281244.632216 2.703949
282245.502793 2.703949
283246.373371 2.703949
284247.243948 2.703949
285248.114525 2.703949
286248.985102 2.703949
287249.855680 2.703949
288250.726257 2.703949
289251.596834 2.703949
290252.467412 2.703949
291253.337989 2.703949
292254.208566 2.703949
293255.079143 2.703949
294255.949721 2.703949
295256.820298 2.703949
296257.690875 2.703949
297258.561453 2.703949
298259.432030 2.703949
299260.302607 2.703949
300261.173184 2.703949
301262.043762 2.703949
302262.914339 2.703949
303263.784916 2.703949
304264.655493 2.703949
305265.526071 2.703949
306266.396648 2.703949
307267.267225 2.703949
308268.137803 2.703949
309269.008380 2.703949
310269.878957 2.703949
311270.749534 2.703949
312271.620112 2.703949
313272.490689 2.703949
314273.361266 2.703949
315274.231844 2.703949
316275.102421 2.703949
317275.972998 2.703949
318276.843575 2.703949
319277.714153 2.703949
320278.584730 2.703949
321279.455307 2.703949
322280.325885 2.703949
323281.196462 2.703949
324282.067039 2.703949
325282.937616 2.703949
326283.808194 2.703949
327284.678771 2.703949
328285.549348 2.703949
329286.419926 2.703949
330287.290503 2.703949
331288.161080 2.703949
332289.031657 2.703949
333289.902235 2.703949
334290.772812 2.703949
335291.643389 2.703949
336292.513966 2.703949
337293.384544 2.703949
338294.255121 2.703949
339295.125698 2.703949
340295.996276 2.703949
341296.866853 2.703949
342297.737430 2.703949
343298.608007 2.703949
344299.478585 2.703949
345300.349162 2.703949
346301.219739 2.703949
347302.090317 2.703949
348302.960894 2.703949
349303.831471 2.703949
350304.702048 2.703949
351305.572626 2.703949
352306.443203 2.703949
353307.313780 2.703949
354308.184358 2.703949
355309.054935 2.703949
356309.925512 2.703949
357310.796089 2.703949
358311.666667 2.703949
359312.537244 2.703949
360313.407821 2.703949
361314.278399 2.703949
362315.148976 2.703949
363316.019553 2.703949
364316.890130 2.703949
365317.760708 2.703949
366318.631285 2.703949
367319.501862 2.703949
368320.372439 2.703949
369321.243017 2.703949
370322.113594 2.703949
371322.984171 2.703949
372323.854749 2.703949
373324.725326 2.703949
374325.595903 2.703949
375326.466480 2.703949
376327.337058 2.703949
377328.207635 2.703949
378329.078212 2.703949
379329.948790 2.703949
380330.819367 2.703949
381331.689944 2.703949
382332.560521 2.703949
383333.431099 2.703949
384334.301676 2.703949
385335.172253 2.703949
386336.042831 2.703949
387336.913408 2.703949
388337.783985 2.703949
389338.654562 2.703949
390339.525140 2.703949
391340.395717 2.703949
392341.266294 2.703949
393342.136872 2.703949
394343.007449 2.703949
395343.878026 2.703949
396344.748603 2.703949
397345.619181 2.703949
398346.489758 2.703949
399347.360335 2.703949
400348.230912 2.703949
401349.101490 2.703949
402349.972067 2.703949
403350.842644 2.703949
404351.713222 2.703949
405352.583799 2.703949
406353.454376 2.703949
407354.324953 2.703949
408355.195531 2.703949
409356.066108 2.703949
410356.936685 2.703949
411357.807263 2.703949
412358.677840 2.703949
413359.548417 2.703949
414360.418994 2.703949
415361.289572 2.703949
416362.160149 2.703949
417363.030726 2.703949
418363.901304 2.703949
419364.771881 2.703949
420365.642458 2.703949
421366.513035 2.703949
422367.383613 2.703949
423368.254190 2.703949
424369.124767 2.703949
425369.995345 2.703949
426370.865922 2.703949
427371.736499 2.703949
428372.607076 2.703949
429373.477654 2.703949
430374.348231 2.703949
431375.218808 2.703949
432376.089385 2.703949
433376.959963 2.703949
434377.830540 2.703949
435378.701117 2.703949
436379.571695 2.703949
437380.442272 2.703949
438381.312849 2.703949
439382.183426 2.703949
440383.054004 2.703949
441383.924581 2.703949
442384.795158 2.703949
443385.665736 2.703949
444386.536313 2.703949
445387.406890 2.703949
446388.277467 2.703949
447389.148045 2.703949
448390.018622 2.703949
449390.889199 2.703949
450391.759777 2.703949
451392.630354 2.703949
452393.500931 2.703949
453394.371508 2.703949
454395.242086 2.703949
455396.112663 2.703949
456396.983240 2.703949
457397.853818 2.703949
458398.724395 2.703949
459399.594972 2.703949
460400.465549 2.703949
461401.336127 2.703949
462402.206704 2.703949
463403.077281 2.703949
464403.947858 2.703949
465404.818436 2.703949
466405.689013 2.703949
467406.559590 2.703949
468407.430168 2.703949
469408.300745 2.703949
470409.171322 2.703949
471410.041899 2.703949
472410.912477 2.703949
473411.783054 2.703949
474412.653631 2.703949
475413.524209 2.703949
476414.394786 2.703949
477415.265363 2.703949
478416.135940 2.703949
479417.006518 2.703949
480417.877095 2.703949
481418.747672 2.703949
482419.618250 2.703949
483420.488827 2.703949
484421.359404 2.703949
485422.229981 2.703949
486423.100559 2.703949
487423.971136 2.703949
488424.841713 2.703949
489425.712291 2.703949
490426.582868 2.703949
491427.453445 2.703949
492428.324022 2.703949
493429.194600 2.703949
494430.065177 2.703949
495430.935754 2.703949
496431.806331 2.703949
497432.676909 2.703949
498433.547486 2.703949
499434.418063 2.703949
500435.288641 2.703949
501436.159218 2.703949
502437.029795 2.703949
503437.900372 2.703949
504438.770950 2.703949
505439.641527 2.703949
506440.512104 2.703949
507441.382682 2.703949
508442.253259 2.703949
509443.123836 2.703949
510443.994413 2.703949
511444.864991 2.703949
512445.735568 2.703949
513446.606145 2.703949
514447.476723 2.703949
515448.347300 2.703949
516449.217877 2.703949
517450.088454 2.703949
518450.959032 2.703949
519451.829609 2.703949
520452.700186 2.703949
521453.570764 2.703949
522454.441341 2.703949
523455.311918 2.703949
524456.182495 2.703949
525457.053073 2.703949
526457.923650 2.703949
527458.794227 2.703949
528459.664804 2.703949
529460.535382 2.703949
530461.405959 2.703949
531462.276536 2.703949
532463.147114 2.703949
533464.017691 2.703949
534464.888268 2.703949
535465.758845 2.703949
536466.629423 2.703949
537467.500000 2.700000
538468.370577 2.700000
539469.241155 2.700000
540470.111732 2.700000
541470.982309 2.700000
542471.852886 2.700000
543472.723464 2.700000
544473.594041 2.700000
545474.464618 2.700000
546475.335196 2.700000
547476.205773 2.700000
548477.076350 2.700000
549477.946927 2.700000
550478.817505 2.700000
551479.688082 2.700000
552480.558659 2.700000
553481.429236 2.700000
554482.299814 2.700000
555483.170391 2.700000
556484.040968 2.700000
557484.911546 2.700000
558485.782123 2.700000
559486.652700 2.700000
560487.523277 2.700000
561488.393855 2.700000
562489.264432 2.700000
563490.135009 2.700000
564491.005587 2.700000
565491.876164 2.700000
566492.746741 2.700000
567493.617318 2.700000
568494.487896 2.700000
569495.358473 2.700000
570496.229050 2.700000
571497.099628 2.700000
572497.970205 2.700000
573498.840782 2.700000
574499.711359 2.700000
575500.581937 2.700000
576501.452514 2.700000
577502.323091 2.700000
578503.193669 2.700000
579504.064246 2.700000
580504.934823 2.700000
581505.805400 2.700000
582506.675978 2.700000
583507.546555 2.700000
584508.417132 2.700000
585509.287709 2.700000
586510.158287 2.700000
587511.028864 2.700000
588511.899441 2.700000
589512.770019 2.700000
590513.640596 2.700000
591514.511173 2.700000
592515.381750 2.700000
593516.252328 2.700000
594517.122905 2.700000
595517.993482 2.700000
596518.864060 2.700000
597519.734637 2.700000
598520.605214 2.700000
599521.475791 2.700000
600522.346369 2.700000
601523.216946 2.700000
602524.087523 2.700000
603524.958101 2.700000
604525.828678 2.700000
605526.699255 2.700000
606527.569832 2.700000
607528.440410 2.700000
608529.310987 2.700000
609530.181564 2.700000
610531.052142 2.700000
611531.922719 2.700000
612532.793296 2.700000
613533.663873 2.700000
614534.534451 2.700000
615535.405028 2.700000
616536.275605 2.700000
617537.146182 2.700000
618538.016760 2.700000
619538.887337 2.700000
620539.757914 2.700000
621540.628492 2.700000
622541.499069 2.700000
623542.369646 2.700000
624543.240223 2.700000
625544.110801 2.700000
626544.981378 2.700000
627545.851955 2.700000
628546.722533 2.700000
629547.593110 2.700000
630548.463687 2.700000
631549.334264 2.700000
632550.204842 2.700000
633551.075419 2.700000
634551.945996 2.700000
635552.816574 2.700000
636553.687151 2.700000
637554.557728 2.700000
638555.428305 2.700000
639556.298883 2.700000
640557.169460 2.700000
641558.040037 2.700000
642558.910615 2.700000
643559.781192 2.700000
644560.651769 2.700000
645561.522346 2.700000
646562.392924 2.700000
647563.263501 2.700000
648564.134078 2.700000
649565.004655 2.700000
650565.875233 2.700000
651566.745810 2.700000
652567.616387 2.700000
653568.486965 2.700000
654569.357542 2.700000
655570.228119 2.700000
656571.098696 2.700000
657571.969274 2.700000
658572.839851 2.700000
659573.710428 2.700000
660574.581006 2.700000
661575.451583 2.700000
662576.322160 2.700000
663577.192737 2.700000
664578.063315 2.700000
665578.933892 2.700000
666579.804469 2.700000
667580.675047 2.700000
668581.545624 2.700000
669582.416201 2.700000
670583.286778 2.700000
671584.157356 2.700000
672585.027933 2.700000
673585.898510 2.700000
674586.769088 2.700000
675587.639665 2.700000
676588.510242 2.700000
677589.380819 2.700000
678590.251397 2.700000
679591.121974 2.700000
680591.992551 2.700000
681592.863128 2.700000
682593.733706 2.700000
683594.604283 2.700000
684595.474860 2.700000
685596.345438 2.700000
686597.216015 2.700000
687598.086592 2.700000
688598.957169 2.700000
689599.827747 2.700000
690600.698324 2.700000
691601.568901 2.700000
692602.439479 2.700000
693603.310056 2.700000
694604.180633 2.700000
695605.051210 2.700000
696605.921788 2.700000
697606.792365 2.700000
698607.662942 2.700000
699608.533520 2.700000
700609.404097 2.700000
701610.274674 2.700000
702611.145251 2.700000
703612.015829 2.700000
704612.886406 2.700000
705613.756983 2.700000
706614.627561 2.700000
707615.498138 2.700000
708616.368715 2.700000
709617.239292 2.700000
710618.109870 2.700000
711618.980447 2.700000
712619.851024 2.700000
713620.721601 2.700000
714621.592179 2.700000
715622.462756 2.700000
716623.333333 2.700000
717624.203911 2.700000
718625.074488 2.700000
719625.945065 2.700000
720626.815642 2.700000
721627.686220 2.700000
722628.556797 2.700000
723629.427374 2.700000
724630.297952 2.700000
725631.168529 2.700000
726632.039106 2.700000
727632.909683 2.700000
728633.780261 2.700000
729634.650838 2.700000
730635.521415 2.700000
731636.391993 2.700000
732637.262570 2.700000
733638.133147 2.700000
734639.003724 2.700000
735639.874302 2.700000
736640.744879 2.700000
737641.615456 2.700000
738642.486034 2.700000
739643.356611 2.700000
740644.227188 2.700000
741645.097765 2.700000
742645.968343 2.700000
743646.838920 2.700000
744647.709497 2.700000
745648.580074 2.700000
746649.450652 2.700000
747650.321229 2.700000
748651.191806 2.700000
749652.062384 2.700000
750652.932961 2.700000
751653.803538 2.700000
752654.674115 2.700000
753655.544693 2.700000
754656.415270 2.700000
755657.285847 2.700000
756658.156425 2.700000
757659.027002 2.700000
758659.897579 2.700000
759660.768156 2.700000
760661.638734 2.700000
761662.509311 2.700000
762663.379888 2.700000
763664.250466 2.700000
764665.121043 2.700000
765665.991620 2.700000
766666.862197 2.700000
767667.732775 2.700000
768668.603352 2.700000
769669.473929 2.700000
770670.344507 2.700000
771671.215084 2.700000
772672.085661 2.700000
773672.956238 2.700000
774673.826816 2.700000
775674.697393 2.700000
776675.567970 2.700000
777676.438547 2.700000
778677.309125 2.700000
779678.179702 2.700000
780679.050279 2.700000
781679.920857 2.700000
782680.791434 2.700000
783681.662011 2.700000
784682.532588 2.700000
785683.403166 2.700000
786684.273743 2.700000
787685.144320 2.700000
788686.014898 2.700000
789686.885475 2.700000
790687.756052 2.700000
791688.626629 2.700000
792689.497207 2.700000
793690.367784 2.700000
794691.238361 2.700000
795692.108939 2.700000
796692.979516 2.700000
797693.850093 2.700000
798694.720670 2.700000
799695.591248 2.700000
800696.461825 2.700000
801697.332402 2.700000
802698.202980 2.700000
803699.073557 2.700000
804699.944134 2.700000
805700.814711 2.700000
806701.685289 2.700000
807702.555866 2.700000
808703.426443 2.700000
809704.297020 2.700000
810705.167598 2.700000
811706.038175 2.700000
812706.908752 2.700000
813707.779330 2.700000
814708.649907 2.700000
815709.520484 2.700000
816710.391061 2.700000
817711.261639 2.700000
818712.132216 2.700000
819713.002793 2.700000
820713.873371 2.700000
821714.743948 2.700000
822715.614525 2.700000
823716.485102 2.700000
824717.355680 2.700000
825718.226257 2.700000
826719.096834 2.700000
827719.967412 2.700000
828720.837989 2.700000
829721.708566 2.700000
830722.579143 2.700000
831723.449721 2.700000
832724.320298 2.700000
833725.190875 2.700000
834726.061453 2.700000
835726.932030 2.700000
836727.802607 2.700000
837728.673184 2.700000
838729.543762 2.700000
839730.414339 2.700000
840731.284916 2.700000
841732.155493 2.700000
842733.026071 2.700000
843733.896648 2.700000
844734.767225 2.700000
845735.637803 2.700000
846736.508380 2.700000
847737.378957 2.700000
848738.249534 2.700000
849739.120112 2.700000
850739.990689 2.700000
851740.861266 2.700000
852741.731844 2.700000
853742.602421 2.700000
854743.472998 2.700000
855744.343575 2.700000
856745.214153 2.700000
857746.084730 2.700000
858746.955307 2.700000
859747.825885 2.700000
860748.696462 2.700000
861749.567039 2.700000
862750.437616 2.700000
863751.308194 2.700000
864752.178771 2.700000
865753.049348 2.700000
866753.919926 2.700000
867754.790503 2.700000
868755.661080 2.700000
869756.531657 2.700000
870757.402235 2.700000
871758.272812 2.700000
872759.143389 2.700000
873760.013966 2.700000
874760.884544 2.700000
875761.755121 2.700000
876762.625698 2.700000
877763.496276 2.700000
878764.366853 2.700000
879765.237430 2.700000
880766.108007 2.700000
881766.978585 2.700000
882767.849162 2.700000
883768.719739 2.700000
884769.590317 2.700000
885770.460894 2.700000
886771.331471 2.700000
887772.202048 2.700000
888773.072626 2.700000
889773.943203 2.700000
890774.813780 2.700000
891775.684358 2.700000
892776.554935 2.700000
893777.425512 2.700000
894778.296089 2.700000
895779.166667 2.700000
896780.037244 2.700000
897780.907821 2.700000
898781.778399 2.700000
899782.648976 2.700000
900783.519553 2.700000
901784.390130 2.700000
902785.260708 2.700000
903786.131285 2.700000
904787.001862 2.700000
905787.872439 2.700000
906788.743017 2.700000
907789.613594 2.700000
908790.484171 2.700000
909791.354749 2.700000
910792.225326 2.700000
911793.095903 2.700000
912793.966480 2.700000
913794.837058 2.700000
914795.707635 2.700000
915796.578212 2.700000
916797.448790 2.700000
917798.319367 2.700000
918799.189944 2.700000
919800.060521 2.700000
920800.931099 2.700000
921801.801676 2.700000
922802.672253 2.700000
923803.542831 2.700000
924804.413408 2.700000
925805.283985 2.700000
926806.154562 2.700000
927807.025140 2.700000
928807.895717 2.700000
929808.766294 2.700000
930809.636872 2.700000
931810.507449 2.700000
932811.378026 2.700000
933812.248603 2.700000
934813.119181 2.700000
935813.989758 2.700000
936814.860335 2.700000
937815.730912 2.700000
938816.601490 2.700000
939817.472067 2.700000
940818.342644 2.700000
941819.213222 2.700000
942820.083799 2.700000
943820.954376 2.700000
944821.824953 2.700000
945822.695531 2.700000
946823.566108 2.700000
947824.436685 2.700000
948825.307263 2.700000
949826.177840 2.700000
950827.048417 2.700000
951827.918994 2.700000
952828.789572 2.700000
953829.660149 2.700000
954830.530726 2.700000
955831.401304 2.700000
956832.271881 2.700000
957833.142458 2.700000
958834.013035 2.700000
959834.883613 2.700000
960835.754190 2.700000
961836.624767 2.700000
962837.495345 2.700000
963838.365922 2.700000
964839.236499 2.700000
965840.107076 2.700000
966840.977654 2.700000
967841.848231 2.700000
968842.718808 2.700000
969843.589385 2.700000
970844.459963 2.700000
971845.330540 2.700000
972846.201117 2.700000
973847.071695 2.700000
974847.942272 2.700000
975848.812849 2.700000
976849.683426 2.700000
977850.554004 2.700000
978851.424581 2.700000
979852.295158 2.700000
980853.165736 2.700000
981854.036313 2.700000
982854.906890 2.700000
983855.777467 2.700000
984856.648045 2.700000
985857.518622 2.700000
986858.389199 2.700000
987859.259777 2.700000
988860.130354 2.700000
989861.000931 2.700000
990861.871508 2.700000
991862.742086 2.700000
992863.612663 2.700000
993864.483240 2.700000
994865.353818 2.700000
995866.224395 2.700000
996867.094972 2.700000
997867.965549 2.700000
998868.836127 2.700000
999869.706704 2.700000
1000870.577281 2.700000
1001871.447858 2.700000
1002872.318436 2.700000
1003873.189013 2.700000
1004874.059590 2.700000
1005874.930168 2.700000
1006875.800745 2.700000
1007876.671322 2.700000
1008877.541899 2.700000
1009878.412477 2.700000
1010879.283054 2.700000
1011880.153631 2.700000
1012881.024209 2.700000
1013881.894786 2.700000
1014882.765363 2.700000
1015883.635940 2.700000
1016884.506518 2.700000
1017885.377095 2.700000
1018886.247672 2.700000
1019887.118250 2.700000
1020887.988827 2.700000
1021888.859404 2.700000
1022889.729981 2.700000
1023890.600559 2.700000
1024891.471136 2.700000
1025892.341713 2.700000
1026893.212291 2.700000
1027894.082868 2.700000
1028894.953445 2.700000
1029895.824022 2.700000
1030896.694600 2.700000
1031897.565177 2.700000
1032898.435754 2.700000
1033899.306331 2.700000
1034900.176909 2.700000
1035901.047486 2.700000
1036901.918063 2.700000
1037902.788641 2.700000
1038903.659218 2.700000
1039904.529795 2.700000
1040905.400372 2.700000
1041906.270950 2.700000
1042907.141527 2.700000
1043908.012104 2.700000
1044908.882682 2.700000
1045909.753259 2.700000
1046910.623836 2.700000
1047911.494413 2.700000
1048912.364991 2.700000
1049913.235568 2.700000
1050914.106145 2.700000
1051914.976723 2.700000
1052915.847300 2.700000
1053916.717877 2.700000
1054917.588454 2.700000
1055918.459032 2.700000
1056919.329609 2.700000
1057920.200186 2.700000
1058921.070764 2.700000
1059921.941341 2.700000
1060922.811918 2.700000
1061923.682495 2.700000
1062924.553073 2.700000
1063925.423650 2.700000
1064926.294227 2.700000
1065927.164804 2.700000
1066928.035382 2.700000
1067928.905959 2.700000
1068929.776536 2.700000
1069930.647114 2.700000
1070931.517691 2.700000
1071932.388268 2.700000
1072933.258845 2.700000
1073934.129423 2.700000
1074935.000000 2.700000


==> data_files/EOSPAC_semi_analytic_pressure_solution.txt <==
0.000000 1142280642.026212
1000.870577 1142280642.026212
2001.741155 1142280642.026212
3002.611732 1142280642.026212
4003.482309 1142280642.026212
5004.352886 1142280642.026212
6005.223464 1142280642.026212
7006.094041 1142280642.026212
8006.964618 1142280642.026212
9007.835196 1142280642.026212
10008.705773 1142280642.026212
11009.576350 1142280642.026212
12010.446927 1142280642.026212
13011.317505 1142280642.026212
14012.188082 1142280642.026212
15013.058659 1142280642.026212
16013.929236 1142280642.026212
17014.799814 1142280642.026212
18015.670391 1142280642.026212
19016.540968 1142280642.026212
20017.411546 1142280642.026212
21018.282123 1142280642.026212
22019.152700 1142280642.026212
23020.023277 1142280642.026212
24020.893855 1142280642.026212
25021.764432 1142280642.026212
26022.635009 1142280642.026212
27023.505587 1142280642.026212
28024.376164 1142280642.026212
29025.246741 1142280642.026212
30026.117318 1142280642.026212
31026.987896 1142280642.026212
32027.858473 1142280642.026212
33028.729050 1142280642.026212
34029.599628 1142280642.026212
35030.470205 1142280642.026212
36031.340782 1142280642.026212
37032.211359 1142280642.026212
38033.081937 1142280642.026212
39033.952514 1142280642.026212
40034.823091 1142280642.026212
41035.693669 1142280642.026212
42036.564246 1142280642.026212
43037.434823 1142280642.026212
44038.305400 1142280642.026212
45039.175978 1142280642.026212
46040.046555 1142280642.026212
47040.917132 1142280642.026212
48041.787709 1142280642.026212
49042.658287 1142280642.026212
50043.528864 1142280642.026212
51044.399441 1142280642.026212
52045.270019 1142280642.026212
53046.140596 1142280642.026212
54047.011173 1142280642.026212
55047.881750 1142280642.026212
56048.752328 1142280642.026212
57049.622905 1142280642.026212
58050.493482 1142280642.026212
59051.364060 1142280642.026212
60052.234637 1142280642.026212
61053.105214 1142280642.026212
62053.975791 1142280642.026212
63054.846369 1142280642.026212
64055.716946 1142280642.026212
65056.587523 1142280642.026212
66057.458101 1142280642.026212
67058.328678 1142280642.026212
68059.199255 1142280642.026212
69060.069832 1142280642.026212
70060.940410 1142280642.026212
71061.810987 1142280642.026212
72062.681564 1142280642.026212
73063.552142 1142280642.026212
74064.422719 1142280642.026212
75065.293296 1142280642.026212
76066.163873 1142280642.026212
77067.034451 1142280642.026212
78067.905028 1142280642.026212
79068.775605 1142280642.026212
80069.646182 1142280642.026212
81070.516760 1142280642.026212
82071.387337 1142280642.026212
83072.257914 1142280642.026212
84073.128492 1142280642.026212
85073.999069 1142280642.026212
86074.869646 1142280642.026212
87075.740223 1142280642.026212
88076.610801 1142280642.026212
89077.481378 1142280642.026212
90078.351955 1142280642.026212
91079.222533 1142280642.026212
92080.093110 1142280642.026212
93080.963687 1142280642.026212
94081.834264 1142280642.026212
95082.704842 1142280642.026212
96083.575419 1142280642.026212
97084.445996 1142280642.026212
98085.316574 1142280642.026212
99086.187151 1142280642.026212
100087.057728 1142280642.026212
101087.928305 1142280642.026212
102088.798883 1142280642.026212
103089.669460 1142280642.026212
104090.540037 1142280642.026212
105091.410615 1142280642.026212
106092.281192 1142280642.026212
107093.151769 1142280642.026212
108094.022346 1142280642.026212
109094.892924 1142280642.026212
110095.763501 1142280642.026212
111096.634078 1142280642.026212
112097.504655 1142280642.026212
113098.375233 1142280642.026212
114099.245810 1142280642.026212
115100.116387 1142280642.026212
116100.986965 1142280642.026212
117101.857542 1142280642.026212
118102.728119 1142280642.026212
119103.598696 1142280642.026212
120104.469274 1142280642.026212
121105.339851 1142280642.026212
122106.210428 1142280642.026212
123107.081006 1142280642.026212
124107.951583 1142280642.026212
125108.822160 1142280642.026212
126109.692737 1142280642.026212
127110.563315 1142280642.026212
128111.433892 1142280642.026212
129112.304469 1142280642.026212
130113.175047 1142280642.026212
131114.045624 1142280642.026212
132114.916201 1142280642.026212
133115.786778 1142280642.026212
134116.657356 1142280642.026212
135117.527933 1142280642.026212
136118.398510 1142280642.026212
137119.269088 1142280642.026212
138120.139665 1142280642.026212
139121.010242 1142280642.026212
140121.880819 1142280642.026212
141122.751397 1142280642.026212
142123.621974 1142280642.026212
143124.492551 1142280642.026212
144125.363128 1142280642.026212
145126.233706 1142280642.026212
146127.104283 1142280642.026212
147127.974860 1142280642.026212
148128.845438 1142280642.026212
149129.716015 1142280642.026212
150130.586592 1142280642.026212
151131.457169 1142280642.026212
152132.327747 1142280642.026212
153133.198324 1142280642.026212
154134.068901 1142280642.026212
155134.939479 1142280642.026212
156135.810056 1142280642.026212
157136.680633 1142280642.026212
158137.551210 1142280642.026212
159138.421788 1142280642.026212
160139.292365 1142280642.026212
161140.162942 1142280642.026212
162141.033520 1142280642.026212
163141.904097 1142280642.026212
164142.774674 1142280642.026212
165143.645251 1142280642.026212
166144.515829 1142280642.026212
167145.386406 1142280642.026212
168146.256983 1142280642.026212
169147.127561 1142280642.026212
170147.998138 1142280642.026212
171148.868715 1142280642.026212
172149.739292 1142280642.026212
173150.609870 1142280642.026212
174151.480447 1142280642.026212
175152.351024 1142280642.026212
176153.221601 1142280642.026212
177154.092179 1142280642.026212
178154.962756 1142280642.026212
179155.833333 1142280642.026212
180156.703911 1142280642.026212
181157.574488 1142280642.026212
182158.445065 1142280642.026212
183159.315642 1142280642.026212
184160.186220 1142280642.026212
185161.056797 1142280642.026212
186161.927374 1142280642.026212
187162.797952 1142280642.026212
188163.668529 1142280642.026212
189164.539106 1142280642.026212
190165.409683 1142280642.026212
191166.280261 1142280642.026212
192167.150838 1142280642.026212
193168.021415 1142280642.026212
194168.891993 1142280642.026212
195169.762570 1142280642.026212
196170.633147 1142280642.026212
197171.503724 1142280642.026212
198172.374302 1142280642.026212
199173.244879 1142280642.026212
200174.115456 1142280642.026212
201174.986034 1142280642.026212
202175.856611 1142280642.026212
203176.727188 1142280642.026212
204177.597765 1142280642.026212
205178.468343 1142280642.026212
206179.338920 1142280642.026212
207180.209497 1142280642.026212
208181.080074 1142280642.026212
209181.950652 1142280642.026212
210182.821229 1142280642.026212
211183.691806 1142280642.026212
212184.562384 1142280642.026212
213185.432961 1142280642.026212
214186.303538 1142280642.026212
215187.174115 1142280642.026212
216188.044693 1142280642.026212
217188.915270 1142280642.026212
218189.785847 1142280642.026212
219190.656425 1142280642.026212
220191.527002 1142280642.026212
221192.397579 1142280642.026212
222193.268156 1142280642.026212
223194.138734 1142280642.026212
224195.009311 1142280642.026212
225195.879888 1142280642.026212
226196.750466 1142280642.026212
227197.621043 1142280642.026212
228198.491620 1142280642.026212
229199.362197 1142280642.026212
230200.232775 1142280642.026212
231201.103352 1142280642.026212
232201.973929 1142280642.026212
233202.844507 1142280642.026212
234203.715084 1142280642.026212
235204.585661 1142280642.026212
236205.456238 1142280642.026212
237206.326816 1142280642.026212
238207.197393 1142280642.026212
239208.067970 1142280642.026212
240208.938547 1142280642.026212
241209.809125 1142280642.026212
242210.679702 1142280642.026212
243211.550279 1142280642.026212
244212.420857 1142280642.026212
245213.291434 1142280642.026212
246214.162011 1142280642.026212
247215.032588 1142280642.026212
248215.903166 1142280642.026212
249216.773743 1142280642.026212
250217.644320 1142280642.026212
251218.514898 1142280642.026212
252219.385475 1142280642.026212
253220.256052 1142280642.026212
254221.126629 1142280642.026212
255221.997207 1142280642.026212
256222.867784 1142280642.026212
257223.738361 1142280642.026212
258224.608939 1142280642.026212
259225.479516 1142280642.026212
260226.350093 1142280642.026212
261227.220670 1142280642.026212
262228.091248 1142280642.026212
263228.961825 1142280642.026212
264229.832402 1142280642.026212
265230.702980 1142280642.026212
266231.573557 1142280642.026212
267232.444134 1142280642.026212
268233.314711 1142280642.026212
269234.185289 1142280642.026212
270235.055866 1142280642.026212
271235.926443 1142280642.026212
272236.797020 1142280642.026212
273237.667598 1142280642.026212
274238.538175 1142280642.026212
275239.408752 1142280642.026212
276240.279330 1142280642.026212
277241.149907 1142280642.026212
278242.020484 1142280642.026212
279242.891061 1142280642.026212
280243.761639 1142280642.026212
281244.632216 1142280642.026212
282245.502793 1142280642.026212
283246.373371 1142280642.026212
284247.243948 1142280642.026212
285248.114525 1142280642.026212
286248.985102 1142280642.026212
287249.855680 1142280642.026212
288250.726257 1142280642.026212
289251.596834 1142280642.026212
290252.467412 1142280642.026212
291253.337989 1142280642.026212
292254.208566 1142280642.026212
293255.079143 1142280642.026212
294255.949721 1142280642.026212
295256.820298 1142280642.026212
296257.690875 1142280642.026212
297258.561453 1142280642.026212
298259.432030 1142280642.026212
299260.302607 1142280642.026212
300261.173184 1142280642.026212
301262.043762 1142280642.026212
302262.914339 1142280642.026212
303263.784916 1142280642.026212
304264.655493 1142280642.026212
305265.526071 1142280642.026212
306266.396648 1142280642.026212
307267.267225 1142280642.026212
308268.137803 1142280642.026212
309269.008380 1142280642.026212
310269.878957 1142280642.026212
311270.749534 1142280642.026212
312271.620112 1142280642.026212
313272.490689 1142280642.026212
314273.361266 1142280642.026212
315274.231844 1142280642.026212
316275.102421 1142280642.026212
317275.972998 1142280642.026212
318276.843575 1142280642.026212
319277.714153 1142280642.026212
320278.584730 1142280642.026212
321279.455307 1142280642.026212
322280.325885 1142280642.026212
323281.196462 1142280642.026212
324282.067039 1142280642.026212
325282.937616 1142280642.026212
326283.808194 1142280642.026212
327284.678771 1142280642.026212
328285.549348 1142280642.026212
329286.419926 1142280642.026212
330287.290503 1142280642.026212
331288.161080 1142280642.026212
332289.031657 1142280642.026212
333289.902235 1142280642.026212
334290.772812 1142280642.026212
335291.643389 1142280642.026212
336292.513966 1142280642.026212
337293.384544 1142280642.026212
338294.255121 1142280642.026212
339295.125698 1142280642.026212
340295.996276 1142280642.026212
341296.866853 1142280642.026212
342297.737430 1142280642.026212
343298.608007 1142280642.026212
344299.478585 1142280642.026212
345300.349162 1142280642.026212
346301.219739 1142280642.026212
347302.090317 1142280642.026212
348302.960894 1142280642.026212
349303.831471 1142280642.026212
350304.702048 1142280642.026212
351305.572626 1142280642.026212
352306.443203 1142280642.026212
353307.313780 1142280642.026212
354308.184358 1142280642.026212
355309.054935 1142280642.026212
356309.925512 1142280642.026212
357310.796089 1142280642.026212
358311.666667 1142280642.026212
359312.537244 1142280642.026212
360313.407821 1142280642.026212
361314.278399 1142280642.026212
362315.148976 1142280642.026212
363316.019553 1142280642.026212
364316.890130 1142280642.026212
365317.760708 1142280642.026212
366318.631285 1142280642.026212
367319.501862 1142280642.026212
368320.372439 1142280642.026212
369321.243017 1142280642.026212
370322.113594 1142280642.026212
371322.984171 1142280642.026212
372323.854749 1142280642.026212
373324.725326 1142280642.026212
374325.595903 1142280642.026212
375326.466480 1142280642.026212
376327.337058 1142280642.026212
377328.207635 1142280642.026212
378329.078212 1142280642.026212
379329.948790 1142280642.026212
380330.819367 1142280642.026212
381331.689944 1142280642.026212
382332.560521 1142280642.026212
383333.431099 1142280642.026212
384334.301676 1142280642.026212
385335.172253 1142280642.026212
386336.042831 1142280642.026212
387336.913408 1142280642.026212
388337.783985 1142280642.026212
389338.654562 1142280642.026212
390339.525140 1142280642.026212
391340.395717 1142280642.026212
392341.266294 1142280642.026212
393342.136872 1142280642.026212
394343.007449 1142280642.026212
395343.878026 1142280642.026212
396344.748603 1142280642.026212
397345.619181 1142280642.026212
398346.489758 1142280642.026212
399347.360335 1142280642.026212
400348.230912 1142280642.026212
401349.101490 1142280642.026212
402349.972067 1142280642.026212
403350.842644 1142280642.026212
404351.713222 1142280642.026212
405352.583799 1142280642.026212
406353.454376 1142280642.026212
407354.324953 1142280642.026212
408355.195531 1142280642.026212
409356.066108 1142280642.026212
410356.936685 1142280642.026212
411357.807263 1142280642.026212
412358.677840 1142280642.026212
413359.548417 1142280642.026212
414360.418994 1142280642.026212
415361.289572 1142280642.026212
416362.160149 1142280642.026212
417363.030726 1142280642.026212
418363.901304 1142280642.026212
419364.771881 1142280642.026212
420365.642458 1142280642.026212
421366.513035 1142280642.026212
422367.383613 1142280642.026212
423368.254190 1142280642.026212
424369.124767 1142280642.026212
425369.995345 1142280642.026212
426370.865922 1142280642.026212
427371.736499 1142280642.026212
428372.607076 1142280642.026212
429373.477654 1142280642.026212
430374.348231 1142280642.026212
431375.218808 1142280642.026212
432376.089385 1142280642.026212
433376.959963 1142280642.026212
434377.830540 1142280642.026212
435378.701117 1142280642.026212
436379.571695 1142280642.026212
437380.442272 1142280642.026212
438381.312849 1142280642.026212
439382.183426 1142280642.026212
440383.054004 1142280642.026212
441383.924581 1142280642.026212
442384.795158 1142280642.026212
443385.665736 1142280642.026212
444386.536313 1142280642.026212
445387.406890 1142280642.026212
446388.277467 1142280642.026212
447389.148045 1142280642.026212
448390.018622 1142280642.026212
449390.889199 1142280642.026212
450391.759777 1142280642.026212
451392.630354 1142280642.026212
452393.500931 1142280642.026212
453394.371508 1142280642.026212
454395.242086 1142280642.026212
455396.112663 1142280642.026212
456396.983240 1142280642.026212
457397.853818 1142280642.026212
458398.724395 1142280642.026212
459399.594972 1142280642.026212
460400.465549 1142280642.026212
461401.336127 1142280642.026212
462402.206704 1142280642.026212
463403.077281 1142280642.026212
464403.947858 1142280642.026212
465404.818436 1142280642.026212
466405.689013 1142280642.026212
467406.559590 1142280642.026212
468407.430168 1142280642.026212
469408.300745 1142280642.026212
470409.171322 1142280642.026212
471410.041899 1142280642.026212
472410.912477 1142280642.026212
473411.783054 1142280642.026212
474412.653631 1142280642.026212
475413.524209 1142280642.026212
476414.394786 1142280642.026212
477415.265363 1142280642.026212
478416.135940 1142280642.026212
479417.006518 1142280642.026212
480417.877095 1142280642.026212
481418.747672 1142280642.026212
482419.618250 1142280642.026212
483420.488827 1142280642.026212
484421.359404 1142280642.026212
485422.229981 1142280642.026212
486423.100559 1142280642.026212
487423.971136 1142280642.026212
488424.841713 1142280642.026212
489425.712291 1142280642.026212
490426.582868 1142280642.026212
491427.453445 1142280642.026212
492428.324022 1142280642.026212
493429.194600 1142280642.026212
494430.065177 1142280642.026212
495430.935754 1142280642.026212
496431.806331 1142280642.026212
497432.676909 1142280642.026212
498433.547486 1142280642.026212
499434.418063 1142280642.026212
500435.288641 1142280642.026212
501436.159218 1142280642.026212
502437.029795 1142280642.026212
503437.900372 1142280642.026212
504438.770950 1142280642.026212
505439.641527 1142280642.026212
506440.512104 1142280642.026212
507441.382682 1142280642.026212
508442.253259 1142280642.026212
509443.123836 1142280642.026212
510443.994413 1142280642.026212
511444.864991 1142280642.026212
512445.735568 1142280642.026212
513446.606145 1142280642.026212
514447.476723 1142280642.026212
515448.347300 1142280642.026212
516449.217877 1142280642.026212
517450.088454 1142280642.026212
518450.959032 1142280642.026212
519451.829609 1142280642.026212
520452.700186 1142280642.026212
521453.570764 1142280642.026212
522454.441341 1142280642.026212
523455.311918 1142280642.026212
524456.182495 1142280642.026212
525457.053073 1142280642.026212
526457.923650 1142280642.026212
527458.794227 1142280642.026212
528459.664804 1142280642.026212
529460.535382 1142280642.026212
530461.405959 1142280642.026212
531462.276536 1142280642.026212
532463.147114 1142280642.026212
533464.017691 1142280642.026212
534464.888268 1142280642.026212
535465.758845 1142280642.026212
536466.629423 1142280642.026212
537467.500000 15.000000
538468.370577 15.000000
539469.241155 15.000000
540470.111732 15.000000
541470.982309 15.000000
542471.852886 15.000000
543472.723464 15.000000
544473.594041 15.000000
545474.464618 15.000000
546475.335196 15.000000
547476.205773 15.000000
548477.076350 15.000000
549477.946927 15.000000
550478.817505 15.000000
551479.688082 15.000000
552480.558659 15.000000
553481.429236 15.000000
554482.299814 15.000000
555483.170391 15.000000
556484.040968 15.000000
557484.911546 15.000000
558485.782123 15.000000
559486.652700 15.000000
560487.523277 15.000000
561488.393855 15.000000
562489.264432 15.000000
563490.135009 15.000000
564491.005587 15.000000
565491.876164 15.000000
566492.746741 15.000000
567493.617318 15.000000
568494.487896 15.000000
569495.358473 15.000000
570496.229050 15.000000
571497.099628 15.000000
572497.970205 15.000000
573498.840782 15.000000
574499.711359 15.000000
575500.581937 15.000000
576501.452514 15.000000
577502.323091 15.000000
578503.193669 15.000000
579504.064246 15.000000
580504.934823 15.000000
581505.805400 15.000000
582506.675978 15.000000
583507.546555 15.000000
584508.417132 15.000000
585509.287709 15.000000
586510.158287 15.000000
587511.028864 15.000000
588511.899441 15.000000
589512.770019 15.000000
590513.640596 15.000000
591514.511173 15.000000
592515.381750 15.000000
593516.252328 15.000000
594517.122905 15.000000
595517.993482 15.000000
596518.864060 15.000000
597519.734637 15.000000
598520.605214 15.000000
599521.475791 15.000000
600522.346369 15.000000
601523.216946 15.000000
602524.087523 15.000000
603524.958101 15.000000
604525.828678 15.000000
605526.699255 15.000000
606527.569832 15.000000
607528.440410 15.000000
608529.310987 15.000000
609530.181564 15.000000
610531.052142 15.000000
611531.922719 15.000000
612532.793296 15.000000
613533.663873 15.000000
614534.534451 15.000000
615535.405028 15.000000
616536.275605 15.000000
617537.146182 15.000000
618538.016760 15.000000
619538.887337 15.000000
620539.757914 15.000000
621540.628492 15.000000
622541.499069 15.000000
623542.369646 15.000000
624543.240223 15.000000
625544.110801 15.000000
626544.981378 15.000000
627545.851955 15.000000
628546.722533 15.000000
629547.593110 15.000000
630548.463687 15.000000
631549.334264 15.000000
632550.204842 15.000000
633551.075419 15.000000
634551.945996 15.000000
635552.816574 15.000000
636553.687151 15.000000
637554.557728 15.000000
638555.428305 15.000000
639556.298883 15.000000
640557.169460 15.000000
641558.040037 15.000000
642558.910615 15.000000
643559.781192 15.000000
644560.651769 15.000000
645561.522346 15.000000
646562.392924 15.000000
647563.263501 15.000000
648564.134078 15.000000
649565.004655 15.000000
650565.875233 15.000000
651566.745810 15.000000
652567.616387 15.000000
653568.486965 15.000000
654569.357542 15.000000
655570.228119 15.000000
656571.098696 15.000000
657571.969274 15.000000
658572.839851 15.000000
659573.710428 15.000000
660574.581006 15.000000
661575.451583 15.000000
662576.322160 15.000000
663577.192737 15.000000
664578.063315 15.000000
665578.933892 15.000000
666579.804469 15.000000
667580.675047 15.000000
668581.545624 15.000000
669582.416201 15.000000
670583.286778 15.000000
671584.157356 15.000000
672585.027933 15.000000
673585.898510 15.000000
674586.769088 15.000000
675587.639665 15.000000
676588.510242 15.000000
677589.380819 15.000000
678590.251397 15.000000
679591.121974 15.000000
680591.992551 15.000000
681592.863128 15.000000
682593.733706 15.000000
683594.604283 15.000000
684595.474860 15.000000
685596.345438 15.000000
686597.216015 15.000000
687598.086592 15.000000
688598.957169 15.000000
689599.827747 15.000000
690600.698324 15.000000
691601.568901 15.000000
692602.439479 15.000000
693603.310056 15.000000
694604.180633 15.000000
695605.051210 15.000000
696605.921788 15.000000
697606.792365 15.000000
698607.662942 15.000000
699608.533520 15.000000
700609.404097 15.000000
701610.274674 15.000000
702611.145251 15.000000
703612.015829 15.000000
704612.886406 15.000000
705613.756983 15.000000
706614.627561 15.000000
707615.498138 15.000000
708616.368715 15.000000
709617.239292 15.000000
710618.109870 15.000000
711618.980447 15.000000
712619.851024 15.000000
713620.721601 15.000000
714621.592179 15.000000
715622.462756 15.000000
716623.333333 15.000000
717624.203911 15.000000
718625.074488 15.000000
719625.945065 15.000000
720626.815642 15.000000
721627.686220 15.000000
722628.556797 15.000000
723629.427374 15.000000
724630.297952 15.000000
725631.168529 15.000000
726632.039106 15.000000
727632.909683 15.000000
728633.780261 15.000000
729634.650838 15.000000
730635.521415 15.000000
731636.391993 15.000000
732637.262570 15.000000
733638.133147 15.000000
734639.003724 15.000000
735639.874302 15.000000
736640.744879 15.000000
737641.615456 15.000000
738642.486034 15.000000
739643.356611 15.000000
740644.227188 15.000000
741645.097765 15.000000
742645.968343 15.000000
743646.838920 15.000000
744647.709497 15.000000
745648.580074 15.000000
746649.450652 15.000000
747650.321229 15.000000
748651.191806 15.000000
749652.062384 15.000000
750652.932961 15.000000
751653.803538 15.000000
752654.674115 15.000000
753655.544693 15.000000
754656.415270 15.000000
755657.285847 15.000000
756658.156425 15.000000
757659.027002 15.000000
758659.897579 15.000000
759660.768156 15.000000
760661.638734 15.000000
761662.509311 15.000000
762663.379888 15.000000
763664.250466 15.000000
764665.121043 15.000000
765665.991620 15.000000
766666.862197 15.000000
767667.732775 15.000000
768668.603352 15.000000
769669.473929 15.000000
770670.344507 15.000000
771671.215084 15.000000
772672.085661 15.000000
773672.956238 15.000000
774673.826816 15.000000
775674.697393 15.000000
776675.567970 15.000000
777676.438547 15.000000
778677.309125 15.000000
779678.179702 15.000000
780679.050279 15.000000
781679.920857 15.000000
782680.791434 15.000000
783681.662011 15.000000
784682.532588 15.000000
785683.403166 15.000000
786684.273743 15.000000
787685.144320 15.000000
788686.014898 15.000000
789686.885475 15.000000
790687.756052 15.000000
791688.626629 15.000000
792689.497207 15.000000
793690.367784 15.000000
794691.238361 15.000000
795692.108939 15.000000
796692.979516 15.000000
797693.850093 15.000000
798694.720670 15.000000
799695.591248 15.000000
800696.461825 15.000000
801697.332402 15.000000
802698.202980 15.000000
803699.073557 15.000000
804699.944134 15.000000
805700.814711 15.000000
806701.685289 15.000000
807702.555866 15.000000
808703.426443 15.000000
809704.297020 15.000000
810705.167598 15.000000
811706.038175 15.000000
812706.908752 15.000000
813707.779330 15.000000
814708.649907 15.000000
815709.520484 15.000000
816710.391061 15.000000
817711.261639 15.000000
818712.132216 15.000000
819713.002793 15.000000
820713.873371 15.000000
821714.743948 15.000000
822715.614525 15.000000
823716.485102 15.000000
824717.355680 15.000000
825718.226257 15.000000
826719.096834 15.000000
827719.967412 15.000000
828720.837989 15.000000
829721.708566 15.000000
830722.579143 15.000000
831723.449721 15.000000
832724.320298 15.000000
833725.190875 15.000000
834726.061453 15.000000
835726.932030 15.000000
836727.802607 15.000000
837728.673184 15.000000
838729.543762 15.000000
839730.414339 15.000000
840731.284916 15.000000
841732.155493 15.000000
842733.026071 15.000000
843733.896648 15.000000
844734.767225 15.000000
845735.637803 15.000000
846736.508380 15.000000
847737.378957 15.000000
848738.249534 15.000000
849739.120112 15.000000
850739.990689 15.000000
851740.861266 15.000000
852741.731844 15.000000
853742.602421 15.000000
854743.472998 15.000000
855744.343575 15.000000
856745.214153 15.000000
857746.084730 15.000000
858746.955307 15.000000
859747.825885 15.000000
860748.696462 15.000000
861749.567039 15.000000
862750.437616 15.000000
863751.308194 15.000000
864752.178771 15.000000
865753.049348 15.000000
866753.919926 15.000000
867754.790503 15.000000
868755.661080 15.000000
869756.531657 15.000000
870757.402235 15.000000
871758.272812 15.000000
872759.143389 15.000000
873760.013966 15.000000
874760.884544 15.000000
875761.755121 15.000000
876762.625698 15.000000
877763.496276 15.000000
878764.366853 15.000000
879765.237430 15.000000
880766.108007 15.000000
881766.978585 15.000000
882767.849162 15.000000
883768.719739 15.000000
884769.590317 15.000000
885770.460894 15.000000
886771.331471 15.000000
887772.202048 15.000000
888773.072626 15.000000
889773.943203 15.000000
890774.813780 15.000000
891775.684358 15.000000
892776.554935 15.000000
893777.425512 15.000000
894778.296089 15.000000
895779.166667 15.000000
896780.037244 15.000000
897780.907821 15.000000
898781.778399 15.000000
899782.648976 15.000000
900783.519553 15.000000
901784.390130 15.000000
902785.260708 15.000000
903786.131285 15.000000
904787.001862 15.000000
905787.872439 15.000000
906788.743017 15.000000
907789.613594 15.000000
908790.484171 15.000000
909791.354749 15.000000
910792.225326 15.000000
911793.095903 15.000000
912793.966480 15.000000
913794.837058 15.000000
914795.707635 15.000000
915796.578212 15.000000
916797.448790 15.000000
917798.319367 15.000000
918799.189944 15.000000
919800.060521 15.000000
920800.931099 15.000000
921801.801676 15.000000
922802.672253 15.000000
923803.542831 15.000000
924804.413408 15.000000
925805.283985 15.000000
926806.154562 15.000000
927807.025140 15.000000
928807.895717 15.000000
929808.766294 15.000000
930809.636872 15.000000
931810.507449 15.000000
932811.378026 15.000000
933812.248603 15.000000
934813.119181 15.000000
935813.989758 15.000000
936814.860335 15.000000
937815.730912 15.000000
938816.601490 15.000000
939817.472067 15.000000
940818.342644 15.000000
941819.213222 15.000000
942820.083799 15.000000
943820.954376 15.000000
944821.824953 15.000000
945822.695531 15.000000
946823.566108 15.000000
947824.436685 15.000000
948825.307263 15.000000
949826.177840 15.000000
950827.048417 15.000000
951827.918994 15.000000
952828.789572 15.000000
953829.660149 15.000000
954830.530726 15.000000
955831.401304 15.000000
956832.271881 15.000000
957833.142458 15.000000
958834.013035 15.000000
959834.883613 15.000000
960835.754190 15.000000
961836.624767 15.000000
962837.495345 15.000000
963838.365922 15.000000
964839.236499 15.000000
965840.107076 15.000000
966840.977654 15.000000
967841.848231 15.000000
968842.718808 15.000000
969843.589385 15.000000
970844.459963 15.000000
971845.330540 15.000000
972846.201117 15.000000
973847.071695 15.000000
974847.942272 15.000000
975848.812849 15.000000
976849.683426 15.000000
977850.554004 15.000000
978851.424581 15.000000
979852.295158 15.000000
980853.165736 15.000000
981854.036313 15.000000
982854.906890 15.000000
983855.777467 15.000000
984856.648045 15.000000
985857.518622 15.000000
986858.389199 15.000000
987859.259777 15.000000
988860.130354 15.000000
989861.000931 15.000000
990861.871508 15.000000
991862.742086 15.000000
992863.612663 15.000000
993864.483240 15.000000
994865.353818 15.000000
995866.224395 15.000000
996867.094972 15.000000
997867.965549 15.000000
998868.836127 15.000000
999869.706704 15.000000
1000870.577281 15.000000
1001871.447858 15.000000
1002872.318436 15.000000
1003873.189013 15.000000
1004874.059590 15.000000
1005874.930168 15.000000
1006875.800745 15.000000
1007876.671322 15.000000
1008877.541899 15.000000
1009878.412477 15.000000
1010879.283054 15.000000
1011880.153631 15.000000
1012881.024209 15.000000
1013881.894786 15.000000
1014882.765363 15.000000
1015883.635940 15.000000
1016884.506518 15.000000
1017885.377095 15.000000
1018886.247672 15.000000
1019887.118250 15.000000
1020887.988827 15.000000
1021888.859404 15.000000
1022889.729981 15.000000
1023890.600559 15.000000
1024891.471136 15.000000
1025892.341713 15.000000
1026893.212291 15.000000
1027894.082868 15.000000
1028894.953445 15.000000
1029895.824022 15.000000
1030896.694600 15.000000
1031897.565177 15.000000
1032898.435754 15.000000
1033899.306331 15.000000
1034900.176909 15.000000
1035901.047486 15.000000
1036901.918063 15.000000
1037902.788641 15.000000
1038903.659218 15.000000
1039904.529795 15.000000
1040905.400372 15.000000
1041906.270950 15.000000
1042907.141527 15.000000
1043908.012104 15.000000
1044908.882682 15.000000
1045909.753259 15.000000
1046910.623836 15.000000
1047911.494413 15.000000
1048912.364991 15.000000
1049913.235568 15.000000
1050914.106145 15.000000
1051914.976723 15.000000
1052915.847300 15.000000
1053916.717877 15.000000
1054917.588454 15.000000
1055918.459032 15.000000
1056919.329609 15.000000
1057920.200186 15.000000
1058921.070764 15.000000
1059921.941341 15.000000
1060922.811918 15.000000
1061923.682495 15.000000
1062924.553073 15.000000
1063925.423650 15.000000
1064926.294227 15.000000
1065927.164804 15.000000
1066928.035382 15.000000
1067928.905959 15.000000
1068929.776536 15.000000
1069930.647114 15.000000
1070931.517691 15.000000
1071932.388268 15.000000
1072933.258845 15.000000
1073934.129423 15.000000
1074935.000000 15.000000


==> data_files/Noble_Able_semi_analytic_density_solution.txt <==
0.000000 57.913930
0.013378 57.913930
0.026756 57.913930
0.040134 57.913930
0.053512 57.913930
0.066890 57.913930
0.080268 57.913930
0.093645 57.913930
0.107023 57.913930
0.120401 57.913930
0.133779 57.913930
0.147157 57.913930
0.160535 57.913930
0.173913 57.913930
0.187291 57.913930
0.200669 57.913930
0.214047 57.913930
0.227425 57.913930
0.240803 57.913930
0.254181 57.913930
0.267559 57.913930
0.280936 57.913930
0.294314 57.913930
0.307692 57.913930
0.321070 57.913930
0.334448 57.913930
0.347826 57.913930
0.361204 57.913930
0.374582 57.913930
0.387960 57.913930
0.401338 57.913930
0.414716 57.913930
0.428094 57.913930
0.441472 57.913930
0.454849 57.913930
0.468227 57.913930
0.481605 57.913930
0.494983 57.913930
0.508361 57.913930
0.521739 57.913930
0.535117 57.913930
0.548495 57.913930
0.561873 57.913930
0.575251 57.913930
0.588629 57.913930
0.602007 57.913930
0.615385 57.913930
0.628763 57.913930
0.642140 57.913930
0.655518 57.913930
0.668896 57.913930
0.682274 57.913930
0.695652 57.913930
0.709030 57.913930
0.722408 57.913930
0.735786 57.913930
0.749164 57.913930
0.762542 57.913930
0.775920 57.913930
0.789298 57.913930
0.802676 57.913930
0.816054 57.913930
0.829431 57.913930
0.842809 57.913930
0.856187 57.913930
0.869565 57.913930
0.882943 57.913930
0.896321 57.913930
0.909699 57.913930
0.923077 57.913930
0.936455 57.913930
0.949833 57.913930
0.963211 57.913930
0.976589 57.913930
0.989967 57.913930
1.003344 57.913930
1.016722 57.913930
1.030100 57.913930
1.043478 57.913930
1.056856 57.913930
1.070234 57.913930
1.083612 57.913930
1.096990 57.913930
1.110368 57.913930
1.123746 57.913930
1.137124 57.913930
1.150502 57.913930
1.163880 57.913930
1.177258 57.913930
1.190635 57.913930
1.204013 57.913930
1.217391 57.913930
1.230769 57.913930
1.244147 57.913930
1.257525 57.913930
1.270903 57.913930
1.284281 57.913930
1.297659 57.913930
1.311037 57.913930
1.324415 57.913930
1.337793 57.913930
1.351171 57.913930
1.364548 57.913930
1.377926 57.913930
1.391304 57.913930
1.404682 57.913930
1.418060 57.913930
1.431438 57.913930
1.444816 57.913930
1.458194 57.913930
1.471572 57.913930
1.484950 57.913930
1.498328 57.913930
1.511706 57.913930
1.525084 57.913930
1.538462 57.913930
1.551839 57.913930
1.565217 57.913930
1.578595 57.913930
1.591973 57.913930
1.605351 57.913930
1.618729 57.913930
1.632107 57.913930
1.645485 57.913930
1.658863 57.913930
1.672241 57.913930
1.685619 57.913930
1.698997 57.913930
1.712375 57.913930
1.725753 57.913930
1.739130 57.913930
1.752508 57.913930
1.765886 57.913930
1.779264 57.913930
1.792642 57.913930
1.806020 57.913930
1.819398 57.913930
1.832776 57.913930
1.846154 57.913930
1.859532 57.913930
1.872910 57.913930
1.886288 57.913930
1.899666 57.913930
1.913043 57.913930
1.926421 57.913930
1.939799 57.913930
1.953177 57.913930
1.966555 57.913930
1.979933 57.913930
1.993311 57.913930
2.006689 57.913930
2.020067 57.913930
2.033445 57.913930
2.046823 57.913930
2.060201 57.913930
2.073579 57.913930
2.086957 57.913930
2.100334 57.913930
2.113712 57.913930
2.127090 57.913930
2.140468 57.913930
2.153846 57.913930
2.167224 57.913930
2.180602 57.913930
2.193980 57.913930
2.207358 57.913930
2.220736 57.913930
2.234114 57.913930
2.247492 57.913930
2.260870 57.913930
2.274247 57.913930
2.287625 57.913930
2.301003 57.913930
2.314381 57.913930
2.327759 57.913930
2.341137 57.913930
2.354515 57.913930
2.367893 57.913930
2.381271 25.534191
2.394649 25.375388
2.408027 25.218837
2.421405 25.064492
2.434783 24.912309
2.448161 24.762245
2.461538 24.614258
2.474916 24.468307
2.488294 24.324353
2.501672 24.182356
2.515050 24.042279
2.528428 23.904085
2.541806 23.767737
2.555184 23.633201
2.568562 23.500443
2.581940 23.369428
2.595318 23.240124
2.608696 23.112500
2.622074 22.986524
2.635452 22.862166
2.648829 22.739397
2.662207 22.618187
2.675585 22.498508
2.688963 22.380332
2.702341 22.263634
2.715719 22.148385
2.729097 22.034562
2.742475 21.922137
2.755853 21.811088
2.769231 21.701389
2.782609 21.593018
2.795987 21.485951
2.809365 21.380166
2.822742 21.275641
2.836120 21.172355
2.849498 21.070286
2.862876 20.969415
2.876254 20.869720
2.889632 20.771183
2.903010 20.673784
2.916388 20.577504
2.929766 20.482325
2.943144 20.388230
2.956522 20.295199
2.969900 20.203216
2.983278 20.112265
2.996656 20.022328
3.010033 19.933389
3.023411 19.845433
3.036789 19.758443
3.050167 19.672405
3.063545 19.587304
3.076923 19.503125
3.090301 19.419854
3.103679 19.337476
3.117057 19.255978
3.130435 19.175347
3.143813 19.095569
3.157191 19.016632
3.170569 18.938521
3.183946 18.861226
3.197324 18.784734
3.210702 18.709033
3.224080 18.634111
3.237458 18.559957
3.250836 18.486559
3.264214 18.413906
3.277592 18.341988
3.290970 18.270793
3.304348 18.200312
3.317726 18.130533
3.331104 18.061448
3.344482 17.993045
3.357860 17.925316
3.371237 17.858250
3.384615 17.791839
3.397993 17.726073
3.411371 17.660943
3.424749 17.596440
3.438127 17.532556
3.451505 17.469282
3.464883 17.406610
3.478261 17.344531
3.491639 17.283038
3.505017 17.222122
3.518395 17.161775
3.531773 17.101990
3.545151 17.042760
3.558528 16.984076
3.571906 16.925933
3.585284 16.868321
3.598662 16.811236
3.612040 16.754668
3.625418 16.698613
3.638796 16.643062
3.652174 16.588010
3.665552 16.533450
3.678930 16.479376
3.692308 16.425781
3.705686 16.372660
3.719064 16.320006
3.732441 16.267813
3.745819 16.216075
3.759197 16.164788
3.772575 16.113944
3.785953 16.063539
3.799331 16.013568
3.812709 15.964024
3.826087 15.914902
3.839465 15.866197
3.852843 15.817905
3.866221 15.770020
3.879599 15.722536
3.892977 15.675450
3.906355 15.628757
3.919732 15.582451
3.933110 15.536528
3.946488 15.490983
3.959866 15.445813
3.973244 15.401011
3.986622 15.356575
4.000000 15.312500


==> data_files/Noble_Able_semi_analytic_pressure_solution.txt <==
0.000000 412.824938
0.013378 412.824938
0.026756 412.824938
0.040134 412.824938
0.053512 412.824938
0.066890 412.824938
0.080268 412.824938
0.093645 412.824938
0.107023 412.824938
0.120401 412.824938
0.133779 412.824938
0.147157 412.824938
0.160535 412.824938
0.173913 412.824938
0.187291 412.824938
0.200669 412.824938
0.214047 412.824938
0.227425 412.824938
0.240803 412.824938
0.254181 412.824938
0.267559 412.824938
0.280936 412.824938
0.294314 412.824938
0.307692 412.824938
0.321070 412.824938
0.334448 412.824938
0.347826 412.824938
0.361204 412.824938
0.374582 412.824938
0.387960 412.824938
0.401338 412.824938
0.414716 412.824938
0.428094 412.824938
0.441472 412.824938
0.454849 412.824938
0.468227 412.824938
0.481605 412.824938
0.494983 412.824938
0.508361 412.824938
0.521739 412.824938
0.535117 412.824938
0.548495 412.824938
0.561873 412.824938
0.575251 412.824938
0.588629 412.824938
0.602007 412.824938
0.615385 412.824938
0.628763 412.824938
0.642140 412.824938
0.655518 412.824938
0.668896 412.824938
0.682274 412.824938
0.695652 412.824938
0.709030 412.824938
0.722408 412.824938
0.735786 412.824938
0.749164 412.824938
0.762542 412.824938
0.775920 412.824938
0.789298 412.824938
0.802676 412.824938
0.816054 412.824938
0.829431 412.824938
0.842809 412.824938
0.856187 412.824938
0.869565 412.824938
0.882943 412.824938
0.896321 412.824938
0.909699 412.824938
0.923077 412.824938
0.936455 412.824938
0.949833 412.824938
0.963211 412.824938
0.976589 412.824938
0.989967 412.824938
1.003344 412.824938
1.016722 412.824938
1.030100 412.824938
1.043478 412.824938
1.056856 412.824938
1.070234 412.824938
1.083612 412.824938
1.096990 412.824938
1.110368 412.824938
1.123746 412.824938
1.137124 412.824938
1.150502 412.824938
1.163880 412.824938
1.177258 412.824938
1.190635 412.824938
1.204013 412.824938
1.217391 412.824938
1.230769 412.824938
1.244147 412.824938
1.257525 412.824938
1.270903 412.824938
1.284281 412.824938
1.297659 412.824938
1.311037 412.824938
1.324415 412.824938
1.337793 412.824938
1.351171 412.824938
1.364548 412.824938
1.377926 412.824938
1.391304 412.824938
1.404682 412.824938
1.418060 412.824938
1.431438 412.824938
1.444816 412.824938
1.458194 412.824938
1.471572 412.824938
1.484950 412.824938
1.498328 412.824938
1.511706 412.824938
1.525084 412.824938
1.538462 412.824938
1.551839 412.824938
1.565217 412.824938
1.578595 412.824938
1.591973 412.824938
1.605351 412.824938
1.618729 412.824938
1.632107 412.824938
1.645485 412.824938
1.658863 412.824938
1.672241 412.824938
1.685619 412.824938
1.698997 412.824938
1.712375 412.824938
1.725753 412.824938
1.739130 412.824938
1.752508 412.824938
1.765886 412.824938
1.779264 412.824938
1.792642 412.824938
1.806020 412.824938
1.819398 412.824938
1.832776 412.824938
1.846154 412.824938
1.859532 412.824938
1.872910 412.824938
1.886288 412.824938
1.899666 412.824938
1.913043 412.824938
1.926421 412.824938
1.939799 412.824938
1.953177 412.824938
1.966555 412.824938
1.979933 412.824938
1.993311 412.824938
2.006689 412.824938
2.020067 412.824938
2.033445 412.824938
2.046823 412.824938
2.060201 412.824938
2.073579 412.824938
2.086957 412.824938
2.100334 412.824938
2.113712 412.824938
2.127090 412.824938
2.140468 412.824938
2.153846 412.824938
2.167224 412.824938
2.180602 412.824938
2.193980 412.824938
2.207358 412.824938
2.220736 412.824938
2.234114 412.824938
2.247492 412.824938
2.260870 412.824938
2.274247 412.824938
2.287625 412.824938
2.301003 412.824938
2.314381 412.824938
2.327759 412.824938
2.341137 412.824938
2.354515 412.824938
2.367893 412.824938
2.381271 0.000000
2.394649 0.000000
2.408027 0.000000
2.421405 0.000000
2.434783 0.000000
2.448161 0.000000
2.461538 0.000000
2.474916 0.000000
2.488294 0.000000
2.501672 0.000000
2.515050 0.000000
2.528428 0.000000
2.541806 0.000000
2.555184 0.000000
2.568562 0.000000
2.581940 0.000000
2.595318 0.000000
2.608696 0.000000
2.622074 0.000000
2.635452 0.000000
2.648829 0.000000
2.662207 0.000000
2.675585 0.000000
2.688963 0.000000
2.702341 0.000000
2.715719 0.000000
2.729097 0.000000
2.742475 0.000000
2.755853 0.000000
2.769231 0.000000
2.782609 0.000000
2.795987 0.000000
2.809365 0.000000
2.822742 0.000000
2.836120 0.000000
2.849498 0.000000
2.862876 0.000000
2.876254 0.000000
2.889632 0.000000
2.903010 0.000000
2.916388 0.000000
2.929766 0.000000
2.943144 0.000000
2.956522 0.000000
2.969900 0.000000
2.983278 0.000000
2.996656 0.000000
3.010033 0.000000
3.023411 0.000000
3.036789 0.000000
3.050167 0.000000
3.063545 0.000000
3.076923 0.000000
3.090301 0.000000
3.103679 0.000000
3.117057 0.000000
3.130435 0.000000
3.143813 0.000000
3.157191 0.000000
3.170569 0.000000
3.183946 0.000000
3.197324 0.000000
3.210702 0.000000
3.224080 0.000000
3.237458 0.000000
3.250836 0.000000
3.264214 0.000000
3.277592 0.000000
3.290970 0.000000
3.304348 0.000000
3.317726 0.000000
3.331104 0.000000
3.344482 0.000000
3.357860 0.000000
3.371237 0.000000
3.384615 0.000000
3.397993 0.000000
3.411371 0.000000
3.424749 0.000000
3.438127 0.000000
3.451505 0.000000
3.464883 0.000000
3.478261 0.000000
3.491639 0.000000
3.505017 0.000000
3.518395 0.000000
3.531773 0.000000
3.545151 0.000000
3.558528 0.000000
3.571906 0.000000
3.585284 0.000000
3.598662 0.000000
3.612040 0.000000
3.625418 0.000000
3.638796 0.000000
3.652174 0.000000
3.665552 0.000000
3.678930 0.000000
3.692308 0.000000
3.705686 0.000000
3.719064 0.000000
3.732441 0.000000
3.745819 0.000000
3.759197 0.000000
3.772575 0.000000
3.785953 0.000000
3.799331 0.000000
3.812709 0.000000
3.826087 0.000000
3.839465 0.000000
3.852843 0.000000
3.866221 0.000000
3.879599 0.000000
3.892977 0.000000
3.906355 0.000000
3.919732 0.000000
3.933110 0.000000
3.946488 0.000000
3.959866 0.000000
3.973244 0.000000
3.986622 0.000000
4.000000 0.000000


==> data_files/Steinberg_semi_analytic_density_solution.txt <==
0.000000 2.704048
1000.478053 2.704048
2000.956107 2.704048
3001.434160 2.704048
4001.912214 2.704048
5002.390267 2.704048
6002.868321 2.704048
7003.346374 2.704048
8003.824427 2.704048
9004.302481 2.704048
10004.780534 2.704048
11005.258588 2.704048
12005.736641 2.704048
13006.214695 2.704048
14006.692748 2.704048
15007.170802 2.704048
16007.648855 2.704048
17008.126908 2.704048
18008.604962 2.704048
19009.083015 2.704048
20009.561069 2.704048
21010.039122 2.704048
22010.517176 2.704048
23010.995229 2.704048
24011.473282 2.704048
25011.951336 2.704048
26012.429389 2.704048
27012.907443 2.704048
28013.385496 2.704048
29013.863550 2.704048
30014.341603 2.704048
31014.819656 2.704048
32015.297710 2.704048
33015.775763 2.704048
34016.253817 2.704048
35016.731870 2.704048
36017.209924 2.704048
37017.687977 2.704048
38018.166031 2.704048
39018.644084 2.704048
40019.122137 2.704048
41019.600191 2.704048
42020.078244 2.704048
43020.556298 2.704048
44021.034351 2.704048
45021.512405 2.704048
46021.990458 2.704048
47022.468511 2.704048
48022.946565 2.704048
49023.424618 2.704048
50023.902672 2.704048
51024.380725 2.704048
52024.858779 2.704048
53025.336832 2.704048
54025.814885 2.704048
55026.292939 2.704048
56026.770992 2.704048
57027.249046 2.704048
58027.727099 2.704048
59028.205153 2.704048
60028.683206 2.704048
61029.161260 2.704048
62029.639313 2.704048
63030.117366 2.704048
64030.595420 2.704048
65031.073473 2.704048
66031.551527 2.704048
67032.029580 2.704048
68032.507634 2.704048
69032.985687 2.704048
70033.463740 2.704048
71033.941794 2.704048
72034.419847 2.704048
73034.897901 2.704048
74035.375954 2.704048
75035.854008 2.704048
76036.332061 2.704048
77036.810115 2.704048
78037.288168 2.704048
79037.766221 2.704048
80038.244275 2.704048
81038.722328 2.704048
82039.200382 2.704048
83039.678435 2.704048
84040.156489 2.704048
85040.634542 2.704048
86041.112595 2.704048
87041.590649 2.704048
88042.068702 2.704048
89042.546756 2.704048
90043.024809 2.704048
91043.502863 2.704048
92043.980916 2.704048
93044.458969 2.704048
94044.937023 2.704048
95045.415076 2.704048
96045.893130 2.704048
97046.371183 2.704048
98046.849237 2.704048
99047.327290 2.704048
100047.805344 2.704048
101048.283397 2.704048
102048.761450 2.704048
103049.239504 2.704048
104049.717557 2.704048
105050.195611 2.704048
106050.673664 2.704048
107051.151718 2.704048
108051.629771 2.704048
109052.107824 2.704048
110052.585878 2.704048
111053.063931 2.704048
112053.541985 2.704048
113054.020038 2.704048
114054.498092 2.704048
115054.976145 2.704048
116055.454198 2.704048
117055.932252 2.704048
118056.410305 2.704048
119056.888359 2.704048
120057.366412 2.704048
121057.844466 2.704048
122058.322519 2.704048
123058.800573 2.704048
124059.278626 2.704048
125059.756679 2.704048
126060.234733 2.704048
127060.712786 2.704048
128061.190840 2.704048
129061.668893 2.704048
130062.146947 2.704048
131062.625000 2.704048
132063.103053 2.704048
133063.581107 2.704048
134064.059160 2.704048
135064.537214 2.704048
136065.015267 2.704048
137065.493321 2.704048
138065.971374 2.704048
139066.449427 2.704048
140066.927481 2.704048
141067.405534 2.704048
142067.883588 2.704048
143068.361641 2.704048
144068.839695 2.704048
145069.317748 2.704048
146069.795802 2.704048
147070.273855 2.704048
148070.751908 2.704048
149071.229962 2.704048
150071.708015 2.704048
151072.186069 2.704048
152072.664122 2.704048
153073.142176 2.704048
154073.620229 2.704048
155074.098282 2.704048
156074.576336 2.704048
157075.054389 2.704048
158075.532443 2.704048
159076.010496 2.704048
160076.488550 2.704048
161076.966603 2.704048
162077.444656 2.704048
163077.922710 2.704048
164078.400763 2.704048
165078.878817 2.704048
166079.356870 2.704048
167079.834924 2.704048
168080.312977 2.704048
169080.791031 2.704048
170081.269084 2.704048
171081.747137 2.704048
172082.225191 2.704048
173082.703244 2.704048
174083.181298 2.704048
175083.659351 2.704048
176084.137405 2.704048
177084.615458 2.704048
178085.093511 2.704048
179085.571565 2.704048
180086.049618 2.704048
181086.527672 2.704048
182087.005725 2.704048
183087.483779 2.704048
184087.961832 2.704048
185088.439885 2.704048
186088.917939 2.704048
187089.395992 2.704048
188089.874046 2.704048
189090.352099 2.704048
190090.830153 2.704048
191091.308206 2.704048
192091.786260 2.704048
193092.264313 2.704048
194092.742366 2.704048
195093.220420 2.704048
196093.698473 2.704048
197094.176527 2.704048
198094.654580 2.704048
199095.132634 2.704048
200095.610687 2.704048
201096.088740 2.704048
202096.566794 2.704048
203097.044847 2.704048
204097.522901 2.704048
205098.000954 2.704048
206098.479008 2.704048
207098.957061 2.704048
208099.435115 2.704048
209099.913168 2.704048
210100.391221 2.704048
211100.869275 2.704048
212101.347328 2.704048
213101.825382 2.704048
214102.303435 2.704048
215102.781489 2.704048
216103.259542 2.704048
217103.737595 2.704048
218104.215649 2.704048
219104.693702 2.704048
220105.171756 2.704048
221105.649809 2.704048
222106.127863 2.704048
223106.605916 2.704048
224107.083969 2.704048
225107.562023 2.704048
226108.040076 2.704048
227108.518130 2.704048
228108.996183 2.704048
229109.474237 2.704048
230109.952290 2.704048
231110.430344 2.704048
232110.908397 2.704048
233111.386450 2.704048
234111.864504 2.704048
235112.342557 2.704048
236112.820611 2.704048
237113.298664 2.704048
238113.776718 2.704048
239114.254771 2.704048
240114.732824 2.704048
241115.210878 2.704048
242115.688931 2.704048
243116.166985 2.704048
244116.645038 2.704048
245117.123092 2.704048
246117.601145 2.704048
247118.079198 2.704048
248118.557252 2.704048
249119.035305 2.704048
250119.513359 2.704048
251119.991412 2.704048
252120.469466 2.704048
253120.947519 2.704048
254121.425573 2.704048
255121.903626 2.704048
256122.381679 2.704048
257122.859733 2.704048
258123.337786 2.704048
259123.815840 2.704048
260124.293893 2.704048
261124.771947 2.704048
262125.250000 2.704048
263125.728053 2.704048
264126.206107 2.704048
265126.684160 2.704048
266127.162214 2.704048
267127.640267 2.704048
268128.118321 2.704048
269128.596374 2.704048
270129.074427 2.704048
271129.552481 2.704048
272130.030534 2.704048
273130.508588 2.704048
274130.986641 2.704048
275131.464695 2.704048
276131.942748 2.704048
277132.420802 2.704048
278132.898855 2.704048
279133.376908 2.704048
280133.854962 2.704048
281134.333015 2.704048
282134.811069 2.704048
283135.289122 2.704048
284135.767176 2.704048
285136.245229 2.704048
286136.723282 2.704048
287137.201336 2.704048
288137.679389 2.704048
289138.157443 2.704048
290138.635496 2.704048
291139.113550 2.704048
292139.591603 2.704048
293140.069656 2.704048
294140.547710 2.704048
295141.025763 2.704048
296141.503817 2.704048
297141.981870 2.704048
298142.459924 2.704048
299142.937977 2.704048
300143.416031 2.704048
301143.894084 2.704048
302144.372137 2.704048
303144.850191 2.704048
304145.328244 2.704048
305145.806298 2.704048
306146.284351 2.704048
307146.762405 2.704048
308147.240458 2.704048
309147.718511 2.704048
310148.196565 2.704048
311148.674618 2.704048
312149.152672 2.704048
313149.630725 2.704048
314150.108779 2.704048
315150.586832 2.704048
316151.064885 2.704048
317151.542939 2.704048
318152.020992 2.704048
319152.499046 2.704048
320152.977099 2.704048
321153.455153 2.704048
322153.933206 2.704048
323154.411260 2.704048
324154.889313 2.704048
325155.367366 2.704048
326155.845420 2.704048
327156.323473 2.704048
328156.801527 2.704048
329157.279580 2.704048
330157.757634 2.704048
331158.235687 2.704048
332158.713740 2.704048
333159.191794 2.704048
334159.669847 2.704048
335160.147901 2.704048
336160.625954 2.704048
337161.104008 2.704048
338161.582061 2.704048
339162.060115 2.704048
340162.538168 2.704048
341163.016221 2.704048
342163.494275 2.704048
343163.972328 2.704048
344164.450382 2.704048
345164.928435 2.704048
346165.406489 2.704048
347165.884542 2.704048
348166.362595 2.704048
349166.840649 2.704048
350167.318702 2.704048
351167.796756 2.704048
352168.274809 2.704048
353168.752863 2.704048
354169.230916 2.704048
355169.708969 2.704048
356170.187023 2.704048
357170.665076 2.704048
358171.143130 2.704048
359171.621183 2.704048
360172.099237 2.704048
361172.577290 2.704048
362173.055344 2.704048
363173.533397 2.704048
364174.011450 2.704048
365174.489504 2.704048
366174.967557 2.704048
367175.445611 2.704048
368175.923664 2.704048
369176.401718 2.704048
370176.879771 2.704048
371177.357824 2.704048
372177.835878 2.704048
373178.313931 2.704048
374178.791985 2.704048
375179.270038 2.704048
376179.748092 2.704048
377180.226145 2.704048
378180.704198 2.704048
379181.182252 2.704048
380181.660305 2.704048
381182.138359 2.704048
382182.616412 2.704048
383183.094466 2.704048
384183.572519 2.704048
385184.050573 2.704048
386184.528626 2.704048
387185.006679 2.704048
388185.484733 2.704048
389185.962786 2.704048
390186.440840 2.704048
391186.918893 2.704048
392187.396947 2.704048
393187.875000 2.704048
394188.353053 2.704048
395188.831107 2.704048
396189.309160 2.704048
397189.787214 2.704048
398190.265267 2.704048
399190.743321 2.704048
400191.221374 2.704048
401191.699427 2.704048
402192.177481 2.704048
403192.655534 2.704048
404193.133588 2.704048
405193.611641 2.704048
406194.089695 2.704048
407194.567748 2.704048
408195.045802 2.704048
409195.523855 2.704048
410196.001908 2.704048
411196.479962 2.704048
412196.958015 2.704048
413197.436069 2.704048
414197.914122 2.704048
415198.392176 2.704048
416198.870229 2.704048
417199.348282 2.704048
418199.826336 2.704048
419200.304389 2.704048
420200.782443 2.704048
421201.260496 2.704048
422201.738550 2.704048
423202.216603 2.704048
424202.694656 2.704048
425203.172710 2.704048
426203.650763 2.704048
427204.128817 2.704048
428204.606870 2.704048
429205.084924 2.704048
430205.562977 2.704048
431206.041031 2.704048
432206.519084 2.704048
433206.997137 2.704048
434207.475191 2.704048
435207.953244 2.704048
436208.431298 2.704048
437208.909351 2.704048
438209.387405 2.704048
439209.865458 2.704048
440210.343511 2.704048
441210.821565 2.704048
442211.299618 2.704048
443211.777672 2.704048
444212.255725 2.704048
445212.733779 2.704048
446213.211832 2.704048
447213.689885 2.704048
448214.167939 2.704048
449214.645992 2.704048
450215.124046 2.704048
451215.602099 2.704048
452216.080153 2.704048
453216.558206 2.704048
454217.036260 2.704048
455217.514313 2.704048
456217.992366 2.704048
457218.470420 2.704048
458218.948473 2.704048
459219.426527 2.704048
460219.904580 2.704048
461220.382634 2.704048
462220.860687 2.704048
463221.338740 2.704048
464221.816794 2.704048
465222.294847 2.704048
466222.772901 2.704048
467223.250954 2.704048
468223.729008 2.704048
469224.207061 2.704048
470224.685115 2.704048
471225.163168 2.704048
472225.641221 2.704048
473226.119275 2.704048
474226.597328 2.704048
475227.075382 2.704048
476227.553435 2.704048
477228.031489 2.704048
478228.509542 2.704048
479228.987595 2.704048
480229.465649 2.704048
481229.943702 2.704048
482230.421756 2.704048
483230.899809 2.704048
484231.377863 2.704048
485231.855916 2.704048
486232.333969 2.704048
487232.812023 2.704048
488233.290076 2.704048
489233.768130 2.704048
490234.246183 2.704048
491234.724237 2.704048
492235.202290 2.704048
493235.680344 2.704048
494236.158397 2.704048
495236.636450 2.704048
496237.114504 2.704048
497237.592557 2.704048
498238.070611 2.704048
499238.548664 2.704048
500239.026718 2.704048
501239.504771 2.704048
502239.982824 2.704048
503240.460878 2.704048
504240.938931 2.704048
505241.416985 2.704048
506241.895038 2.704048
507242.373092 2.704048
508242.851145 2.704048
509243.329198 2.704048
510243.807252 2.704048
511244.285305 2.704048
512244.763359 2.704048
513245.241412 2.704048
514245.719466 2.704048
515246.197519 2.704048
516246.675573 2.704048
517247.153626 2.704048
518247.631679 2.704048
519248.109733 2.704048
520248.587786 2.704048
521249.065840 2.704048
522249.543893 2.704048
523250.021947 2.704048
524250.500000 2.700000
525250.978053 2.700000
526251.456107 2.700000
527251.934160 2.700000
528252.412214 2.700000
529252.890267 2.700000
530253.368321 2.700000
531253.846374 2.700000
532254.324427 2.700000
533254.802481 2.700000
534255.280534 2.700000
535255.758588 2.700000
536256.236641 2.700000
537256.714695 2.700000
538257.192748 2.700000
539257.670802 2.700000
540258.148855 2.700000
541258.626908 2.700000
542259.104962 2.700000
543259.583015 2.700000
544260.061069 2.700000
545260.539122 2.700000
546261.017176 2.700000
547261.495229 2.700000
548261.973282 2.700000
549262.451336 2.700000
550262.929389 2.700000
551263.407443 2.700000
552263.885496 2.700000
553264.363550 2.700000
554264.841603 2.700000
555265.319656 2.700000
556265.797710 2.700000
557266.275763 2.700000
558266.753817 2.700000
559267.231870 2.700000
560267.709924 2.700000
561268.187977 2.700000
562268.666031 2.700000
563269.144084 2.700000
564269.622137 2.700000
565270.100191 2.700000
566270.578244 2.700000
567271.056298 2.700000
568271.534351 2.700000
569272.012405 2.700000
570272.490458 2.700000
571272.968511 2.700000
572273.446565 2.700000
573273.924618 2.700000
574274.402672 2.700000
575274.880725 2.700000
576275.358779 2.700000
577275.836832 2.700000
578276.314885 2.700000
579276.792939 2.700000
580277.270992 2.700000
581277.749046 2.700000
582278.227099 2.700000
583278.705153 2.700000
584279.183206 2.700000
585279.661260 2.700000
586280.139313 2.700000
587280.617366 2.700000
588281.095420 2.700000
589281.573473 2.700000
590282.051527 2.700000
591282.529580 2.700000
592283.007634 2.700000
593283.485687 2.700000
594283.963740 2.700000
595284.441794 2.700000
596284.919847 2.700000
597285.397901 2.700000
598285.875954 2.700000
599286.354008 2.700000
600286.832061 2.700000
601287.310115 2.700000
602287.788168 2.700000
603288.266221 2.700000
604288.744275 2.700000
605289.222328 2.700000
606289.700382 2.700000
607290.178435 2.700000
608290.656489 2.700000
609291.134542 2.700000
610291.612595 2.700000
611292.090649 2.700000
612292.568702 2.700000
613293.046756 2.700000
614293.524809 2.700000
615294.002863 2.700000
616294.480916 2.700000
617294.958969 2.700000
618295.437023 2.700000
619295.915076 2.700000
620296.393130 2.700000
621296.871183 2.700000
622297.349237 2.700000
623297.827290 2.700000
624298.305344 2.700000
625298.783397 2.700000
626299.261450 2.700000
627299.739504 2.700000
628300.217557 2.700000
629300.695611 2.700000
630301.173664 2.700000
631301.651718 2.700000
632302.129771 2.700000
633302.607824 2.700000
634303.085878 2.700000
635303.563931 2.700000
636304.041985 2.700000
637304.520038 2.700000
638304.998092 2.700000
639305.476145 2.700000
640305.954198 2.700000
641306.432252 2.700000
642306.910305 2.700000
643307.388359 2.700000
644307.866412 2.700000
645308.344466 2.700000
646308.822519 2.700000
647309.300573 2.700000
648309.778626 2.700000
649310.256679 2.700000
650310.734733 2.700000
651311.212786 2.700000
652311.690840 2.700000
653312.168893 2.700000
654312.646947 2.700000
655313.125000 2.700000
656313.603053 2.700000
657314.081107 2.700000
658314.559160 2.700000
659315.037214 2.700000
660315.515267 2.700000
661315.993321 2.700000
662316.471374 2.700000
663316.949427 2.700000
664317.427481 2.700000
665317.905534 2.700000
666318.383588 2.700000
667318.861641 2.700000
668319.339695 2.700000
669319.817748 2.700000
670320.295802 2.700000
671320.773855 2.700000
672321.251908 2.700000
673321.729962 2.700000
674322.208015 2.700000
675322.686069 2.700000
676323.164122 2.700000
677323.642176 2.700000
678324.120229 2.700000
679324.598282 2.700000
680325.076336 2.700000
681325.554389 2.700000
682326.032443 2.700000
683326.510496 2.700000
684326.988550 2.700000
685327.466603 2.700000
686327.944656 2.700000
687328.422710 2.700000
688328.900763 2.700000
689329.378817 2.700000
690329.856870 2.700000
691330.334924 2.700000
692330.812977 2.700000
693331.291031 2.700000
694331.769084 2.700000
695332.247137 2.700000
696332.725191 2.700000
697333.203244 2.700000
698333.681298 2.700000
699334.159351 2.700000
700334.637405 2.700000
701335.115458 2.700000
702335.593511 2.700000
703336.071565 2.700000
704336.549618 2.700000
705337.027672 2.700000
706337.505725 2.700000
707337.983779 2.700000
708338.461832 2.700000
709338.939885 2.700000
710339.417939 2.700000
711339.895992 2.700000
712340.374046 2.700000
713340.852099 2.700000
714341.330153 2.700000
715341.808206 2.700000
716342.286260 2.700000
717342.764313 2.700000
718343.242366 2.700000
719343.720420 2.700000
720344.198473 2.700000
721344.676527 2.700000
722345.154580 2.700000
723345.632634 2.700000
724346.110687 2.700000
725346.588740 2.700000
726347.066794 2.700000
727347.544847 2.700000
728348.022901 2.700000
729348.500954 2.700000
730348.979008 2.700000
731349.457061 2.700000
732349.935115 2.700000
733350.413168 2.700000
734350.891221 2.700000
735351.369275 2.700000
736351.847328 2.700000
737352.325382 2.700000
738352.803435 2.700000
739353.281489 2.700000
740353.759542 2.700000
741354.237595 2.700000
742354.715649 2.700000
743355.193702 2.700000
744355.671756 2.700000
745356.149809 2.700000
746356.627863 2.700000
747357.105916 2.700000
748357.583969 2.700000
749358.062023 2.700000
750358.540076 2.700000
751359.018130 2.700000
752359.496183 2.700000
753359.974237 2.700000
754360.452290 2.700000
755360.930344 2.700000
756361.408397 2.700000
757361.886450 2.700000
758362.364504 2.700000
759362.842557 2.700000
760363.320611 2.700000
761363.798664 2.700000
762364.276718 2.700000
763364.754771 2.700000
764365.232824 2.700000
765365.710878 2.700000
766366.188931 2.700000
767366.666985 2.700000
768367.145038 2.700000
769367.623092 2.700000
770368.101145 2.700000
771368.579198 2.700000
772369.057252 2.700000
773369.535305 2.700000
774370.013359 2.700000
775370.491412 2.700000
776370.969466 2.700000
777371.447519 2.700000
778371.925573 2.700000
779372.403626 2.700000
780372.881679 2.700000
781373.359733 2.700000
782373.837786 2.700000
783374.315840 2.700000
784374.793893 2.700000
785375.271947 2.700000
786375.750000 2.700000
787376.228053 2.700000
788376.706107 2.700000
789377.184160 2.700000
790377.662214 2.700000
791378.140267 2.700000
792378.618321 2.700000
793379.096374 2.700000
794379.574427 2.700000
795380.052481 2.700000
796380.530534 2.700000
797381.008588 2.700000
798381.486641 2.700000
799381.964695 2.700000
800382.442748 2.700000
801382.920802 2.700000
802383.398855 2.700000
803383.876908 2.700000
804384.354962 2.700000
805384.833015 2.700000
806385.311069 2.700000
807385.789122 2.700000
808386.267176 2.700000
809386.745229 2.700000
810387.223282 2.700000
811387.701336 2.700000
812388.179389 2.700000
813388.657443 2.700000
814389.135496 2.700000
815389.613550 2.700000
816390.091603 2.700000
817390.569656 2.700000
818391.047710 2.700000
819391.525763 2.700000
820392.003817 2.700000
821392.481870 2.700000
822392.959924 2.700000
823393.437977 2.700000
824393.916031 2.700000
825394.394084 2.700000
826394.872137 2.700000
827395.350191 2.700000
828395.828244 2.700000
829396.306298 2.700000
830396.784351 2.700000
831397.262405 2.700000
832397.740458 2.700000
833398.218511 2.700000
834398.696565 2.700000
835399.174618 2.700000
836399.652672 2.700000
837400.130725 2.700000
838400.608779 2.700000
839401.086832 2.700000
840401.564885 2.700000
841402.042939 2.700000
842402.520992 2.700000
843402.999046 2.700000
844403.477099 2.700000
845403.955153 2.700000
846404.433206 2.700000
847404.911260 2.700000
848405.389313 2.700000
849405.867366 2.700000
850406.345420 2.700000
851406.823473 2.700000
852407.301527 2.700000
853407.779580 2.700000
854408.257634 2.700000
855408.735687 2.700000
856409.213740 2.700000
857409.691794 2.700000
858410.169847 2.700000
859410.647901 2.700000
860411.125954 2.700000
861411.604008 2.700000
862412.082061 2.700000
863412.560115 2.700000
864413.038168 2.700000
865413.516221 2.700000
866413.994275 2.700000
867414.472328 2.700000
868414.950382 2.700000
869415.428435 2.700000
870415.906489 2.700000
871416.384542 2.700000
872416.862595 2.700000
873417.340649 2.700000
874417.818702 2.700000
875418.296756 2.700000
876418.774809 2.700000
877419.252863 2.700000
878419.730916 2.700000
879420.208969 2.700000
880420.687023 2.700000
881421.165076 2.700000
882421.643130 2.700000
883422.121183 2.700000
884422.599237 2.700000
885423.077290 2.700000
886423.555344 2.700000
887424.033397 2.700000
888424.511450 2.700000
889424.989504 2.700000
890425.467557 2.700000
891425.945611 2.700000
892426.423664 2.700000
893426.901718 2.700000
894427.379771 2.700000
895427.857824 2.700000
896428.335878 2.700000
897428.813931 2.700000
898429.291985 2.700000
899429.770038 2.700000
900430.248092 2.700000
901430.726145 2.700000
902431.204198 2.700000
903431.682252 2.700000
904432.160305 2.700000
905432.638359 2.700000
906433.116412 2.700000
907433.594466 2.700000
908434.072519 2.700000
909434.550573 2.700000
910435.028626 2.700000
911435.506679 2.700000
912435.984733 2.700000
913436.462786 2.700000
914436.940840 2.700000
915437.418893 2.700000
916437.896947 2.700000
917438.375000 2.700000
918438.853053 2.700000
919439.331107 2.700000
920439.809160 2.700000
921440.287214 2.700000
922440.765267 2.700000
923441.243321 2.700000
924441.721374 2.700000
925442.199427 2.700000
926442.677481 2.700000
927443.155534 2.700000
928443.633588 2.700000
929444.111641 2.700000
930444.589695 2.700000
931445.067748 2.700000
932445.545802 2.700000
933446.023855 2.700000
934446.501908 2.700000
935446.979962 2.700000
936447.458015 2.700000
937447.936069 2.700000
938448.414122 2.700000
939448.892176 2.700000
940449.370229 2.700000
941449.848282 2.700000
942450.326336 2.700000
943450.804389 2.700000
944451.282443 2.700000
945451.760496 2.700000
946452.238550 2.700000
947452.716603 2.700000
948453.194656 2.700000
949453.672710 2.700000
950454.150763 2.700000
951454.628817 2.700000
952455.106870 2.700000
953455.584924 2.700000
954456.062977 2.700000
955456.541031 2.700000
956457.019084 2.700000
957457.497137 2.700000
958457.975191 2.700000
959458.453244 2.700000
960458.931298 2.700000
961459.409351 2.700000
962459.887405 2.700000
963460.365458 2.700000
964460.843511 2.700000
965461.321565 2.700000
966461.799618 2.700000
967462.277672 2.700000
968462.755725 2.700000
969463.233779 2.700000
970463.711832 2.700000
971464.189885 2.700000
972464.667939 2.700000
973465.145992 2.700000
974465.624046 2.700000
975466.102099 2.700000
976466.580153 2.700000
977467.058206 2.700000
978467.536260 2.700000
979468.014313 2.700000
980468.492366 2.700000
981468.970420 2.700000
982469.448473 2.700000
983469.926527 2.700000
984470.404580 2.700000
985470.882634 2.700000
986471.360687 2.700000
987471.838740 2.700000
988472.316794 2.700000
989472.794847 2.700000
990473.272901 2.700000
991473.750954 2.700000
992474.229008 2.700000
993474.707061 2.700000
994475.185115 2.700000
995475.663168 2.700000
996476.141221 2.700000
997476.619275 2.700000
998477.097328 2.700000
999477.575382 2.700000
1000478.053435 2.700000
1001478.531489 2.700000
1002479.009542 2.700000
1003479.487595 2.700000
1004479.965649 2.700000
1005480.443702 2.700000
1006480.921756 2.700000
1007481.399809 2.700000
1008481.877863 2.700000
1009482.355916 2.700000
1010482.833969 2.700000
1011483.312023 2.700000
1012483.790076 2.700000
1013484.268130 2.700000
1014484.746183 2.700000
1015485.224237 2.700000
1016485.702290 2.700000
1017486.180344 2.700000
1018486.658397 2.700000
1019487.136450 2.700000
1020487.614504 2.700000
1021488.092557 2.700000
1022488.570611 2.700000
1023489.048664 2.700000
1024489.526718 2.700000
1025490.004771 2.700000
1026490.482824 2.700000
1027490.960878 2.700000
1028491.438931 2.700000
1029491.916985 2.700000
1030492.395038 2.700000
1031492.873092 2.700000
1032493.351145 2.700000
1033493.829198 2.700000
1034494.307252 2.700000
1035494.785305 2.700000
1036495.263359 2.700000
1037495.741412 2.700000
1038496.219466 2.700000
1039496.697519 2.700000
1040497.175573 2.700000
1041497.653626 2.700000
1042498.131679 2.700000
1043498.609733 2.700000
1044499.087786 2.700000
1045499.565840 2.700000
1046500.043893 2.700000
1047500.521947 2.700000
1048501.000000 2.700000


==> data_files/Steinberg_semi_analytic_pressure_solution.txt <==
0.000000 1114231532.096666
1000.478053 1114231532.096666
2000.956107 1114231532.096666
3001.434160 1114231532.096666
4001.912214 1114231532.096666
5002.390267 1114231532.096666
6002.868321 1114231532.096666
7003.346374 1114231532.096666
8003.824427 1114231532.096666
9004.302481 1114231532.096666
10004.780534 1114231532.096666
11005.258588 1114231532.096666
12005.736641 1114231532.096666
13006.214695 1114231532.096666
14006.692748 1114231532.096666
15007.170802 1114231532.096666
16007.648855 1114231532.096666
17008.126908 1114231532.096666
18008.604962 1114231532.096666
19009.083015 1114231532.096666
20009.561069 1114231532.096666
21010.039122 1114231532.096666
22010.517176 1114231532.096666
23010.995229 1114231532.096666
24011.473282 1114231532.096666
25011.951336 1114231532.096666
26012.429389 1114231532.096666
27012.907443 1114231532.096666
28013.385496 1114231532.096666
29013.863550 1114231532.096666
30014.341603 1114231532.096666
31014.819656 1114231532.096666
32015.297710 1114231532.096666
33015.775763 1114231532.096666
34016.253817 1114231532.096666
35016.731870 1114231532.096666
36017.209924 1114231532.096666
37017.687977 1114231532.096666
38018.166031 1114231532.096666
39018.644084 1114231532.096666
40019.122137 1114231532.096666
41019.600191 1114231532.096666
42020.078244 1114231532.096666
43020.556298 1114231532.096666
44021.034351 1114231532.096666
45021.512405 1114231532.096666
46021.990458 1114231532.096666
47022.468511 1114231532.096666
48022.946565 1114231532.096666
49023.424618 1114231532.096666
50023.902672 1114231532.096666
51024.380725 1114231532.096666
52024.858779 1114231532.096666
53025.336832 1114231532.096666
54025.814885 1114231532.096666
55026.292939 1114231532.096666
56026.770992 1114231532.096666
57027.249046 1114231532.096666
58027.727099 1114231532.096666
59028.205153 1114231532.096666
60028.683206 1114231532.096666
61029.161260 1114231532.096666
62029.639313 1114231532.096666
63030.117366 1114231532.096666
64030.595420 1114231532.096666
65031.073473 1114231532.096666
66031.551527 1114231532.096666
67032.029580 1114231532.096666
68032.507634 1114231532.096666
69032.985687 1114231532.096666
70033.463740 1114231532.096666
71033.941794 1114231532.096666
72034.419847 1114231532.096666
73034.897901 1114231532.096666
74035.375954 1114231532.096666
75035.854008 1114231532.096666
76036.332061 1114231532.096666
77036.810115 1114231532.096666
78037.288168 1114231532.096666
79037.766221 1114231532.096666
80038.244275 1114231532.096666
81038.722328 1114231532.096666
82039.200382 1114231532.096666
83039.678435 1114231532.096666
84040.156489 1114231532.096666
85040.634542 1114231532.096666
86041.112595 1114231532.096666
87041.590649 1114231532.096666
88042.068702 1114231532.096666
89042.546756 1114231532.096666
90043.024809 1114231532.096666
91043.502863 1114231532.096666
92043.980916 1114231532.096666
93044.458969 1114231532.096666
94044.937023 1114231532.096666
95045.415076 1114231532.096666
96045.893130 1114231532.096666
97046.371183 1114231532.096666
98046.849237 1114231532.096666
99047.327290 1114231532.096666
100047.805344 1114231532.096666
101048.283397 1114231532.096666
102048.761450 1114231532.096666
103049.239504 1114231532.096666
104049.717557 1114231532.096666
105050.195611 1114231532.096666
106050.673664 1114231532.096666
107051.151718 1114231532.096666
108051.629771 1114231532.096666
109052.107824 1114231532.096666
110052.585878 1114231532.096666
111053.063931 1114231532.096666
112053.541985 1114231532.096666
113054.020038 1114231532.096666
114054.498092 1114231532.096666
115054.976145 1114231532.096666
116055.454198 1114231532.096666
117055.932252 1114231532.096666
118056.410305 1114231532.096666
119056.888359 1114231532.096666
120057.366412 1114231532.096666
121057.844466 1114231532.096666
122058.322519 1114231532.096666
123058.800573 1114231532.096666
124059.278626 1114231532.096666
125059.756679 1114231532.096666
126060.234733 1114231532.096666
127060.712786 1114231532.096666
128061.190840 1114231532.096666
129061.668893 1114231532.096666
130062.146947 1114231532.096666
131062.625000 1114231532.096666
132063.103053 1114231532.096666
133063.581107 1114231532.096666
134064.059160 1114231532.096666
135064.537214 1114231532.096666
136065.015267 1114231532.096666
137065.493321 1114231532.096666
138065.971374 1114231532.096666
139066.449427 1114231532.096666
140066.927481 1114231532.096666
141067.405534 1114231532.096666
142067.883588 1114231532.096666
143068.361641 1114231532.096666
144068.839695 1114231532.096666
145069.317748 1114231532.096666
146069.795802 1114231532.096666
147070.273855 1114231532.096666
148070.751908 1114231532.096666
149071.229962 1114231532.096666
150071.708015 1114231532.096666
151072.186069 1114231532.096666
152072.664122 1114231532.096666
153073.142176 1114231532.096666
154073.620229 1114231532.096666
155074.098282 1114231532.096666
156074.576336 1114231532.096666
157075.054389 1114231532.096666
158075.532443 1114231532.096666
159076.010496 1114231532.096666
160076.488550 1114231532.096666
161076.966603 1114231532.096666
162077.444656 1114231532.096666
163077.922710 1114231532.096666
164078.400763 1114231532.096666
165078.878817 1114231532.096666
166079.356870 1114231532.096666
167079.834924 1114231532.096666
168080.312977 1114231532.096666
169080.791031 1114231532.096666
170081.269084 1114231532.096666
171081.747137 1114231532.096666
172082.225191 1114231532.096666
173082.703244 1114231532.096666
174083.181298 1114231532.096666
175083.659351 1114231532.096666
176084.137405 1114231532.096666
177084.615458 1114231532.096666
178085.093511 1114231532.096666
179085.571565 1114231532.096666
180086.049618 1114231532.096666
181086.527672 1114231532.096666
182087.005725 1114231532.096666
183087.483779 1114231532.096666
184087.961832 1114231532.096666
185088.439885 1114231532.096666
186088.917939 1114231532.096666
187089.395992 1114231532.096666
188089.874046 1114231532.096666
189090.352099 1114231532.096666
190090.830153 1114231532.096666
191091.308206 1114231532.096666
192091.786260 1114231532.096666
193092.264313 1114231532.096666
194092.742366 1114231532.096666
195093.220420 1114231532.096666
196093.698473 1114231532.096666
197094.176527 1114231532.096666
198094.654580 1114231532.096666
199095.132634 1114231532.096666
200095.610687 1114231532.096666
201096.088740 1114231532.096666
202096.566794 1114231532.096666
203097.044847 1114231532.096666
204097.522901 1114231532.096666
205098.000954 1114231532.096666
206098.479008 1114231532.096666
207098.957061 1114231532.096666
208099.435115 1114231532.096666
209099.913168 1114231532.096666
210100.391221 1114231532.096666
211100.869275 1114231532.096666
212101.347328 1114231532.096666
213101.825382 1114231532.096666
214102.303435 1114231532.096666
215102.781489 1114231532.096666
216103.259542 1114231532.096666
217103.737595 1114231532.096666
218104.215649 1114231532.096666
219104.693702 1114231532.096666
220105.171756 1114231532.096666
221105.649809 1114231532.096666
222106.127863 1114231532.096666
223106.605916 1114231532.096666
224107.083969 1114231532.096666
225107.562023 1114231532.096666
226108.040076 1114231532.096666
227108.518130 1114231532.096666
228108.996183 1114231532.096666
229109.474237 1114231532.096666
230109.952290 1114231532.096666
231110.430344 1114231532.096666
232110.908397 1114231532.096666
233111.386450 1114231532.096666
234111.864504 1114231532.096666
235112.342557 1114231532.096666
236112.820611 1114231532.096666
237113.298664 1114231532.096666
238113.776718 1114231532.096666
239114.254771 1114231532.096666
240114.732824 1114231532.096666
241115.210878 1114231532.096666
242115.688931 1114231532.096666
243116.166985 1114231532.096666
244116.645038 1114231532.096666
245117.123092 1114231532.096666
246117.601145 1114231532.096666
247118.079198 1114231532.096666
248118.557252 1114231532.096666
249119.035305 1114231532.096666
250119.513359 1114231532.096666
251119.991412 1114231532.096666
252120.469466 1114231532.096666
253120.947519 1114231532.096666
254121.425573 1114231532.096666
255121.903626 1114231532.096666
256122.381679 1114231532.096666
257122.859733 1114231532.096666
258123.337786 1114231532.096666
259123.815840 1114231532.096666
260124.293893 1114231532.096666
261124.771947 1114231532.096666
262125.250000 1114231532.096666
263125.728053 1114231532.096666
264126.206107 1114231532.096666
265126.684160 1114231532.096666
266127.162214 1114231532.096666
267127.640267 1114231532.096666
268128.118321 1114231532.096666
269128.596374 1114231532.096666
270129.074427 1114231532.096666
271129.552481 1114231532.096666
272130.030534 1114231532.096666
273130.508588 1114231532.096666
274130.986641 1114231532.096666
275131.464695 1114231532.096666
276131.942748 1114231532.096666
277132.420802 1114231532.096666
278132.898855 1114231532.096666
279133.376908 1114231532.096666
280133.854962 1114231532.096666
281134.333015 1114231532.096666
282134.811069 1114231532.096666
283135.289122 1114231532.096666
284135.767176 1114231532.096666
285136.245229 1114231532.096666
286136.723282 1114231532.096666
287137.201336 1114231532.096666
288137.679389 1114231532.096666
289138.157443 1114231532.096666
290138.635496 1114231532.096666
291139.113550 1114231532.096666
292139.591603 1114231532.096666
293140.069656 1114231532.096666
294140.547710 1114231532.096666
295141.025763 1114231532.096666
296141.503817 1114231532.096666
297141.981870 1114231532.096666
298142.459924 1114231532.096666
299142.937977 1114231532.096666
300143.416031 1114231532.096666
301143.894084 1114231532.096666
302144.372137 1114231532.096666
303144.850191 1114231532.096666
304145.328244 1114231532.096666
305145.806298 1114231532.096666
306146.284351 1114231532.096666
307146.762405 1114231532.096666
308147.240458 1114231532.096666
309147.718511 1114231532.096666
310148.196565 1114231532.096666
311148.674618 1114231532.096666
312149.152672 1114231532.096666
313149.630725 1114231532.096666
314150.108779 1114231532.096666
315150.586832 1114231532.096666
316151.064885 1114231532.096666
317151.542939 1114231532.096666
318152.020992 1114231532.096666
319152.499046 1114231532.096666
320152.977099 1114231532.096666
321153.455153 1114231532.096666
322153.933206 1114231532.096666
323154.411260 1114231532.096666
324154.889313 1114231532.096666
325155.367366 1114231532.096666
326155.845420 1114231532.096666
327156.323473 1114231532.096666
328156.801527 1114231532.096666
329157.279580 1114231532.096666
330157.757634 1114231532.096666
331158.235687 1114231532.096666
332158.713740 1114231532.096666
333159.191794 1114231532.096666
334159.669847 1114231532.096666
335160.147901 1114231532.096666
336160.625954 1114231532.096666
337161.104008 1114231532.096666
338161.582061 1114231532.096666
339162.060115 1114231532.096666
340162.538168 1114231532.096666
341163.016221 1114231532.096666
342163.494275 1114231532.096666
343163.972328 1114231532.096666
344164.450382 1114231532.096666
345164.928435 1114231532.096666
346165.406489 1114231532.096666
347165.884542 1114231532.096666
348166.362595 1114231532.096666
349166.840649 1114231532.096666
350167.318702 1114231532.096666
351167.796756 1114231532.096666
352168.274809 1114231532.096666
353168.752863 1114231532.096666
354169.230916 1114231532.096666
355169.708969 1114231532.096666
356170.187023 1114231532.096666
357170.665076 1114231532.096666
358171.143130 1114231532.096666
359171.621183 1114231532.096666
360172.099237 1114231532.096666
361172.577290 1114231532.096666
362173.055344 1114231532.096666
363173.533397 1114231532.096666
364174.011450 1114231532.096666
365174.489504 1114231532.096666
366174.967557 1114231532.096666
367175.445611 1114231532.096666
368175.923664 1114231532.096666
369176.401718 1114231532.096666
370176.879771 1114231532.096666
371177.357824 1114231532.096666
372177.835878 1114231532.096666
373178.313931 1114231532.096666
374178.791985 1114231532.096666
375179.270038 1114231532.096666
376179.748092 1114231532.096666
377180.226145 1114231532.096666
378180.704198 1114231532.096666
379181.182252 1114231532.096666
380181.660305 1114231532.096666
381182.138359 1114231532.096666
382182.616412 1114231532.096666
383183.094466 1114231532.096666
384183.572519 1114231532.096666
385184.050573 1114231532.096666
386184.528626 1114231532.096666
387185.006679 1114231532.096666
388185.484733 1114231532.096666
389185.962786 1114231532.096666
390186.440840 1114231532.096666
391186.918893 1114231532.096666
392187.396947 1114231532.096666
393187.875000 1114231532.096666
394188.353053 1114231532.096666
395188.831107 1114231532.096666
396189.309160 1114231532.096666
397189.787214 1114231532.096666
398190.265267 1114231532.096666
399190.743321 1114231532.096666
400191.221374 1114231532.096666
401191.699427 1114231532.096666
402192.177481 1114231532.096666
403192.655534 1114231532.096666
404193.133588 1114231532.096666
405193.611641 1114231532.096666
406194.089695 1114231532.096666
407194.567748 1114231532.096666
408195.045802 1114231532.096666
409195.523855 1114231532.096666
410196.001908 1114231532.096666
411196.479962 1114231532.096666
412196.958015 1114231532.096666
413197.436069 1114231532.096666
414197.914122 1114231532.096666
415198.392176 1114231532.096666
416198.870229 1114231532.096666
417199.348282 1114231532.096666
418199.826336 1114231532.096666
419200.304389 1114231532.096666
420200.782443 1114231532.096666
421201.260496 1114231532.096666
422201.738550 1114231532.096666
423202.216603 1114231532.096666
424202.694656 1114231532.096666
425203.172710 1114231532.096666
426203.650763 1114231532.096666
427204.128817 1114231532.096666
428204.606870 1114231532.096666
429205.084924 1114231532.096666
430205.562977 1114231532.096666
431206.041031 1114231532.096666
432206.519084 1114231532.096666
433206.997137 1114231532.096666
434207.475191 1114231532.096666
435207.953244 1114231532.096666
436208.431298 1114231532.096666
437208.909351 1114231532.096666
438209.387405 1114231532.096666
439209.865458 1114231532.096666
440210.343511 1114231532.096666
441210.821565 1114231532.096666
442211.299618 1114231532.096666
443211.777672 1114231532.096666
444212.255725 1114231532.096666
445212.733779 1114231532.096666
446213.211832 1114231532.096666
447213.689885 1114231532.096666
448214.167939 1114231532.096666
449214.645992 1114231532.096666
450215.124046 1114231532.096666
451215.602099 1114231532.096666
452216.080153 1114231532.096666
453216.558206 1114231532.096666
454217.036260 1114231532.096666
455217.514313 1114231532.096666
456217.992366 1114231532.096666
457218.470420 1114231532.096666
458218.948473 1114231532.096666
459219.426527 1114231532.096666
460219.904580 1114231532.096666
461220.382634 1114231532.096666
462220.860687 1114231532.096666
463221.338740 1114231532.096666
464221.816794 1114231532.096666
465222.294847 1114231532.096666
466222.772901 1114231532.096666
467223.250954 1114231532.096666
468223.729008 1114231532.096666
469224.207061 1114231532.096666
470224.685115 1114231532.096666
471225.163168 1114231532.096666
472225.641221 1114231532.096666
473226.119275 1114231532.096666
474226.597328 1114231532.096666
475227.075382 1114231532.096666
476227.553435 1114231532.096666
477228.031489 1114231532.096666
478228.509542 1114231532.096666
479228.987595 1114231532.096666
480229.465649 1114231532.096666
481229.943702 1114231532.096666
482230.421756 1114231532.096666
483230.899809 1114231532.096666
484231.377863 1114231532.096666
485231.855916 1114231532.096666
486232.333969 1114231532.096666
487232.812023 1114231532.096666
488233.290076 1114231532.096666
489233.768130 1114231532.096666
490234.246183 1114231532.096666
491234.724237 1114231532.096666
492235.202290 1114231532.096666
493235.680344 1114231532.096666
494236.158397 1114231532.096666
495236.636450 1114231532.096666
496237.114504 1114231532.096666
497237.592557 1114231532.096666
498238.070611 1114231532.096666
499238.548664 1114231532.096666
500239.026718 1114231532.096666
501239.504771 1114231532.096666
502239.982824 1114231532.096666
503240.460878 1114231532.096666
504240.938931 1114231532.096666
505241.416985 1114231532.096666
506241.895038 1114231532.096666
507242.373092 1114231532.096666
508242.851145 1114231532.096666
509243.329198 1114231532.096666
510243.807252 1114231532.096666
511244.285305 1114231532.096666
512244.763359 1114231532.096666
513245.241412 1114231532.096666
514245.719466 1114231532.096666
515246.197519 1114231532.096666
516246.675573 1114231532.096666
517247.153626 1114231532.096666
518247.631679 1114231532.096666
519248.109733 1114231532.096666
520248.587786 1114231532.096666
521249.065840 1114231532.096666
522249.543893 1114231532.096666
523250.021947 1114231532.096666
524250.500000 20.000000
525250.978053 20.000000
526251.456107 20.000000
527251.934160 20.000000
528252.412214 20.000000
529252.890267 20.000000
530253.368321 20.000000
531253.846374 20.000000
532254.324427 20.000000
533254.802481 20.000000
534255.280534 20.000000
535255.758588 20.000000
536256.236641 20.000000
537256.714695 20.000000
538257.192748 20.000000
539257.670802 20.000000
540258.148855 20.000000
541258.626908 20.000000
542259.104962 20.000000
543259.583015 20.000000
544260.061069 20.000000
545260.539122 20.000000
546261.017176 20.000000
547261.495229 20.000000
548261.973282 20.000000
549262.451336 20.000000
550262.929389 20.000000
551263.407443 20.000000
552263.885496 20.000000
553264.363550 20.000000
554264.841603 20.000000
555265.319656 20.000000
556265.797710 20.000000
557266.275763 20.000000
558266.753817 20.000000
559267.231870 20.000000
560267.709924 20.000000
561268.187977 20.000000
562268.666031 20.000000
563269.144084 20.000000
564269.622137 20.000000
565270.100191 20.000000
566270.578244 20.000000
567271.056298 20.000000
568271.534351 20.000000
569272.012405 20.000000
570272.490458 20.000000
571272.968511 20.000000
572273.446565 20.000000
573273.924618 20.000000
574274.402672 20.000000
575274.880725 20.000000
576275.358779 20.000000
577275.836832 20.000000
578276.314885 20.000000
579276.792939 20.000000
580277.270992 20.000000
581277.749046 20.000000
582278.227099 20.000000
583278.705153 20.000000
584279.183206 20.000000
585279.661260 20.000000
586280.139313 20.000000
587280.617366 20.000000
588281.095420 20.000000
589281.573473 20.000000
590282.051527 20.000000
591282.529580 20.000000
592283.007634 20.000000
593283.485687 20.000000
594283.963740 20.000000
595284.441794 20.000000
596284.919847 20.000000
597285.397901 20.000000
598285.875954 20.000000
599286.354008 20.000000
600286.832061 20.000000
601287.310115 20.000000
602287.788168 20.000000
603288.266221 20.000000
604288.744275 20.000000
605289.222328 20.000000
606289.700382 20.000000
607290.178435 20.000000
608290.656489 20.000000
609291.134542 20.000000
610291.612595 20.000000
611292.090649 20.000000
612292.568702 20.000000
613293.046756 20.000000
614293.524809 20.000000
615294.002863 20.000000
616294.480916 20.000000
617294.958969 20.000000
618295.437023 20.000000
619295.915076 20.000000
620296.393130 20.000000
621296.871183 20.000000
622297.349237 20.000000
623297.827290 20.000000
624298.305344 20.000000
625298.783397 20.000000
626299.261450 20.000000
627299.739504 20.000000
628300.217557 20.000000
629300.695611 20.000000
630301.173664 20.000000
631301.651718 20.000000
632302.129771 20.000000
633302.607824 20.000000
634303.085878 20.000000
635303.563931 20.000000
636304.041985 20.000000
637304.520038 20.000000
638304.998092 20.000000
639305.476145 20.000000
640305.954198 20.000000
641306.432252 20.000000
642306.910305 20.000000
643307.388359 20.000000
644307.866412 20.000000
645308.344466 20.000000
646308.822519 20.000000
647309.300573 20.000000
648309.778626 20.000000
649310.256679 20.000000
650310.734733 20.000000
651311.212786 20.000000
652311.690840 20.000000
653312.168893 20.000000
654312.646947 20.000000
655313.125000 20.000000
656313.603053 20.000000
657314.081107 20.000000
658314.559160 20.000000
659315.037214 20.000000
660315.515267 20.000000
661315.993321 20.000000
662316.471374 20.000000
663316.949427 20.000000
664317.427481 20.000000
665317.905534 20.000000
666318.383588 20.000000
667318.861641 20.000000
668319.339695 20.000000
669319.817748 20.000000
670320.295802 20.000000
671320.773855 20.000000
672321.251908 20.000000
673321.729962 20.000000
674322.208015 20.000000
675322.686069 20.000000
676323.164122 20.000000
677323.642176 20.000000
678324.120229 20.000000
679324.598282 20.000000
680325.076336 20.000000
681325.554389 20.000000
682326.032443 20.000000
683326.510496 20.000000
684326.988550 20.000000
685327.466603 20.000000
686327.944656 20.000000
687328.422710 20.000000
688328.900763 20.000000
689329.378817 20.000000
690329.856870 20.000000
691330.334924 20.000000
692330.812977 20.000000
693331.291031 20.000000
694331.769084 20.000000
695332.247137 20.000000
696332.725191 20.000000
697333.203244 20.000000
698333.681298 20.000000
699334.159351 20.000000
700334.637405 20.000000
701335.115458 20.000000
702335.593511 20.000000
703336.071565 20.000000
704336.549618 20.000000
705337.027672 20.000000
706337.505725 20.000000
707337.983779 20.000000
708338.461832 20.000000
709338.939885 20.000000
710339.417939 20.000000
711339.895992 20.000000
712340.374046 20.000000
713340.852099 20.000000
714341.330153 20.000000
715341.808206 20.000000
716342.286260 20.000000
717342.764313 20.000000
718343.242366 20.000000
719343.720420 20.000000
720344.198473 20.000000
721344.676527 20.000000
722345.154580 20.000000
723345.632634 20.000000
724346.110687 20.000000
725346.588740 20.000000
726347.066794 20.000000
727347.544847 20.000000
728348.022901 20.000000
729348.500954 20.000000
730348.979008 20.000000
731349.457061 20.000000
732349.935115 20.000000
733350.413168 20.000000
734350.891221 20.000000
735351.369275 20.000000
736351.847328 20.000000
737352.325382 20.000000
738352.803435 20.000000
739353.281489 20.000000
740353.759542 20.000000
741354.237595 20.000000
742354.715649 20.000000
743355.193702 20.000000
744355.671756 20.000000
745356.149809 20.000000
746356.627863 20.000000
747357.105916 20.000000
748357.583969 20.000000
749358.062023 20.000000
750358.540076 20.000000
751359.018130 20.000000
752359.496183 20.000000
753359.974237 20.000000
754360.452290 20.000000
755360.930344 20.000000
756361.408397 20.000000
757361.886450 20.000000
758362.364504 20.000000
759362.842557 20.000000
760363.320611 20.000000
761363.798664 20.000000
762364.276718 20.000000
763364.754771 20.000000
764365.232824 20.000000
765365.710878 20.000000
766366.188931 20.000000
767366.666985 20.000000
768367.145038 20.000000
769367.623092 20.000000
770368.101145 20.000000
771368.579198 20.000000
772369.057252 20.000000
773369.535305 20.000000
774370.013359 20.000000
775370.491412 20.000000
776370.969466 20.000000
777371.447519 20.000000
778371.925573 20.000000
779372.403626 20.000000
780372.881679 20.000000
781373.359733 20.000000
782373.837786 20.000000
783374.315840 20.000000
784374.793893 20.000000
785375.271947 20.000000
786375.750000 20.000000
787376.228053 20.000000
788376.706107 20.000000
789377.184160 20.000000
790377.662214 20.000000
791378.140267 20.000000
792378.618321 20.000000
793379.096374 20.000000
794379.574427 20.000000
795380.052481 20.000000
796380.530534 20.000000
797381.008588 20.000000
798381.486641 20.000000
799381.964695 20.000000
800382.442748 20.000000
801382.920802 20.000000
802383.398855 20.000000
803383.876908 20.000000
804384.354962 20.000000
805384.833015 20.000000
806385.311069 20.000000
807385.789122 20.000000
808386.267176 20.000000
809386.745229 20.000000
810387.223282 20.000000
811387.701336 20.000000
812388.179389 20.000000
813388.657443 20.000000
814389.135496 20.000000
815389.613550 20.000000
816390.091603 20.000000
817390.569656 20.000000
818391.047710 20.000000
819391.525763 20.000000
820392.003817 20.000000
821392.481870 20.000000
822392.959924 20.000000
823393.437977 20.000000
824393.916031 20.000000
825394.394084 20.000000
826394.872137 20.000000
827395.350191 20.000000
828395.828244 20.000000
829396.306298 20.000000
830396.784351 20.000000
831397.262405 20.000000
832397.740458 20.000000
833398.218511 20.000000
834398.696565 20.000000
835399.174618 20.000000
836399.652672 20.000000
837400.130725 20.000000
838400.608779 20.000000
839401.086832 20.000000
840401.564885 20.000000
841402.042939 20.000000
842402.520992 20.000000
843402.999046 20.000000
844403.477099 20.000000
845403.955153 20.000000
846404.433206 20.000000
847404.911260 20.000000
848405.389313 20.000000
849405.867366 20.000000
850406.345420 20.000000
851406.823473 20.000000
852407.301527 20.000000
853407.779580 20.000000
854408.257634 20.000000
855408.735687 20.000000
856409.213740 20.000000
857409.691794 20.000000
858410.169847 20.000000
859410.647901 20.000000
860411.125954 20.000000
861411.604008 20.000000
862412.082061 20.000000
863412.560115 20.000000
864413.038168 20.000000
865413.516221 20.000000
866413.994275 20.000000
867414.472328 20.000000
868414.950382 20.000000
869415.428435 20.000000
870415.906489 20.000000
871416.384542 20.000000
872416.862595 20.000000
873417.340649 20.000000
874417.818702 20.000000
875418.296756 20.000000
876418.774809 20.000000
877419.252863 20.000000
878419.730916 20.000000
879420.208969 20.000000
880420.687023 20.000000
881421.165076 20.000000
882421.643130 20.000000
883422.121183 20.000000
884422.599237 20.000000
885423.077290 20.000000
886423.555344 20.000000
887424.033397 20.000000
888424.511450 20.000000
889424.989504 20.000000
890425.467557 20.000000
891425.945611 20.000000
892426.423664 20.000000
893426.901718 20.000000
894427.379771 20.000000
895427.857824 20.000000
896428.335878 20.000000
897428.813931 20.000000
898429.291985 20.000000
899429.770038 20.000000
900430.248092 20.000000
901430.726145 20.000000
902431.204198 20.000000
903431.682252 20.000000
904432.160305 20.000000
905432.638359 20.000000
906433.116412 20.000000
907433.594466 20.000000
908434.072519 20.000000
909434.550573 20.000000
910435.028626 20.000000
911435.506679 20.000000
912435.984733 20.000000
913436.462786 20.000000
914436.940840 20.000000
915437.418893 20.000000
916437.896947 20.000000
917438.375000 20.000000
918438.853053 20.000000
919439.331107 20.000000
920439.809160 20.000000
921440.287214 20.000000
922440.765267 20.000000
923441.243321 20.000000
924441.721374 20.000000
925442.199427 20.000000
926442.677481 20.000000
927443.155534 20.000000
928443.633588 20.000000
929444.111641 20.000000
930444.589695 20.000000
931445.067748 20.000000
932445.545802 20.000000
933446.023855 20.000000
934446.501908 20.000000
935446.979962 20.000000
936447.458015 20.000000
937447.936069 20.000000
938448.414122 20.000000
939448.892176 20.000000
940449.370229 20.000000
941449.848282 20.000000
942450.326336 20.000000
943450.804389 20.000000
944451.282443 20.000000
945451.760496 20.000000
946452.238550 20.000000
947452.716603 20.000000
948453.194656 20.000000
949453.672710 20.000000
950454.150763 20.000000
951454.628817 20.000000
952455.106870 20.000000
953455.584924 20.000000
954456.062977 20.000000
955456.541031 20.000000
956457.019084 20.000000
957457.497137 20.000000
958457.975191 20.000000
959458.453244 20.000000
960458.931298 20.000000
961459.409351 20.000000
962459.887405 20.000000
963460.365458 20.000000
964460.843511 20.000000
965461.321565 20.000000
966461.799618 20.000000
967462.277672 20.000000
968462.755725 20.000000
969463.233779 20.000000
970463.711832 20.000000
971464.189885 20.000000
972464.667939 20.000000
973465.145992 20.000000
974465.624046 20.000000
975466.102099 20.000000
976466.580153 20.000000
977467.058206 20.000000
978467.536260 20.000000
979468.014313 20.000000
980468.492366 20.000000
981468.970420 20.000000
982469.448473 20.000000
983469.926527 20.000000
984470.404580 20.000000
985470.882634 20.000000
986471.360687 20.000000
987471.838740 20.000000
988472.316794 20.000000
989472.794847 20.000000
990473.272901 20.000000
991473.750954 20.000000
992474.229008 20.000000
993474.707061 20.000000
994475.185115 20.000000
995475.663168 20.000000
996476.141221 20.000000
997476.619275 20.000000
998477.097328 20.000000
999477.575382 20.000000
1000478.053435 20.000000
1001478.531489 20.000000
1002479.009542 20.000000
1003479.487595 20.000000
1004479.965649 20.000000
1005480.443702 20.000000
1006480.921756 20.000000
1007481.399809 20.000000
1008481.877863 20.000000
1009482.355916 20.000000
1010482.833969 20.000000
1011483.312023 20.000000
1012483.790076 20.000000
1013484.268130 20.000000
1014484.746183 20.000000
1015485.224237 20.000000
1016485.702290 20.000000
1017486.180344 20.000000
1018486.658397 20.000000
1019487.136450 20.000000
1020487.614504 20.000000
1021488.092557 20.000000
1022488.570611 20.000000
1023489.048664 20.000000
1024489.526718 20.000000
1025490.004771 20.000000
1026490.482824 20.000000
1027490.960878 20.000000
1028491.438931 20.000000
1029491.916985 20.000000
1030492.395038 20.000000
1031492.873092 20.000000
1032493.351145 20.000000
1033493.829198 20.000000
1034494.307252 20.000000
1035494.785305 20.000000
1036495.263359 20.000000
1037495.741412 20.000000
1038496.219466 20.000000
1039496.697519 20.000000
1040497.175573 20.000000
1041497.653626 20.000000
1042498.131679 20.000000
1043498.609733 20.000000
1044499.087786 20.000000
1045499.565840 20.000000
1046500.043893 20.000000
1047500.521947 20.000000
1048501.000000 20.000000


==> data_files/density_errors_1003.txt <==
0.0	7.691620211512125e-05
0.0009990000128746034	7.691620211512125e-05
0.001998000025749207	9.635620664128514e-06
0.0029970000386238104	6.0604368626548925e-06
0.003996000051498414	5.657783750463842e-06
0.004995000064373017	4.726575184539276e-06
0.005994000077247621	3.7654939748325078e-06
0.006993000090122224	2.4110281409803185e-06
0.007992000102996827	1.502790497333323e-06
0.008991000115871431	7.906985625755863e-07
0.009990000128746034	2.847367653361802e-07
0.010989000141620638	1.498990266742339e-07
0.011988000154495242	1.6518770767697947e-07
0.012987000167369844	6.76681629485679e-08
0.013986000180244448	1.48117559324833e-07
0.01498500019311905	1.0685438927392158e-07
0.015984000205993654	6.475227009551164e-08
0.01698300021886826	8.806454880073613e-08
0.017982000231742862	5.843513153848551e-08
0.018981000244617463	6.569153265387042e-09
0.019980000257492067	6.487196745605392e-08
0.02097900027036667	7.634144139947792e-08
0.021978000283241275	2.0196632907293777e-08
0.02297700029611588	1.1032449457432959e-07
0.023976000308990483	3.093561382927418e-08
0.024975000321865084	1.3411589037346086e-07
0.025974000334739688	7.905182367826008e-08
0.026973000347614292	1.5461458217818805e-07
0.027972000360488896	1.1907850830469615e-07
0.0289710003733635	1.2481508795571955e-07
0.0299700003862381	1.1466038056698526e-07
0.030969000399112705	7.57755446696117e-08
0.03196800041198731	9.798423379042245e-08
0.03296700042486191	4.372656601998521e-08
0.03396600043773652	5.10155218668165e-08
0.03496500045061112	2.8070457703672587e-11
0.035964000463485725	3.241816867404797e-09
0.03696300047636033	3.426587514709042e-08
0.037962000489234926	4.9805799262680456e-08
0.03896100050210953	5.5815527925420546e-08
0.039960000514984134	1.0495217950004856e-07
0.04095900052785874	6.573281237283974e-08
0.04195800054073334	1.4385164882385903e-07
0.042957000553607946	7.87138709052515e-08
0.04395600056648255	1.1492233498591556e-07
0.044955000579357154	6.693910364826635e-08
0.04595400059223176	7.859752228053534e-08
0.04695300060510636	4.836463805162407e-08
0.04795200061798097	3.913125098135685e-08
0.048951000630855564	1.013420344093333e-08
0.04995000064373017	8.401856053519262e-09
0.05094900065660477	3.062535524929912e-08
0.051948000669479376	4.9908362268919424e-08
0.05294700068235398	7.370479857431856e-08
0.053946000695228584	8.380825259091377e-08
0.05494500070810319	1.1637396390943552e-07
0.05594400072097779	1.101540813038487e-07
0.056943000733852396	1.424657543791413e-07
0.057942000746727	1.3372492501393817e-07
0.0589410007596016	1.0298523904387087e-07
0.0599400007724762	1.202494021517638e-07
0.060939000785350805	7.424544223584542e-08
0.06193800079822541	8.067529070486943e-08
0.06293700081110001	3.065398002549929e-08
0.06393600082397462	2.9586073428938637e-08
0.06493500083684922	1.979058906530769e-09
0.06593400084972383	2.1415608884095564e-08
0.06693300086259843	3.739877115851305e-08
0.06793200087547303	7.264497032180712e-08
0.06893100088834764	6.172671448401494e-08
0.06993000090122224	1.1764510021284813e-07
0.07092900091409685	7.845316614891636e-08
0.07192800092697145	1.2406296310275385e-07
0.07292700093984605	9.133063573491131e-08
0.07392600095272066	8.022415389702671e-08
0.07492500096559525	8.739556758534487e-08
0.07592400097846985	5.4584603783335366e-08
0.07692300099134446	5.0530778910912076e-08
0.07792200100421906	7.008655143866792e-09
0.07892100101709366	9.522151362901298e-09
0.07992000102996827	3.1779122551861396e-08
0.08091900104284287	4.360039422667907e-08
0.08191800105571748	6.416043445706463e-08
0.08291700106859208	9.116969766836753e-08
0.08391600108146668	9.307307878319632e-08
0.08491500109434129	1.3140614585139043e-07
0.08591400110721589	1.1867991827197744e-07
0.0869130011200905	1.2782875196816006e-07
0.0879120011329651	1.2619182747129236e-07
0.0889110011458397	8.305820430521366e-08
0.08991000115871431	1.1265932229734096e-07
0.09090900117158891	5.345292067691425e-08
0.09190800118446352	6.594212757415499e-08
0.09290700119733812	1.1038261500297939e-08
0.09390600121021273	1.5237701961476946e-08
0.09490500122308733	2.0036155779302156e-08
0.09590400123596193	4.482049773141264e-08
0.09690300124883652	4.1530277151475816e-08
0.09790200126171113	1.0034306102557278e-07
0.09890100127458573	5.759235682662377e-08
0.09990000128746034	1.4380862811490202e-07
0.10089900130033494	7.619082034498227e-08
0.10189800131320954	1.212245860567701e-07
0.10289700132608415	7.232367033954376e-08
0.10389600133895875	6.975756887310143e-08
0.10489500135183336	7.015313700430195e-08
0.10589400136470796	3.458766660290046e-08
0.10689300137758256	3.539017952746223e-08
0.10789200139045717	8.452413717502986e-09
0.10889100140333177	5.480237418197254e-09
0.10989000141620638	5.727705207137193e-08
0.11088900142908098	5.0770052103356205e-08
0.11188800144195558	8.931013780568422e-08
0.11288700145483019	9.764576552601848e-08
0.11388600146770479	1.1412849920377018e-07
0.1148850014805794	1.3703469792427179e-07
0.115884001493454	1.4045512713040883e-07
0.1168830015063286	1.0704176819874415e-07
0.1178820015192032	1.240072293261183e-07
0.1188810015320778	6.956633814474944e-08
0.1198800015449524	9.4960108425733e-08
0.120879001557827	3.513271321107012e-08
0.12187800157070161	4.282867821385341e-08
0.12287700158357621	2.186548655678354e-09
0.12387600159645082	1.0941726694624636e-08
0.12487500160932542	3.150424376239368e-08
0.12587400162220003	6.712312905093628e-08
0.12687300163507464	5.156048643793144e-08
0.12787200164794923	1.1943373256695758e-07
0.12887100166082383	6.362457719350054e-08
0.12987000167369844	1.439324094262174e-07
0.13086900168657303	7.785244326439614e-08
0.13186800169944765	1.0506357100430326e-07
0.13286700171232224	7.163000496757867e-08
0.13386600172519686	7.473474442691552e-08
0.13486500173807145	4.384719461297281e-08
0.13586400175094607	2.6801195428747765e-08
0.13686300176382066	1.0976743272616698e-08
0.13786200177669528	2.1306211319677596e-08
0.13886100178956987	3.373982879716583e-08
0.13986000180244448	6.465775954824337e-08
0.14085900181531907	7.201031502034185e-08
0.1418580018281937	1.0266899758587536e-07
0.14285700184106828	1.0782880249281497e-07
0.1438560018539429	1.3276319548766117e-07
0.1448550018668175	1.1619154190090152e-07
0.1458540018796921	1.4929980395710252e-07
0.1468530018925667	7.464809185721432e-08
0.14785200190544132	1.3446294080799494e-07
0.1488510019183159	5.0951706059799624e-08
0.1498500019311905	8.441320853162328e-08
0.15084900194406511	1.2363527874414684e-08
0.1518480019569397	2.5551152451500127e-08
0.15284700196981432	1.2979731116111483e-08
0.1538460019826889	3.405449579526306e-08
0.15484500199556353	3.640457062452216e-08
0.15584400200843812	9.234377202061684e-08
0.15684300202131274	5.387098681267575e-08
0.15784200203418733	1.4003544444693444e-07
0.15884100204706195	6.689777880162398e-08
0.15984000205993654	1.3237294997165637e-07
0.16083900207281115	7.066835319367811e-08
0.16183800208568574	8.621421696714848e-08
0.16283700209856036	6.686891550113565e-08
0.16383600211143495	5.5697067839655546e-08
0.16483500212430957	3.165785938610779e-08
0.16583400213718416	6.753260206563685e-09
0.16683300215005878	9.964325134155298e-09
0.16783200216293337	3.685119877701203e-08
0.168831002175808	5.463089701287022e-08
0.16983000218868258	7.111352580657551e-08
0.17082900220155717	1.0006571655161084e-07
0.17182800221443179	1.0047698871058695e-07
0.17282700222730638	1.3741551589927006e-07
0.173826002240181	1.286091455574356e-07
0.17482500225305558	1.1765654684844213e-07
0.1758240022659302	1.258270028168424e-07
0.1768230022788048	6.722017774414787e-08
0.1778220022916794	1.1330022355678127e-07
0.178821002304554	3.164601294011706e-08
0.17982000231742862	6.779616089499103e-08
0.1808190023303032	1.141510500282883e-08
0.18181800234317783	1.650872521333665e-08
0.18281700235605242	4.104704386268381e-08
0.18381600236892703	4.3102712207022376e-08
0.18481500238180162	5.8479396366957553e-08
0.18581400239467624	1.0161279932186133e-07
0.18681300240755083	6.633089604804603e-08
0.18781200242042545	1.4319286762885417e-07
0.18881100243330004	7.98341607249956e-08
0.18981000244617466	1.137763272520927e-07
0.19080900245904925	6.904395244527895e-08
0.19180800247192387	7.601896521877443e-08
0.19280700248479846	5.1507517519172945e-08
0.19380600249767305	3.655374885025863e-08
0.19480500251054766	1.2702904227092207e-08
0.19580400252342225	1.0524769724373108e-08
0.19680300253629687	2.889687729588458e-08
0.19780200254917146	5.153176688313614e-08
0.19880100256204608	7.240062623897892e-08
0.19980000257492067	8.529526703108297e-08
0.2007990025877953	1.1492381732131876e-07
0.20179800260066988	1.1203020563603755e-07
0.2027970026135445	1.4032937519084144e-07
0.2037960026264191	1.3622891591478778e-07
0.2047950026392937	1.0013363461778988e-07
0.2057940026521683	1.2348924202774933e-07
0.2067930026650429	7.10654838382264e-08
0.2077920026779175	8.377982868600558e-08
0.20879100269079212	2.697800018582956e-08
0.2097900027036667	3.253371380798631e-08
0.21078900271654133	5.2779161260297525e-09
0.21178800272941592	1.865368380797715e-08
0.21278700274229054	4.1265117016070664e-08
0.21378600275516513	7.002616654079476e-08
0.21478500276803972	6.549666216521453e-08
0.21578400278091434	1.1543780077230581e-07
0.21678300279378893	8.130832338599126e-08
0.21778200280666354	1.216055485082321e-07
0.21878100281953813	9.22368276620825e-08
0.21978000283241275	7.908537401773401e-08
0.22077900284528734	8.663937653003289e-08
0.22177800285816196	5.4975841476583916e-08
0.22277700287103655	4.7993601274767345e-08
0.22377600288391117	8.856909483512598e-09
0.22477500289678576	3.892020993354159e-09
0.22577400290966038	2.966854649923123e-08
0.22677300292253497	4.683122872551793e-08
0.22777200293540958	6.278495380810678e-08
0.22877100294828417	9.349423612927704e-08
0.2297700029611588	9.278060280160752e-08
0.23076900297403338	1.3255138325725184e-07
0.231768002986908	1.1934122499332795e-07
0.2327670029997826	1.2734872855710212e-07
0.2337660030126572	1.2640720043794053e-07
0.2347650030255318	8.219844282549517e-08
0.2357640030384064	1.1250838117399757e-07
0.236763003051281	5.2630357714566054e-08
0.2377620030641556	6.526761388925901e-08
0.23876100307703021	1.0662387732231239e-08
0.2397600030899048	1.3395408194958862e-08
0.24075900310277942	2.020512787064641e-08
0.241758003115654	4.579889191452676e-08
0.24275700312852863	4.1816553115320554e-08
0.24375600314140322	1.0111896869915985e-07
0.24475500315427784	5.8020702093052894e-08
0.24575400316715243	1.4418801014854404e-07
0.24675300318002705	7.72095872506669e-08
0.24775200319290164	1.2057415698927123e-07
0.24875100320577626	7.268421658056608e-08
0.24975000321865085	6.891249774759401e-08
0.25074900323152544	7.029239087052512e-08
0.25174800324440005	3.368369565272961e-08
0.25274700325727467	3.515987006768434e-08
0.2537460032701493	1.2196117718887918e-08
0.25474500328302385	5.9379722169199226e-09
0.25574400329589847	5.762873665126689e-08
0.2567430033087731	5.161111804099733e-08
0.25774200332164765	8.915096002959379e-08
0.25874100333452227	9.906973335805464e-08
0.2597400033473969	1.1338567109995098e-07
0.2607390033602715	1.3888973399859632e-07
0.26173800337314607	1.3986493945070828e-07
0.2627370033860207	1.0785591241505483e-07
0.2637360033988953	1.232928123047654e-07
0.2647350034117699	7.052304001288816e-08
0.2657340034246445	9.397222321801325e-08
0.2667330034375191	3.5155703927944805e-08
0.2677320034503937	4.2047748256761884e-08
0.26873100346326834	2.2268483042810889e-10
0.2697300034761429	1.1756728182301541e-08
0.2707290034890175	3.1469248577971636e-08
0.27172800350189213	6.81559616701991e-08
0.27272700351476675	5.127524439516616e-08
0.2737260035276413	1.2047919274723363e-07
0.27472500354051593	6.324901155334103e-08
0.27572400355339055	1.443039257451286e-07
0.27672300356626517	7.76480955522187e-08
0.27772200357913973	1.0474387131962732e-07
0.27872100359201435	7.21980435384763e-08
0.27972000360488897	7.403022308476262e-08
0.28071900361776353	4.491474367399915e-08
0.28171800363063815	2.4388678988429726e-08
0.28271700364351277	1.1012296422154749e-08
0.2837160036563874	2.4986703164434865e-08
0.28471500366926195	3.071713373375928e-08
0.28571400368213656	6.86708566863042e-08
0.2867130036950112	6.969643070035427e-08
0.2877120037078858	1.0548128440296264e-07
0.28871100372076036	1.0697458438112322e-07
0.289710003733635	1.339116104745881e-07
0.2907090037465096	1.1596853289838521e-07
0.2917080037593842	1.4796352593369353e-07
0.2927070037722588	7.575166594677991e-08
0.2937060037851334	1.3174016376546007e-07
0.294705003798008	5.283469863530034e-08
0.29570400381088263	8.128915823664991e-08
0.2967030038237572	1.410752856852421e-08
0.2977020038366318	2.291551210243166e-08
0.29870100384950643	1.3394836277585188e-08
0.299700003862381	3.625840744021258e-08
0.3006990038752556	3.562802511524109e-08
0.30169800388813023	9.415167385390939e-08
0.30269700390100485	5.325508509390024e-08
0.3036960039138794	1.4161698220263345e-07
0.304695003926754	6.652550340596246e-08
0.30569400393962864	1.3285757276450194e-07
0.30669300395250326	6.983697878403954e-08
0.3076920039653778	8.640334816077677e-08
0.30869100397825244	6.600902755675297e-08
0.30969000399112706	5.555643036352414e-08
0.3106890040040017	3.0895792303406865e-08
0.31168800401687624	5.908457055845736e-09
0.31268700402975086	1.0522174258992092e-08
0.3136860040426255	3.7361479079022466e-08
0.3146850040555001	5.502930633559569e-08
0.31568400406837466	7.180749450299614e-08
0.3166830040812493	1.0032175292457624e-07
0.3176820040941239	1.0151970140392172e-07
0.3186810041069985	1.3706362423166052e-07
0.3196800041198731	1.3062707294986258e-07
0.3206790041327477	1.1581856925095106e-07
0.3216780041456223	1.286505856999088e-07
0.32267700415849687	6.37893354401e-08
0.3236760041713715	1.1616346614976077e-07
0.3246750041842461	2.890599109356486e-08
0.3256740041971207	6.865115452223029e-08
0.3266730042099953	1.2093443104626496e-08
0.3276720042228699	1.4193387163558159e-08
0.3286710042357445	3.92663609607673e-08
0.32967000424861914	4.664432626140729e-08
0.3306690042614937	5.503054168763411e-08
0.3316680042743683	1.0616989884521261e-07
0.33266700428724294	6.306722341706659e-08
0.33366600430011756	1.4596706744768693e-07
0.3346650043129921	7.815247646196092e-08
0.33566400432586674	1.1454629296358352e-07
0.33666300433874136	6.889670984978415e-08
0.337662004351616	7.606134233164529e-08
0.33866100436449054	5.150454562466147e-08
0.33966000437736515	3.590288501199845e-08
0.3406590043902398	1.2534291115846132e-08
0.34165800440311433	1.1433383808236574e-08
0.34265700441598895	2.9304490195675867e-08
0.34365600442886357	5.1962158154672315e-08
0.3446550044417382	7.29080248191509e-08
0.34565400445461275	8.575292590922771e-08
0.34665300446748737	1.1506469079179547e-07
0.347652004480362	1.1279572882884128e-07
0.3486510044932366	1.3947408886750494e-07
0.34965000450611117	1.3694489379706094e-07
0.3506490045189858	9.893216541610777e-08
0.3516480045318604	1.2475868453272084e-07
0.352647004544735	7.012846581056657e-08
0.3536460045576096	8.451697240195347e-08
0.3546450045704842	2.5515033617397965e-08
0.3556440045833588	3.326312869820061e-08
0.35664300459623344	1.0237456877982276e-08
0.357642004609108	1.7331463913484846e-08
0.3586410046219826	4.402707492534666e-08
0.35964000463485724	6.789573973626683e-08
0.36063900464773185	6.861317551313324e-08
0.3616380046606064	1.1364999060518841e-07
0.36263700467348103	8.346820835354715e-08
0.36363600468635565	1.2013766645510926e-07
0.3646350046992302	9.219518620645941e-08
0.36563400471210483	7.943249536197363e-08
0.36663300472497945	8.43701628807986e-08
0.36763200473785407	5.737609542175657e-08
0.36863100475072863	4.4016696403223164e-08
0.36963000476360325	1.1853035433957074e-08
0.37062900477647787	1.3137713967873837e-09
0.3716280047893525	2.7633472763285233e-08
0.37262700480222705	4.9284303775651635e-08
0.37362600481510166	6.21448152928522e-08
0.3746250048279763	9.475360448519959e-08
0.3756240048408509	9.318656344321102e-08
0.37662300485372546	1.3308131755373793e-07
0.3776220048666001	1.1999365006394658e-07
0.3786210048794747	1.270315286058147e-07
0.3796200048923493	1.2626261106720316e-07
0.3806190049052239	8.202616336009293e-08
0.3816180049180985	1.1177083502913182e-07
0.3826170049309731	5.262393049534572e-08
0.38361600494384773	6.42128209142405e-08
0.3846150049567223	1.0739121989066722e-08
0.3856140049695969	1.1409878749417095e-08
0.38661300498247153	2.054551354799097e-08
0.3876120049953461	4.614587714054768e-08
0.3886110050082207	4.2578018261769304e-08
0.38961000502109533	1.0128437431188402e-07
0.39060900503396995	5.856441777043201e-08
0.3916080050468445	1.4473075014903848e-07
0.3926070050597191	7.730494029946636e-08
0.39360600507259375	1.2103334003508552e-07
0.39460500508546836	7.181312150529131e-08
0.3956040050983429	6.90044388784296e-08
0.39660300511121754	7.070805797811729e-08
0.39760200512409216	3.173402373068624e-08
0.3986010051369668	3.6865261274461075e-08
0.39960000514984134	1.757710116855163e-08
0.40059900516271596	4.274484742168373e-09
0.4015980051755906	5.9452457156525136e-08
0.4025970051884652	5.147432478771987e-08
0.40359600520133976	8.907284362852507e-08
0.4045950052142144	1.012001430147164e-07
0.405594005227089	1.1128292381221922e-07
0.40659300523996356	1.4210620109440858e-07
0.4075920052528382	1.379282488848476e-07
0.4085910052657128	1.09494955764237e-07
0.4095900052785874	1.2228421738651331e-07
0.410589005291462	7.126139702473906e-08
0.4115880053043366	9.361488579813395e-08
0.4125870053172112	3.4705439796704774e-08
0.4135860053300858	4.1885537130560226e-08
0.4145850053429604	2.40135873033983e-09
0.415584005355835	1.2109291117256451e-08
0.4165830053687096	3.175410466649044e-08
0.41758200538158424	6.870987980002848e-08
0.4185810053944588	5.140496397737388e-08
0.4195800054073334	1.2092224443198494e-07
0.42057900542020804	6.359979631093844e-08
0.42157800543308266	1.4398633240212073e-07
0.4225770054459572	7.829443643593684e-08
0.42357600545883184	1.0377599255073416e-07
0.42457500547170646	7.336892010377697e-08
0.4255740054845811	7.296095584014192e-08
0.42657300549745564	4.60132156139112e-08
0.42757200551033026	2.2426180977123903e-08
0.4285710055232049	9.908150059869013e-09
0.42957000553607944	2.734530963523901e-08
0.43056900554895405	2.9227835129875465e-08
0.43156800556182867	7.084467045319625e-08
0.4325670055747033	6.873402843825188e-08
0.43356600558757785	1.0692744929136381e-07
0.43456500560045247	1.0675620923490738e-07
0.4355640056133271	1.3437720918222604e-07
0.4365630056262017	1.1588032887817093e-07
0.43756200563907627	1.47174411235442e-07
0.4385610056519509	7.630414120503728e-08
0.4395600056648255	1.3031630159341592e-07
0.4405590056777001	5.374501011388244e-08
0.4415580056905747	7.940823634932773e-08
0.4425570057034493	1.5272714526135483e-08
0.4435560057163239	2.0867661642332778e-08
0.44455500572919854	1.3502948232576788e-08
0.4455540057420731	3.815236839732841e-08
0.4465530057549477	3.494848598754923e-08
0.44755200576782234	9.554082121152037e-08
0.4485510057806969	5.312288295052922e-08
0.4495500057935715	1.423744322472413e-07
0.45054900580644613	6.683108185118472e-08
0.45154800581932075	1.3252259102753384e-07
0.4525470058321953	6.99190215789177e-08
0.45354600584506993	8.569858228769597e-08
0.45454500585794455	6.605409004858644e-08
0.45554400587081917	5.4751056791812186e-08
0.45654300588369373	3.0754099086859795e-08
0.45754200589656835	4.368919442526309e-09
0.45854100590944297	1.0640345803718591e-08
0.4595400059223176	3.81742485246499e-08
0.46053900593519215	5.524785443102013e-08
0.46153800594806677	7.25447071946908e-08
0.4625370059609414	1.0060542054656532e-07
0.463536005973816	1.026473997046304e-07
0.46453500598669056	1.3663877412771937e-07
0.4655340059995652	1.3256317095548035e-07
0.4665330060124398	1.1389233599536549e-07
0.4675320060253144	1.3022668458690258e-07
0.468531006038189	6.238201267655597e-08
0.4695300060510636	1.1646445183368249e-07
0.4705290060639382	2.8526794003366577e-08
0.4715280060768128	6.776593239189592e-08
0.4725270060896874	1.1291189363609106e-08
0.473526006102562	1.1530543216896983e-08
0.47452500611543663	3.7234358977448475e-08
0.4755240061283112	4.971257013671058e-08
0.4765230061411858	5.3104117674179904e-08
0.47752200615406043	1.0822650956528978e-07
0.47852100616693505	6.247784612219015e-08
0.4795200061798096	1.4665763921742441e-07
0.48051900619268423	7.787216589063962e-08
0.48151800620555885	1.1471942400595064e-07
0.48251700621843346	6.888144660059064e-08
0.483516006231308	7.6312261826311e-08
0.48451500624418264	5.108129442246192e-08
0.48551400625705726	3.583213227439284e-08
0.4865130062699319	1.1928607247228194e-08
0.48751200628280644	1.1910952400695945e-08
0.48851100629568106	2.9494777019723687e-08
0.4895100063085557	5.2499796335171984e-08
0.49050900632143024	7.328950253524792e-08
0.49150800633430486	8.603135458158718e-08
0.4925070063471795	1.1517547238745896e-07
0.4935060063600541	1.138864381357965e-07
0.49450500637292866	1.3841361974209843e-07
0.4955040063858033	1.3747109992549204e-07
0.4965030063986779	9.860739401682701e-08
0.4975020064115525	1.2529193411418968e-07
0.4985010064244271	6.94854524018243e-08
0.4995000064373017	8.534010629107509e-08
0.5004990064501763	2.4527339970361183e-08
0.5014980064630509	3.296114665717449e-08
0.5024970064759255	1.382135557764983e-08
0.5034960064888001	1.5266030021898236e-08
0.5044950065016747	4.9246151870492936e-08
0.5054940065145493	6.402763635913162e-08
0.5064930065274239	7.207714553824107e-08
0.5074920065402986	1.1165282220263e-07
0.5084910065531731	8.65579117619189e-08
0.5094900065660477	1.1702146948926328e-07
0.5104890065789224	9.298749206571016e-08
0.5114880065917969	8.413447573775152e-08
0.5124870066046715	7.666167853513438e-08
0.5134860066175462	6.316508670020778e-08
0.5144850066304207	4.1351370322788814e-08
0.5154840066432953	1.2237019558405334e-08
0.51648300665617	5.839551567156535e-09
0.5174820066690445	2.3303909834064445e-08
0.5184810066819192	5.2811211976400805e-08
0.5194800066947938	6.604143525211906e-08
0.5204790067076683	9.003310411145321e-08
0.521478006720543	9.435816976438025e-08
0.5224770067334176	1.4025778911778344e-07
0.5234760067462921	1.1474846861315445e-07
0.5244750067591668	1.2235866127428388e-07
0.5254740067720414	1.3600168915827262e-07
0.526473006784916	7.809731354743664e-08
0.5274720067977906	9.937422996799985e-08
0.5284710068106652	6.550233374909773e-08
0.5294700068235398	6.804617133174646e-08
0.5304690068364144	8.926154179416938e-09
0.531468006849289	2.3245879180814148e-08
0.5324670068621636	5.2497417993865755e-09
0.5334660068750382	7.083213155208694e-08
0.5344650068879128	4.0273668439270784e-08
0.5354640069007874	6.970003955304441e-08
0.536463006913662	8.871532162689661e-08
0.5374620069265367	1.614794230737251e-07
0.5384610069394112	3.321369719774814e-08
0.5394600069522858	1.495879122791193e-07
0.5404590069651605	1.0396389920832061e-07
0.541458006978035	2.6428874460897948e-08
0.5424570069909096	7.440865760542199e-08
0.5434560070037843	7.038468527347555e-08
0.5444550070166588	7.380626508661115e-09
0.5454540070295335	6.322767022338968e-08
0.5464530070424081	5.436235878193036e-08
0.5474520070552826	6.236627229360335e-08
0.5484510070681573	1.2340204729071793e-07
0.5494500070810319	3.6360125903929526e-08
0.5504490070939064	5.0716690536344165e-08
0.5514480071067811	1.9133789610668582e-07
0.5524470071196557	1.5435963394092401e-07
0.5534460071325303	1.653953848813551e-08
0.5544450071454049	2.3051418580753684e-07
0.5554440071582795	2.4633557083010197e-07
0.5564430071711541	5.040166409872283e-07
0.5574420071840287	1.8430556980329324e-06
0.5584410071969033	2.2257381321552913e-05
0.5594400072097779	0.00012019380168548507
0.5604390072226525	0.00022605281177512737
0.5614380072355271	5.1167389011494844e-05
0.5624370072484017	8.489024145822136e-06
0.5634360072612763	9.944165061391568e-07
0.564435007274151	7.745875998078024e-08
0.5654340072870255	5.803729816728313e-09
0.5664330072999001	4.3399183285789237e-10
0.5674320073127748	3.245973509635207e-11
0.5684310073256493	2.414573802339615e-12
0.5694300073385239	1.7466245987233262e-13
0.5704290073513986	1.2881641711410689e-14
0.5714280073642731	9.619599499352716e-16
0.5724270073771478	7.219128537727867e-17
0.5734260073900224	5.462326296440308e-18
0.5744250074028969	4.428913213329979e-19
0.5754240074157716	0.0
0.5764230074286462	0.0
0.5774220074415207	0.0
0.5784210074543954	0.0
0.57942000746727	0.0
0.5804190074801445	0.0
0.5814180074930192	0.0
0.5824170075058938	0.0
0.5834160075187684	0.0
0.584415007531643	0.0
0.5854140075445176	0.0
0.5864130075573922	0.0
0.5874120075702668	0.0
0.5884110075831414	0.0
0.589410007596016	0.0
0.5904090076088906	0.0
0.5914080076217653	0.0
0.5924070076346398	0.0
0.5934060076475144	0.0
0.5944050076603891	0.0
0.5954040076732636	0.0
0.5964030076861382	0.0
0.5974020076990129	0.0
0.5984010077118874	0.0
0.599400007724762	0.0
0.6003990077376367	0.0
0.6013980077505112	0.0
0.6023970077633859	0.0
0.6033960077762605	0.0
0.604395007789135	0.0
0.6053940078020097	0.0
0.6063930078148843	0.0
0.6073920078277588	0.0
0.6083910078406335	0.0
0.609390007853508	0.0
0.6103890078663827	0.0
0.6113880078792573	0.0
0.6123870078921319	0.0
0.6133860079050065	0.0
0.6143850079178811	0.0
0.6153840079307556	0.0
0.6163830079436303	0.0
0.6173820079565049	0.0
0.6183810079693794	0.0
0.6193800079822541	0.0
0.6203790079951287	0.0
0.6213780080080034	0.0
0.6223770080208779	0.0
0.6233760080337525	0.0
0.6243750080466272	0.0
0.6253740080595017	0.0
0.6263730080723763	0.0
0.627372008085251	0.0
0.6283710080981255	0.0
0.6293700081110002	0.0
0.6303690081238748	0.0
0.6313680081367493	0.0
0.632367008149624	0.0
0.6333660081624986	0.0
0.6343650081753731	0.0
0.6353640081882478	0.0
0.6363630082011223	0.0
0.637362008213997	0.0
0.6383610082268716	0.0
0.6393600082397461	0.0
0.6403590082526208	0.0
0.6413580082654954	0.0
0.64235700827837	0.0
0.6433560082912446	0.0
0.6443550083041192	0.0
0.6453540083169937	0.0
0.6463530083298684	0.0
0.647352008342743	0.0
0.6483510083556177	0.0
0.6493500083684922	0.0
0.6503490083813668	0.0
0.6513480083942415	0.0
0.652347008407116	0.0
0.6533460084199906	0.0
0.6543450084328652	0.0
0.6553440084457398	0.0
0.6563430084586145	0.0
0.657342008471489	0.0
0.6583410084843636	0.0
0.6593400084972383	0.0
0.6603390085101128	0.0
0.6613380085229874	0.0
0.6623370085358621	0.0
0.6633360085487366	0.0
0.6643350085616112	0.0
0.6653340085744859	0.0
0.6663330085873604	0.0
0.6673320086002351	0.0
0.6683310086131097	0.0
0.6693300086259842	0.0
0.6703290086388589	0.0
0.6713280086517335	0.0
0.672327008664608	0.0
0.6733260086774827	0.0
0.6743250086903573	0.0
0.675324008703232	0.0
0.6763230087161065	0.0
0.6773220087289811	0.0
0.6783210087418557	0.0
0.6793200087547303	0.0
0.6803190087676049	0.0
0.6813180087804795	0.0
0.6823170087933541	0.0
0.6833160088062287	0.0
0.6843150088191033	0.0
0.6853140088319779	0.0
0.6863130088448526	0.0
0.6873120088577271	0.0
0.6883110088706017	0.0
0.6893100088834764	0.0
0.6903090088963509	0.0
0.6913080089092255	0.0
0.6923070089221002	0.0
0.6933060089349747	0.0
0.6943050089478494	0.0
0.695304008960724	0.0
0.6963030089735985	0.0
0.6973020089864732	0.0
0.6983010089993478	0.0
0.6993000090122223	0.0
0.700299009025097	0.0
0.7012980090379716	0.0
0.7022970090508462	0.0
0.7032960090637208	0.0
0.7042950090765954	0.0
0.70529400908947	0.0
0.7062930091023446	0.0
0.7072920091152192	0.0
0.7082910091280938	0.0
0.7092900091409684	0.0
0.710289009153843	0.0
0.7112880091667176	0.0
0.7122870091795922	0.0
0.7132860091924669	0.0
0.7142850092053414	0.0
0.715284009218216	0.0
0.7162830092310907	0.0
0.7172820092439652	0.0
0.7182810092568398	0.0
0.7192800092697145	0.0
0.720279009282589	0.0
0.7212780092954637	0.0
0.7222770093083383	0.0
0.7232760093212128	0.0
0.7242750093340875	0.0
0.7252740093469621	0.0
0.7262730093598366	0.0
0.7272720093727113	0.0
0.7282710093855859	0.0
0.7292700093984604	0.0
0.7302690094113351	0.0
0.7312680094242097	0.0
0.7322670094370843	0.0
0.7332660094499589	0.0
0.7342650094628335	0.0
0.7352640094757081	0.0
0.7362630094885827	0.0
0.7372620095014573	0.0
0.7382610095143319	0.0
0.7392600095272065	0.0
0.7402590095400812	0.0
0.7412580095529557	0.0
0.7422570095658303	0.0
0.743256009578705	0.0
0.7442550095915795	0.0
0.7452540096044541	0.0
0.7462530096173288	0.0
0.7472520096302033	0.0
0.7482510096430779	0.0
0.7492500096559526	0.0
0.7502490096688271	0.0
0.7512480096817018	0.0
0.7522470096945764	0.0
0.7532460097074509	0.0
0.7542450097203256	0.0
0.7552440097332002	0.0
0.7562430097460747	0.0
0.7572420097589494	0.0
0.758241009771824	0.0
0.7592400097846986	0.0
0.7602390097975732	0.0
0.7612380098104478	0.0
0.7622370098233224	0.0
0.763236009836197	0.0
0.7642350098490716	0.0
0.7652340098619462	0.0
0.7662330098748208	0.0
0.7672320098876955	0.0
0.76823100990057	0.0
0.7692300099134446	0.0
0.7702290099263193	0.0
0.7712280099391938	0.0
0.7722270099520684	0.0
0.7732260099649431	0.0
0.7742250099778176	0.0
0.7752240099906922	0.0
0.7762230100035669	0.0
0.7772220100164414	0.0
0.7782210100293161	0.0
0.7792200100421907	0.0
0.7802190100550652	0.0
0.7812180100679399	0.0
0.7822170100808145	0.0
0.783216010093689	0.0
0.7842150101065637	0.0
0.7852140101194383	0.0
0.7862130101323129	0.0
0.7872120101451875	0.0
0.788211010158062	0.0
0.7892100101709367	0.0
0.7902090101838113	0.0
0.7912080101966859	0.0
0.7922070102095605	0.0
0.7932060102224351	0.0
0.7942050102353096	0.0
0.7952040102481843	0.0
0.7962030102610589	0.0
0.7972020102739336	0.0
0.7982010102868081	0.0
0.7992000102996827	0.0
0.8001990103125574	0.0
0.8011980103254319	0.0
0.8021970103383065	0.0
0.8031960103511812	0.0
0.8041950103640557	0.0
0.8051940103769304	0.0
0.806193010389805	0.0
0.8071920104026795	0.0
0.8081910104155542	0.0
0.8091900104284288	0.0
0.8101890104413033	0.0
0.811188010454178	0.0
0.8121870104670526	0.0
0.8131860104799271	0.0
0.8141850104928018	0.0
0.8151840105056763	0.0
0.816183010518551	0.0
0.8171820105314256	0.0
0.8181810105443001	0.0
0.8191800105571748	0.0
0.8201790105700494	0.0
0.821178010582924	0.0
0.8221770105957986	0.0
0.8231760106086732	0.0
0.8241750106215479	0.0
0.8251740106344224	0.0
0.826173010647297	0.0
0.8271720106601717	0.0
0.8281710106730462	0.0
0.8291700106859208	0.0
0.8301690106987955	0.0
0.83116801071167	0.0
0.8321670107245446	0.0
0.8331660107374192	0.0
0.8341650107502938	0.0
0.8351640107631685	0.0
0.836163010776043	0.0
0.8371620107889176	0.0
0.8381610108017923	0.0
0.8391600108146668	0.0
0.8401590108275414	0.0
0.8411580108404161	0.0
0.8421570108532906	0.0
0.8431560108661653	0.0
0.8441550108790399	0.0
0.8451540108919144	0.0
0.8461530109047891	0.0
0.8471520109176637	0.0
0.8481510109305382	0.0
0.8491500109434129	0.0
0.8501490109562875	0.0
0.8511480109691621	0.0
0.8521470109820367	0.0
0.8531460109949113	0.0
0.854145011007786	0.0
0.8551440110206605	0.0
0.8561430110335351	0.0
0.8571420110464097	0.0
0.8581410110592843	0.0
0.8591400110721589	0.0
0.8601390110850335	0.0
0.8611380110979081	0.0
0.8621370111107828	0.0
0.8631360111236573	0.0
0.8641350111365319	0.0
0.8651340111494066	0.0
0.8661330111622811	0.0
0.8671320111751557	0.0
0.8681310111880304	0.0
0.8691300112009049	0.0
0.8701290112137796	0.0
0.8711280112266542	0.0
0.8721270112395287	0.0
0.8731260112524034	0.0
0.874125011265278	0.0
0.8751240112781525	0.0
0.8761230112910272	0.0
0.8771220113039018	0.0
0.8781210113167763	0.0
0.879120011329651	0.0
0.8801190113425256	0.0
0.8811180113554002	0.0
0.8821170113682748	0.0
0.8831160113811494	0.0
0.884115011394024	0.0
0.8851140114068986	0.0
0.8861130114197732	0.0
0.8871120114326478	0.0
0.8881110114455224	0.0
0.8891100114583971	0.0
0.8901090114712716	0.0
0.8911080114841462	0.0
0.8921070114970209	0.0
0.8931060115098954	0.0
0.89410501152277	0.0
0.8951040115356447	0.0
0.8961030115485192	0.0
0.8971020115613938	0.0
0.8981010115742685	0.0
0.899100011587143	0.0
0.9000990116000177	0.0
0.9010980116128923	0.0
0.9020970116257668	0.0
0.9030960116386415	0.0
0.9040950116515161	0.0
0.9050940116643906	0.0
0.9060930116772653	0.0
0.9070920116901399	0.0
0.9080910117030145	0.0
0.9090900117158891	0.0
0.9100890117287637	0.0
0.9110880117416383	0.0
0.9120870117545129	0.0
0.9130860117673875	0.0
0.9140850117802621	0.0
0.9150840117931367	0.0
0.9160830118060114	0.0
0.9170820118188859	0.0
0.9180810118317605	0.0
0.9190800118446352	0.0
0.9200790118575097	0.0
0.9210780118703843	0.0
0.922077011883259	0.0
0.9230760118961335	0.0
0.9240750119090081	0.0
0.9250740119218828	0.0
0.9260730119347573	0.0
0.927072011947632	0.0
0.9280710119605066	0.0
0.9290700119733811	0.0
0.9300690119862558	0.0
0.9310680119991304	0.0
0.9320670120120049	0.0
0.9330660120248796	0.0
0.9340650120377542	0.0
0.9350640120506288	0.0
0.9360630120635034	0.0
0.937062012076378	0.0
0.9380610120892526	0.0
0.9390600121021272	0.0
0.9400590121150018	0.0
0.9410580121278764	0.0
0.942057012140751	0.0
0.9430560121536256	0.0
0.9440550121665002	0.0
0.9450540121793748	0.0
0.9460530121922495	0.0
0.947052012205124	0.0
0.9480510122179986	0.0
0.9490500122308733	0.0
0.9500490122437478	0.0
0.9510480122566224	0.0
0.9520470122694971	0.0
0.9530460122823716	0.0
0.9540450122952463	0.0
0.9550440123081209	0.0
0.9560430123209954	0.0
0.9570420123338701	0.0
0.9580410123467447	0.0
0.9590400123596192	0.0
0.9600390123724939	0.0
0.9610380123853685	0.0
0.962037012398243	0.0
0.9630360124111177	0.0
0.9640350124239923	0.0
0.9650340124368669	0.0
0.9660330124497415	0.0
0.967032012462616	0.0
0.9680310124754907	0.0
0.9690300124883653	0.0
0.9700290125012399	0.0
0.9710280125141145	0.0
0.9720270125269891	0.0
0.9730260125398638	0.0
0.9740250125527383	0.0
0.9750240125656129	0.0
0.9760230125784876	0.0
0.9770220125913621	0.0
0.9780210126042367	0.0
0.9790200126171114	0.0
0.9800190126299859	0.0
0.9810180126428605	0.0
0.9820170126557352	0.0
0.9830160126686097	0.0
0.9840150126814844	0.0
0.985014012694359	0.0
0.9860130127072335	0.0
0.9870120127201082	0.0
0.9880110127329828	0.0
0.9890100127458573	0.0
0.990009012758732	0.0
0.9910080127716066	0.0
0.9920070127844812	0.0
0.9930060127973558	0.0
0.9940050128102303	0.0
0.995004012823105	0.0
0.9960030128359796	0.0
0.9970020128488541	0.0
0.9980010128617288	0.0
0.9990000128746034	0.0
0.9999990128874781	0.0
0.9999999999997999	0.0


==> data_files/density_errors_2004.txt <==
0.0	3.847982176990913e-05
0.0004995000064373017	3.847982176990913e-05
0.0009990000128746034	4.823248563440476e-06
0.0014985000193119052	3.0294006863573364e-06
0.001998000025749207	2.827819783611578e-06
0.0024975000321865084	2.3632731473717378e-06
0.0029970000386238104	1.882777079279492e-06
0.003496500045061112	1.2060374091032315e-06
0.003996000051498414	7.519663484748603e-07
0.004495500057935716	3.9563138670662607e-07
0.004995000064373017	1.4338408409306152e-07
0.005494500070810319	7.554869910077416e-08
0.005994000077247621	8.106121371617856e-08
0.006493500083684922	3.480804513364791e-08
0.006993000090122224	7.251322160415454e-08
0.007492500096559525	5.449045321088707e-08
0.007992000102996827	3.105400445730844e-08
0.00849150010943413	4.505416417756939e-08
0.008991000115871431	2.8224344153815812e-08
0.009490500122308732	2.4540767460769442e-09
0.009990000128746034	3.172353937258122e-08
0.010489500135183336	3.74845009392861e-08
0.010989000141620638	9.525637096474668e-09
0.01148850014805794	5.432662430091624e-08
0.011988000154495242	1.6098783944157518e-08
0.012487500160932542	6.581907516480027e-08
0.012987000167369844	4.0389028200021716e-08
0.013486500173807146	7.553419219901618e-08
0.013986000180244448	6.073831627249784e-08
0.01448550018668175	6.03750732120697e-08
0.01498500019311905	5.867738216697732e-08
0.015484500199556352	3.621227651104213e-08
0.015984000205993654	4.9862478583424906e-08
0.016483500212430956	2.1191539609362154e-08
0.01698300021886826	2.5552420860149465e-08
0.01748250022530556	2.9329023078800737e-10
0.017982000231742862	8.679794347627872e-10
0.018481500238180164	1.6342199281424757e-08
0.018981000244617463	2.5688487460810095e-08
0.019480500251054765	2.7175088799093323e-08
0.019980000257492067	5.27360888437867e-08
0.02047950026392937	3.2690469469019584e-08
0.02097900027036667	7.11347487858189e-08
0.021478500276803973	4.007399895133475e-08
0.021978000283241275	5.5824205840957286e-08
0.022477500289678577	3.4675963622524896e-08
0.02297700029611588	3.769770682474398e-08
0.02347650030255318	2.5263035302990005e-08
0.023976000308990483	1.850371324677007e-08
0.024475500315427782	5.704525512687221e-09
0.024975000321865084	4.5053205935803126e-09
0.025474500328302386	1.5004611991111428e-08
0.025974000334739688	2.5077657942546713e-08
0.02647350034117699	3.6511962069515846e-08
0.026973000347614292	4.2336524340223506e-08
0.027472500354051594	5.729584570424548e-08
0.027972000360488896	5.61903177411246e-08
0.028471500366926198	6.950006179075662e-08
0.0289710003733635	6.85557442021318e-08
0.0294705003798008	4.913835058369726e-08
0.0299700003862381	6.20482644141762e-08
0.030469500392675403	3.4836850516668784e-08
0.030969000399112705	4.186966501279198e-08
0.03146850040555001	1.3971885335788064e-08
0.03196800041198731	1.530737025147909e-08
0.03246750041842461	1.5457133482785994e-09
0.03296700042486191	1.1752857940490475e-08
0.033466500431299215	1.6489823462066912e-08
0.03396600043773652	3.912568434268037e-08
0.03446550044417382	2.7016093906188297e-08
0.03496500045061112	6.295778780658998e-08
0.03546450045704842	3.448452622724362e-08
0.035964000463485725	6.683133681031967e-08
0.03646350046992303	4.0787660778611676e-08
0.03696300047636033	4.485500829254956e-08
0.037462500482797624	3.91673963234275e-08
0.037962000489234926	3.124242616098207e-08
0.03846150049567223	2.1768840923291125e-08
0.03896100050210953	6.127976769384645e-09
0.03946050050854683	3.288066562802326e-09
0.039960000514984134	1.4981198081569435e-08
0.040459500521421436	2.1680688075453914e-08
0.04095900052785874	3.261024365643162e-08
0.04145850053429604	4.4031820292525795e-08
0.04195800054073334	4.7986284879924965e-08
0.042457500547170644	6.335893598634937e-08
0.042957000553607946	6.114108423840232e-08
0.04345650056004525	6.16356233380337e-08
0.04395600056648255	6.472887029217536e-08
0.04445550057291985	3.986020408336914e-08
0.044955000579357154	5.745207735605602e-08
0.045454500585794456	2.5828219982659623e-08
0.04595400059223176	3.351658528673443e-08
0.04645350059866906	5.11990110769344e-09
0.04695300060510636	7.945819878100316e-09
0.047452500611543665	1.0362386768751174e-08
0.04795200061798097	2.1789716113310798e-08
0.04845150062441826	2.13681835663396e-08
0.048951000630855564	4.894173828767521e-08
0.049450500637292866	2.980168583474924e-08
0.04995000064373017	7.016213914747152e-08
0.05044950065016747	3.9279995664660156e-08
0.05094900065660477	5.8891653961514295e-08
0.051448500663042074	3.7055175934058194e-08
0.051948000669479376	3.3993739747113056e-08
0.05244750067591668	3.522984536877423e-08
0.05294700068235398	1.730121524855253e-08
0.05344650068879128	1.7327872425142162e-08
0.053946000695228584	3.6980070698947145e-09
0.054445500701665886	3.258693508294247e-09
0.05494500070810319	2.819514146489458e-08
0.05544450071454049	2.5604623403061467e-08
0.05594400072097779	4.453187237214518e-08
0.056443500727415094	4.832039797223237e-08
0.056943000733852396	5.7475811995237767e-08
0.0574425007402897	6.715670723744179e-08
0.057942000746727	7.121260348925191e-08
0.0584415007531643	5.1658501609463224e-08
0.0589410007596016	6.326490344775129e-08
0.0594405007660389	3.297824079436137e-08
0.0599400007724762	4.870384839013538e-08
0.0604395007789135	1.6123068503129845e-08
0.060939000785350805	2.2495743884915942e-08
0.06143850079178811	1.4739870475476015e-10
0.06193800079822541	4.6236190919784374e-09
0.06243750080466271	1.6394603866598503e-08
0.06293700081110001	3.2929628385630925e-08
0.06343650081753732	2.627114519360997e-08
0.06393600082397462	5.910799101781542e-08
0.06443550083041191	3.236403864813382e-08
0.06493500083684922	7.102575393029158e-08
0.06543450084328652	3.971633502748998e-08
0.06593400084972383	5.1161631303702733e-08
0.06643350085616112	3.6907506729553603e-08
0.06693300086259843	3.5813113160956725e-08
0.06743250086903572	2.3085376089729058e-08
0.06793200087547303	1.2285877053619993e-08
0.06843150088191033	5.8178448021541956e-09
0.06893100088834764	1.0563589107855778e-08
0.06943050089478493	1.7734889760439043e-08
0.06993000090122224	3.00996123414096e-08
0.07042950090765954	3.89748204396111e-08
0.07092900091409685	4.714823293708982e-08
0.07142850092053414	5.8433769798859346e-08
0.07192800092697145	6.128915882627736e-08
0.07242750093340874	6.324081437141653e-08
0.07292700093984605	6.961578092449276e-08
0.07342650094628335	4.1971511661356946e-08
0.07392600095272066	6.293788176047924e-08
0.07442550095915795	2.8811733026046943e-08
0.07492500096559525	3.9434123010017644e-08
0.07542450097203256	7.890778462247683e-09
0.07592400097846985	1.17104688822513e-08
0.07642350098490716	6.412761867860048e-09
0.07692300099134446	1.6666531296912877e-08
0.07742250099778177	1.8808961127599684e-08
0.07792200100421906	4.485051140381452e-08
0.07842150101065637	2.8102337112187744e-08
0.07892100101709366	6.81606796790244e-08
0.07942050102353097	3.494487340213685e-08
0.07992000102996827	6.421593263643768e-08
0.08041950103640558	3.6938074535006166e-08
0.08091900104284287	4.142822278140171e-08
0.08141850104928018	3.476122068651221e-08
0.08191800105571748	2.6726522071218264e-08
0.08241750106215479	1.659763763481963e-08
0.08291700106859208	2.923580093470445e-09
0.08341650107502939	4.655340379709481e-09
0.08391600108146668	1.858167970342734e-08
0.084415501087904	2.687078296748168e-08
0.08491500109434129	3.586217487756606e-08
0.08541450110077858	4.8924889893118174e-08
0.08591400110721589	5.113931992630581e-08
0.08641350111365319	6.672196374214184e-08
0.0869130011200905	6.58024516398198e-08
0.08741250112652779	5.659062367496624e-08
0.0879120011329651	6.437066798662192e-08
0.0884115011394024	3.224035698632092e-08
0.0889110011458397	5.691076266171689e-08
0.089410501152277	1.604295817369347e-08
0.08991000115871431	3.2986098522356384e-08
0.0904095011651516	4.505763411362011e-09
0.09090900117158891	6.853918471431867e-09
0.09140850117802621	1.9260771924779642e-08
0.09190800118446352	2.2422482544423944e-08
0.09240750119090081	2.8691190338872583e-08
0.09290700119733812	5.046259472095618e-08
0.09340650120377542	3.378931728916376e-08
0.09390600121021273	6.992130925445127e-08
0.09440550121665002	4.138272849209376e-08
0.09490500122308733	5.478788054455521e-08
0.09540450122952462	3.600195578229621e-08
0.09590400123596193	3.6300070811949613e-08
0.09640350124239923	2.6821198500102333e-08
0.09690300124883652	1.729059453658729e-08
0.09740250125527383	6.960982421932561e-09
0.09790200126171113	5.645548538222661e-09
0.09840150126814844	1.4044027121769855e-08
0.09890100127458573	2.60717127282209e-08
0.09940050128102304	3.567866455314722e-08
0.09990000128746034	4.330720500818269e-08
0.10039950129389764	5.640006283189043e-08
0.10089900130033494	5.712899687969653e-08
0.10139850130677225	6.84454665921469e-08
0.10189800131320954	6.954929042637937e-08
0.10239750131964685	4.801699907848606e-08
0.10289700132608415	6.315922193708587e-08
0.10339650133252146	3.3797034007552575e-08
0.10389600133895875	4.281427578070888e-08
0.10439550134539606	1.273126945367407e-08
0.10489500135183336	1.617952249969239e-08
0.10539450135827066	1.6333312535180514e-09
0.10589400136470796	1.0987453857017065e-08
0.10639350137114527	1.7967796661119668e-08
0.10689300137758256	3.8299025405003426e-08
0.10739250138401986	2.8560081721091806e-08
0.10789200139045717	6.216196119043483e-08
0.10839150139689446	3.584252166026624e-08
0.10889100140333177	6.569023405593206e-08
0.10939050140976907	4.1314244360460244e-08
0.10989000141620638	4.394912596708746e-08
0.11038950142264367	3.9183800149689023e-08
0.11088900142908098	3.071541200645156e-08
0.11138850143551828	2.1371411976702943e-08
0.11188800144195558	6.076426864968381e-09
0.11238750144839288	1.4312336137115211e-09
0.11288700145483019	1.470829792053653e-08
0.11338650146126748	2.272220740774016e-08
0.11388600146770479	3.2166428595739854e-08
0.11438550147414209	4.524997541558198e-08
0.1148850014805794	4.751274253888687e-08
0.11538450148701669	6.457221452999882e-08
0.115884001493454	6.077163747295885e-08
0.1163835014998913	6.219676477035155e-08
0.1168830015063286	6.418939795399511e-08
0.1173825015127659	4.003206537823713e-08
0.1178820015192032	5.702483114109675e-08
0.1183815015256405	2.5559650853389764e-08
0.1188810015320778	3.322562974337552e-08
0.11938050153851511	4.669682524145024e-09
0.1198800015449524	7.4111446190165505e-09
0.12037950155138971	1.0870491198819038e-08
0.120879001557827	2.1844215093092768e-08
0.12137850156426432	2.184780171841476e-08
0.12187800157070161	4.9074772439984264e-08
0.12237750157713892	3.012665256155655e-08
0.12287700158357621	7.03294001003219e-08
0.12337650159001352	3.974317205821676e-08
0.12387600159645082	5.8738331975456214e-08
0.12437550160288813	3.711529546316779e-08
0.12487500160932542	3.3714178183694074e-08
0.12537450161576272	3.52394602687678e-08
0.12587400162220003	1.691898040245293e-08
0.12637350162863734	1.7204516760987084e-08
0.12687300163507464	5.5635584385348905e-09
0.12737250164151193	3.5276316497469115e-09
0.12787200164794923	2.8284650343614703e-08
0.12837150165438654	2.601819616594467e-08
0.12887100166082383	4.4428352751207255e-08
0.12937050166726113	4.8892012989051146e-08
0.12987000167369844	5.722099659127863e-08
0.13036950168013575	6.780987449637447e-08
0.13086900168657303	7.10459733357376e-08
0.13136850169301034	5.197628235479838e-08
0.13186800169944765	6.288253643941063e-08
0.13236750170588496	3.360421202596561e-08
0.13286700171232224	4.7959070066565846e-08
0.13336650171875955	1.6537285474822794e-08
0.13386600172519686	2.1653536521461237e-08
0.13436550173163417	3.882371373299119e-10
0.13486500173807145	5.464636230466791e-09
0.13536450174450876	1.6076503973750568e-08
0.13586400175094607	3.360633354090334e-08
0.13636350175738338	2.6182514185965452e-08
0.13686300176382066	5.933663481135322e-08
0.13736250177025797	3.2591602868950034e-08
0.13786200177669528	7.055746658671459e-08
0.13836150178313258	4.026254721844248e-08
0.13886100178956987	5.026330721683336e-08
0.13936050179600717	3.7830652425599266e-08
0.13986000180244448	3.494257259275056e-08
0.14035950180888176	2.3838483145214435e-08
0.14085900181531907	1.1195911642373612e-08
0.14135850182175638	5.374599676973108e-09
0.1418580018281937	1.1493634364533683e-08
0.14235750183463097	1.7537728881672582e-08
0.14285700184106828	3.07995270158562e-08
0.1433565018475056	3.9042878455900444e-08
0.1438560018539429	4.765840304165062e-08
0.14435550186038018	5.866095423110454e-08
0.1448550018668175	6.15934208237435e-08
0.1453545018732548	6.309613902475358e-08
0.1458540018796921	6.919279229005626e-08
0.1463535018861294	4.193700175687871e-08
0.1468530018925667	6.221371067004986e-08
0.147352501899004	2.8952641471286167e-08
0.14785200190544132	3.8569833432643906e-08
0.1483515019118786	8.135994834252986e-09
0.1488510019183159	1.0989339490809973e-08
0.14935050192475322	6.959700798526198e-09
0.1498500019311905	1.731649909198507e-08
0.1503495019376278	1.883618680778384e-08
0.15084900194406511	4.53737084621274e-08
0.15134850195050242	2.820762491292428e-08
0.1518480019569397	6.86167783938437e-08
0.152347501963377	3.510726408923723e-08
0.15284700196981432	6.424985499726966e-08
0.15334650197625163	3.671352631929708e-08
0.1538460019826889	4.1480225142434685e-08
0.15434550198912622	3.429301246915921e-08
0.15484500199556353	2.6787690676042937e-08
0.15534450200200084	1.598618094680993e-08
0.15584400200843812	2.7350556291981258e-09
0.15634350201487543	5.196841784093938e-09
0.15684300202131274	1.858113324203199e-08
0.15734250202775005	2.7214657096653556e-08
0.15784200203418733	3.616196143415507e-08
0.15834150204062464	4.897543202728073e-08
0.15884100204706195	5.180536569612878e-08
0.15934050205349926	6.645465686484664e-08
0.15984000205993654	6.684965507065601e-08
0.16033950206637385	5.588240381926532e-08
0.16083900207281115	6.516040055608822e-08
0.16133850207924844	3.149997336712686e-08
0.16183800208568574	5.739157632916402e-08
0.16233750209212305	1.5493734671851043e-08
0.16283700209856036	3.298667626247511e-08
0.16333650210499764	4.71531643192824e-09
0.16383600211143495	6.057860946087638e-09
0.16433550211787226	1.899529499207776e-08
0.16483500212430957	2.321544551910934e-08
0.16533450213074685	2.8107039610266477e-08
0.16583400213718416	5.146347637512999e-08
0.16633350214362147	3.307265585303247e-08
0.16683300215005878	7.06240806054033e-08
0.16733250215649606	4.076583524689486e-08
0.16783200216293337	5.516041189576233e-08
0.16833150216937068	3.5808066550815785e-08
0.168831002175808	3.651471305908248e-08
0.16933050218224527	2.6687373402377674e-08
0.16983000218868258	1.69852612585832e-08
0.1703295021951199	6.992282643412447e-09
0.17082900220155717	6.358749036765821e-09
0.17132850220799448	1.399218908360798e-08
0.17182800221443179	2.6563710516103616e-08
0.1723275022208691	3.570687230002505e-08
0.17282700222730638	4.359422880228476e-08
0.17332650223374368	5.652350604427133e-08
0.173826002240181	5.7174741635301505e-08
0.1743255022466183	6.840161703831291e-08
0.17482500225305558	6.925929034149044e-08
0.1753245022594929	4.8063785878491904e-08
0.1758240022659302	6.305612094119633e-08
0.1763235022723675	3.3981494001598924e-08
0.1768230022788048	4.2630908423069985e-08
0.1773225022852421	1.2422404135538727e-08
0.1778220022916794	1.6245265942910932e-08
0.17832150229811672	3.914770235850774e-09
0.178821002304554	1.0687041873733032e-08
0.1793205023109913	1.8770666861334724e-08
0.17982000231742862	3.79908664301995e-08
0.18031950232386593	2.9409167133261423e-08
0.1808190023303032	6.195080121939632e-08
0.18131850233674052	3.637903911214631e-08
0.18181800234317783	6.525471092299488e-08
0.1823175023496151	4.120325045244505e-08
0.18281700235605242	4.375954463054563e-08
0.18331650236248972	3.87776613197076e-08
0.18381600236892703	3.073696567787653e-08
0.18431550237536432	2.0712254881624527e-08
0.18481500238180162	6.229588775212779e-09
0.18531450238823893	2.3200565272403045e-10
0.18581400239467624	1.4514430262742362e-08
0.18631350240111352	2.3445406772378345e-08
0.18681300240755083	3.207438424738556e-08
0.18731250241398814	4.5909528987187235e-08
0.18781200242042545	4.75548865857055e-08
0.18831150242686273	6.510578218567861e-08
0.18881100243330004	6.095987885147028e-08
0.18931050243973735	6.217856158280237e-08
0.18981000244617466	6.418427722416469e-08
0.19030950245261194	3.9788435237364944e-08
0.19080900245904925	5.694664077109919e-08
0.19130850246548656	2.518167738985326e-08
0.19180800247192387	3.3057079766151496e-08
0.19230750247836115	4.39188101362465e-09
0.19280700248479846	6.535903399075967e-09
0.19330650249123577	1.0996869577399034e-08
0.19380600249767305	2.2229997322844636e-08
0.19430550250411036	2.1855850674379637e-08
0.19480500251054766	4.957687313434499e-08
0.19530450251698497	3.0068960691281134e-08
0.19580400252342225	7.075453858227788e-08
0.19630350252985956	3.9923465572196986e-08
0.19680300253629687	5.866943284769909e-08
0.19730250254273418	3.735743675983009e-08
0.19780200254917146	3.329538953630959e-08
0.19830150255560877	3.565076621542235e-08
0.19880100256204608	1.6200468397997988e-08
0.1993005025684834	1.750294564287116e-08
0.19980000257492067	7.536041782588666e-09
0.20029950258135798	3.4693336564544684e-09
0.2007990025877953	2.8495715116685003e-08
0.2012985025942326	2.6310031968827165e-08
0.20179800260066988	4.429076222439084e-08
0.2022975026071072	4.960306974130852e-08
0.2027970026135445	5.6785471622119544e-08
0.20329650261998178	6.885483753389889e-08
0.2037960026264191	7.045529305429972e-08
0.2042955026328564	5.265984027674692e-08
0.2047950026392937	6.228462863800188e-08
0.205294502645731	3.4348193200775015e-08
0.2057940026521683	4.727746473814947e-08
0.2062935026586056	1.6880851826029183e-08
0.2067930026650429	2.1091529353224753e-08
0.2072925026714802	1.378049156533247e-09
0.2077920026779175	5.820149352920184e-09
0.2082915026843548	1.6237478668811364e-08
0.20879100269079212	3.36837081283897e-08
0.2092905026972294	2.65501567164343e-08
0.2097900027036667	5.913661504385215e-08
0.21028950271010402	3.3092642719579664e-08
0.21078900271654133	7.003944441709904e-08
0.2112885027229786	4.074758405040354e-08
0.21178800272941592	4.972614537800372e-08
0.21228750273585323	3.8195933640466045e-08
0.21278700274229054	3.4884544522673285e-08
0.21328650274872782	2.36348047182161e-08
0.21378600275516513	1.1269937021630842e-08
0.21428550276160244	3.693081647148043e-09
0.21478500276803972	1.1183578528325103e-08
0.21528450277447703	1.822154927082373e-08
0.21578400278091434	3.0635939636079816e-08
0.21628350278735164	3.957121339497101e-08
0.21678300279378893	4.7864797996840574e-08
0.21728250280022623	5.8734962062517395e-08
0.21778200280666354	6.204958570018244e-08
0.21828150281310085	6.249188187923049e-08
0.21878100281953813	6.94557532526745e-08
0.21928050282597544	4.125492433324111e-08
0.21978000283241275	6.245412065668582e-08
0.22027950283885006	2.8327114228043996e-08
0.22077900284528734	3.870560280393586e-08
0.22127850285172465	7.597337190460646e-09
0.22177800285816196	1.0932803675976718e-08
0.22227750286459927	7.76778520595003e-09
0.22277700287103655	1.760176777980127e-08
0.22327650287747386	1.8955449178452403e-08
0.22377600288391117	4.5838096023643304e-08
0.22427550289034845	2.8168010087176893e-08
0.22477500289678576	6.920588420847018e-08
0.22527450290322307	3.500325458303448e-08
0.22577400290966038	6.449440457941337e-08
0.22627350291609766	3.63528022085647e-08
0.22677300292253497	4.155330387586052e-08
0.22727250292897228	3.3961137565101375e-08
0.22777200293540958	2.6582798867600044e-08
0.22827150294184687	1.5826487504689678e-08
0.22877100294828417	1.8829826261474625e-09
0.22927050295472148	5.0944851015487285e-09
0.2297700029611588	1.924307058867433e-08
0.23026950296759607	2.693048760139634e-08
0.23076900297403338	3.698644704842394e-08
0.2312685029804707	4.8660615488926443e-08
0.231768002986908	5.26550900430314e-08
0.23226750299334528	6.620946259607057e-08
0.2327670029997826	6.756656667650478e-08
0.2332665030062199	5.5528355895564186e-08
0.2337660030126572	6.53924289907609e-08
0.2342655030190945	3.1300953220000845e-08
0.2347650030255318	5.729915320477632e-08
0.2352645030319691	1.5404530566510713e-08
0.2357640030384064	3.256384004516965e-08
0.2362635030448437	4.5971667011221135e-09
0.236763003051281	5.223278864456417e-09
0.23726250305771832	1.8659256281011724e-08
0.2377620030641556	2.3992223217985437e-08
0.2382615030705929	2.7694818214564026e-08
0.23876100307703021	5.2285586430442526e-08
0.23926050308346752	3.274996017864995e-08
0.2397600030899048	7.115279718330518e-08
0.24025950309634211	4.045802832545081e-08
0.24075900310277942	5.536234477699036e-08
0.24125850310921673	3.5728881289460805e-08
0.241758003115654	3.671515207183339e-08
0.24225750312209132	2.6487237932208864e-08
0.24275700312852863	1.6886558576340152e-08
0.24325650313496594	6.761291610643844e-09
0.24375600314140322	6.5577968872579945e-09
0.24425550314784053	1.4287960376683702e-08
0.24475500315427784	2.6634062585248133e-08
0.24525450316071512	3.601211422894516e-08
0.24575400316715243	4.361661467818612e-08
0.24625350317358974	5.6737882563895466e-08
0.24675300318002705	5.726134445776185e-08
0.24725250318646433	6.825803472091079e-08
0.24775200319290164	6.93260640112206e-08
0.24825150319933895	4.7743277231058536e-08
0.24875100320577626	6.345838027659052e-08
0.24925050321221354	3.368290411515059e-08
0.24975000321865085	4.2921417970059316e-08
0.25024950322508815	1.1795267991078634e-08
0.25074900323152544	1.6495424470763236e-08
0.2512485032379628	6.110089033482507e-09
0.25174800324440005	1.0529237708516626e-08
0.25224750325083733	1.928876176771021e-08
0.25274700325727467	3.798084853424905e-08
0.25324650326371195	2.984172300283777e-08
0.2537460032701493	6.200409458236928e-08
0.25424550327658657	3.6575235567229e-08
0.25474500328302385	6.503189274750247e-08
0.2552445032894612	4.098208618659078e-08
0.25574400329589847	4.370119037380942e-08
0.25624350330233575	3.838806564867083e-08
0.2567430033087731	3.080033506483796e-08
0.25724250331521037	2.0192198588658146e-08
0.25774200332164765	6.323712234058858e-09
0.258241503328085	1.5496521275935894e-09
0.25874100333452227	1.4493432675588309e-08
0.2592405033409596	2.3875532541178874e-08
0.2597400033473969	3.2261581845316246e-08
0.26023950335383417	4.6181901228513555e-08
0.2607390033602715	4.796675893684528e-08
0.2612385033667088	6.518683975329271e-08
0.26173800337314607	6.14842714446611e-08
0.2622375033795834	6.182645738820052e-08
0.2627370033860207	6.435953630594109e-08
0.263236503392458	3.945984142998372e-08
0.2637360033988953	5.679492424168053e-08
0.2642355034053326	2.5022694558514457e-08
0.2647350034117699	3.26273977958253e-08
0.2652345034182072	4.492023918248728e-09
0.2657340034246445	5.202740319477338e-09
0.2662335034310818	1.0785788419823883e-08
0.2667330034375191	2.2828149599333407e-08
0.2672325034439564	2.1803542307026465e-08
0.2677320034503937	4.989427113994321e-08
0.268231503456831	3.0374120906184087e-08
0.26873100346326834	7.064139231187581e-08
0.2692305034697056	4.077011814270524e-08
0.2697300034761429	5.7706620350083256e-08
0.27022950348258024	3.843385026001443e-08
0.2707290034890175	3.2424983465077117e-08
0.2712285034954548	3.628659923315736e-08
0.27172800350189213	1.5513802936994863e-08
0.2722275035083294	1.7606393205768548e-08
0.27272700351476675	9.042780568254355e-09
0.27322650352120403	3.945567379226731e-09
0.2737260035276413	2.811961295448029e-08
0.27422550353407865	2.7250576251565286e-08
0.27472500354051593	4.3508594609263155e-08
0.2752245035469532	5.080781390306097e-08
0.27572400355339055	5.5858660932675034e-08
0.27622350355982783	7.009880008048507e-08
0.27672300356626517	6.98498316850935e-08
0.27722250357270245	5.3244693547604626e-08
0.27772200357913973	6.192056338779189e-08
0.27822150358557707	3.4785315152112434e-08
0.27872100359201435	4.693976407928272e-08
0.27922050359845163	1.6852471189091892e-08
0.27972000360488897	2.095423127297016e-08
0.28021950361132625	2.799586852833904e-09
0.28071900361776353	5.8201970712675805e-09
0.28121850362420087	1.6599173594908168e-08
0.28171800363063815	3.3615678544871894e-08
0.2822175036370755	2.6882917078285144e-08
0.28271700364351277	5.90904263241198e-08
0.28321650364995005	3.332901448867254e-08
0.2837160036563874	6.992496397691796e-08
0.28421550366282466	4.080763431466963e-08
0.28471500366926195	4.970599373440645e-08
0.2852145036756993	3.817921422446402e-08
0.28571400368213656	3.509180686078102e-08
0.2862135036885739	2.33899027557657e-08
0.2867130036950112	1.1099999993919721e-08
0.28721250370144846	2.389966671001643e-09
0.2877120037078858	1.1718218316082263e-08
0.2882115037143231	1.782726567548195e-08
0.28871100372076036	3.173228621374531e-08
0.2892105037271977	3.870250278598765e-08
0.289710003733635	4.925309832353938e-08
0.29020950374007226	5.780472607608483e-08
0.2907090037465096	6.30865033086298e-08
0.2912085037529469	6.156253841308516e-08
0.2917080037593842	6.981439573265398e-08
0.2922075037658215	4.084110235458621e-08
0.2927070037722588	6.225921075839658e-08
0.2932065037786961	2.8350817232370477e-08
0.2937060037851334	3.8047615091390075e-08
0.2942055037915707	8.063181169048571e-09
0.294705003798008	9.964688635815721e-09
0.2952045038044453	7.60963503607428e-09
0.29570400381088263	1.8605077061998684e-08
0.2962035038173199	1.8514661526254978e-08
0.2967030038237572	4.673062190257878e-08
0.29720250383019453	2.7827600772775833e-08
0.2977020038366318	6.992951010465397e-08
0.2982015038430691	3.486282493317237e-08
0.29870100384950643	6.459463848400874e-08
0.2992005038559437	3.617362928756639e-08
0.299700003862381	4.1316191863301415e-08
0.30019950386881833	3.395137807489845e-08
0.3006990038752556	2.605228716453277e-08
0.30119850388169295	1.597264555576018e-08
0.30169800388813023	7.134981191397002e-10
0.3021975038945675	4.883114559628744e-09
0.30269700390100485	1.9870853252811547e-08
0.3031965039074421	2.684409240589241e-08
0.3036960039138794	3.7475303941141964e-08
0.30419550392031675	4.880489390318417e-08
0.304695003926754	5.296809707721081e-08
0.30519450393319136	6.655226569008083e-08
0.30569400393962864	6.780001632077078e-08
0.3061935039460659	5.5565715432599083e-08
0.30669300395250326	6.540172851284596e-08
0.30719250395894054	3.110197028134183e-08
0.3076920039653778	5.735269657203539e-08
0.30819150397181516	1.5011514258419862e-08
0.30869100397825244	3.251818071777139e-08
0.3091905039846897	4.901723869115646e-09
0.30969000399112706	4.999433494893221e-09
0.31018950399756434	1.8721200373059482e-08
0.3106890040040017	2.445123276507384e-08
0.31118850401043896	2.7475453375386756e-08
0.31168800401687624	5.299292533423151e-08
0.3121875040233136	3.2244241348240915e-08
0.31268700402975086	7.1860187733458e-08
0.31318650403618814	3.9894769184668763e-08
0.3136860040426255	5.585028689302565e-08
0.31418550404906276	3.5371974618369513e-08
0.3146850040555001	3.7166328213847724e-08
0.3151845040619374	2.6040617388526487e-08
0.31568400406837466	1.6980793885127637e-08
0.316183504074812	6.358916664939777e-09
0.3166830040812493	6.580578774793712e-09
0.31718250408768656	1.4599140076819927e-08
0.3176820040941239	2.6736966438275343e-08
0.3181815041005612	3.6188892032770903e-08
0.3186810041069985	4.3864966988547064e-08
0.3191805041134358	5.665049996452224e-08
0.3196800041198731	5.780879829240091e-08
0.3201795041263104	6.763489318461035e-08
0.3206790041327477	6.99625989965197e-08
0.321178504139185	4.692040065816987e-08
0.3216780041456223	6.43263975241362e-08
0.3221775041520596	3.309713656597312e-08
0.32267700415849687	4.331689008071275e-08
0.3231765041649342	1.1329355651793645e-08
0.3236760041713715	1.641712529390471e-08
0.3241755041778088	7.705830030590438e-09
0.3246750041842461	1.097414164509961e-08
0.3251745041906834	1.9167872089864064e-08
0.3256740041971207	3.848529210374729e-08
0.326173504203558	2.9799371494124677e-08
0.3266730042099953	6.231496652729701e-08
0.3271725042164326	3.657037425996913e-08
0.3276720042228699	6.495330631008642e-08
0.32817150422930724	4.077116455289878e-08
0.3286710042357445	4.36777143251648e-08
0.3291705042421818	3.8049202257923535e-08
0.32967000424861914	3.074776973436692e-08
0.3301695042550564	1.9837157103922116e-08
0.3306690042614937	6.308567139755585e-09
0.33116850426793104	2.5809332992415067e-09
0.3316680042743683	1.4623193741454314e-08
0.3321675042808056	2.4176826301758508e-08
0.33266700428724294	3.258719559644399e-08
0.3331665042936802	4.633811500472017e-08
0.33366600430011756	4.843227325929609e-08
0.33416550430655484	6.524565404523553e-08
0.3346650043129921	6.191824766815373e-08
0.33516450431942946	6.157120846504835e-08
0.33566400432586674	6.429959638884329e-08
0.336163504332304	3.929796505931252e-08
0.33666300433874136	5.647178993096271e-08
0.33716250434517864	2.4943709360820456e-08
0.337662004351616	3.219350110943828e-08
0.33816150435805326	4.4590350134383895e-09
0.33866100436449054	3.964981292451915e-09
0.3391605043709279	1.0968998315302457e-08
0.33966000437736515	2.2981132661771818e-08
0.34015950438380244	2.2272623091380494e-08
0.3406590043902398	4.979812624778925e-08
0.34115850439667705	3.104831659159246e-08
0.34165800440311433	7.034764594936739e-08
0.34215750440955167	4.168347602682752e-08
0.34265700441598895	5.693578942081199e-08
0.3431565044224263	3.907569419416885e-08
0.34365600442886357	3.210127812540551e-08
0.34415550443530085	3.6287192832301695e-08
0.3446550044417382	1.5337966177681427e-08
0.34515450444817547	1.717902487584661e-08
0.34565400445461275	1.0048831700580772e-08
0.3461535044610501	4.747877813491287e-09
0.34665300446748737	2.754629157356526e-08
0.3471525044739247	2.8310708544798526e-08
0.347652004480362	4.28789171294108e-08
0.34815150448679927	5.190683461681115e-08
0.3486510044932366	5.532320128528771e-08
0.3491505044996739	7.08215747016257e-08
0.34965000450611117	6.959768574627602e-08
0.3501495045125485	5.3420918656692666e-08
0.3506490045189858	6.194707090948914e-08
0.3511485045254231	3.486260202298614e-08
0.3516480045318604	4.693638087427553e-08
0.3521475045382977	1.6522479779006326e-08
0.352647004544735	2.10040402892596e-08
0.3531465045511723	4.430178386512255e-09
0.3536460045576096	5.812989675260216e-09
0.3541455045640469	1.68545249528205e-08
0.3546450045704842	3.374489799000237e-08
0.3551445045769215	2.6958401496025814e-08
0.3556440045833588	5.938635053209845e-08
0.3561435045897961	3.326394227440345e-08
0.35664300459623344	7.017076510506173e-08
0.3571425046026707	4.058567953851607e-08
0.357642004609108	4.990234145525024e-08
0.35814150461554534	3.804640184670903e-08
0.3586410046219826	3.5290258783011567e-08
0.3591405046284199	2.331389568175557e-08
0.35964000463485724	1.0792869380442085e-08
0.3601395046412945	1.2034091161993213e-09
0.36063900464773185	1.246283261964057e-08
0.36113850465416913	1.7314119217552624e-08
0.3616380046606064	3.270199861142696e-08
0.36213750466704375	3.8181223333761605e-08
0.36263700467348103	4.995314157888502e-08
0.3631365046799183	5.762279287653643e-08
0.36363600468635565	6.332854870880298e-08
0.36413550469279293	6.148083812148005e-08
0.3646350046992302	6.951721316296124e-08
0.36513450470566755	4.1046216317875866e-08
0.36563400471210483	6.173649813372306e-08
0.36613350471854217	2.863490113036917e-08
0.36663300472497945	3.744117078281929e-08
0.36713250473141673	8.262565132821764e-09
0.36763200473785407	9.501041717195282e-09
0.36813150474429135	7.900417653686653e-09
0.36863100475072863	1.890209038984106e-08
0.36913050475716597	1.8729916072263695e-08
0.36963000476360325	4.6883914557555894e-08
0.3701295047700406	2.817736148999308e-08
0.37062900477647787	6.99270187003555e-08
0.37112850478291515	3.532501266376353e-08
0.3716280047893525	6.412534499715398e-08
0.37212750479578977	3.644912899360002e-08
0.37262700480222705	4.074084674626473e-08
0.3731265048086644	3.41766769317209e-08
0.37362600481510166	2.5455348076423704e-08
0.37412550482153895	1.607706234059042e-08
0.3746250048279763	4.340899615241156e-10
0.37512450483441356	4.943654698002841e-09
0.3756240048408509	2.0161222462412077e-08
0.3761235048472882	2.7179277719384037e-08
0.37662300485372546	3.7548742713557116e-08
0.3771225048601628	4.937958946773349e-08
0.3776220048666001	5.293766690875118e-08
0.37812150487303736	6.719112360262497e-08
0.3786210048794747	6.797615745093154e-08
0.379120504885912	5.5407364409587425e-08
0.3796200048923493	6.57780940168452e-08
0.3801195048987866	3.031619506945298e-08
0.3806190049052239	5.792325509214863e-08
0.3811185049116612	1.4122706950708396e-08
0.3816180049180985	3.282450089936076e-08
0.3821175049245358	5.58960191551252e-09
0.3826170049309731	4.838794713694366e-09
0.3831165049374104	1.8639166070903076e-08
0.38361600494384773	2.5245185523136275e-08
0.384115504950285	2.6715178787981786e-08
0.3846150049567223	5.4463756118858706e-08
0.38511450496315963	3.116282737916033e-08
0.3856140049695969	7.310714573855827e-08
0.3861135049760342	3.892884215222344e-08
0.38661300498247153	5.660278104214216e-08
0.3871125049889088	3.483369390574399e-08
0.3876120049953461	3.769494616361071e-08
0.38811150500178343	2.5620283007302104e-08
0.3886110050082207	1.694926448812641e-08
0.38911050501465805	6.001689598396393e-09
0.38961000502109533	6.837680581570081e-09
0.3901095050275326	1.4636686770764393e-08
0.39060900503396995	2.7119642644380287e-08
0.39110850504040723	3.6095154769027654e-08
0.3916080050468445	4.4371623304883366e-08
0.39210750505328185	5.6442206780366415e-08
0.3926070050597191	5.841624115066063e-08
0.39310650506615646	6.716566001622632e-08
0.39360600507259375	7.034111850059529e-08
0.394105505079031	4.660733718831777e-08
0.39460500508546836	6.449882614211759e-08
0.39510450509190564	3.334201530086671e-08
0.3956040050983429	4.277648323784285e-08
0.39610350510478026	1.180270134109153e-08
0.39660300511121754	1.544597576561353e-08
0.3971025051176548	8.454109319420097e-09
0.39760200512409216	1.1897844569914713e-08
0.39810150513052944	1.898269113933118e-08
0.3986010051369668	3.8552408204109514e-08
0.39910050514340406	3.0531397682345186e-08
0.39960000514984134	6.164353667609609e-08
0.4000995051562787	3.760268343843695e-08
0.40059900516271596	6.392874727579228e-08
0.40109850516915324	4.146365906463011e-08
0.4015980051755906	4.2943994521261146e-08
0.40209750518202786	3.842184963941017e-08
0.4025970051884652	3.045895302932358e-08
0.4030965051949025	1.9514346133837502e-08
0.40359600520133976	6.349891960223378e-09
0.4040955052077771	3.5773049010262726e-09
0.4045950052142144	1.4642689044483655e-08
0.40509450522065166	2.4583996532452344e-08
0.405594005227089	3.272425687241855e-08
0.4060935052335263	4.670855905558439e-08
0.40659300523996356	4.856646755362371e-08
0.4070925052464009	6.561542306496221e-08
0.4075920052528382	6.197926779642448e-08
0.4080915052592755	6.157220444896225e-08
0.4085910052657128	6.408608392341211e-08
0.4090905052721501	3.913292878800368e-08
0.4095900052785874	5.635946805429644e-08
0.4100895052850247	2.451803675625669e-08
0.410589005291462	3.2279701089108014e-08
0.4110885052978993	3.8219313983469795e-09
0.4115880053043366	3.204770739997699e-09
0.4120875053107739	1.1737948423511624e-08
0.4125870053172112	2.2686234607101776e-08
0.4130865053236485	2.3028804915654687e-08
0.4135860053300858	4.963166557330028e-08
0.4140855053365231	3.1502798274008444e-08
0.4145850053429604	7.037874050882266e-08
0.4150845053493977	4.203244578037925e-08
0.415584005355835	5.6752721076230516e-08
0.4160835053622723	3.9114612680787497e-08
0.4165830053687096	3.221621417847753e-08
0.4170825053751469	3.5957408737003003e-08
0.41758200538158424	1.533574206151773e-08
0.4180815053880215	1.6691401275153064e-08
0.4185810053944588	1.1085869990375268e-08
0.41908050540089614	5.34243180200388e-09
0.4195800054073334	2.7297341625361886e-08
0.4200795054137707	2.9003905924102767e-08
0.42057900542020804	4.250993644321964e-08
0.4210785054266453	5.2791457080685886e-08
0.42157800543308266	5.492640051906242e-08
0.42207750543951994	7.140538985794614e-08
0.4225770054459572	6.924789792616644e-08
0.42307650545239456	5.3658422017257845e-08
0.42357600545883184	6.184403012789067e-08
0.4240755054652691	3.5055610821531877e-08
0.42457500547170646	4.6737239234531006e-08
0.42507450547814374	1.638573979058684e-08
0.4255740054845811	2.0800407771946347e-08
0.42607350549101836	5.918843675225891e-09
0.42657300549745564	6.101050530576697e-09
0.427072505503893	1.6836375611747017e-08
0.42757200551033026	3.4124680808463454e-08
0.42807150551676754	2.6899135361904606e-08
0.4285710055232049	5.97484917483367e-08
0.42907050552964215	3.329628232679895e-08
0.42957000553607944	7.021645479972219e-08
0.4300695055425168	4.0746522296615097e-08
0.43056900554895405	4.960495323129094e-08
0.4310685055553914	3.8482782143721657e-08
0.43156800556182867	3.4933085202452696e-08
0.43206750556826595	2.3653638068940447e-08
0.4325670055747033	1.0200061950237423e-08
0.43306650558114057	1.236672506628901e-11
0.43356600558757785	1.29498290947718e-08
0.4340655055940152	1.731048028983048e-08
0.43456500560045247	3.2987655108170174e-08
0.4350645056068898	3.832576280850101e-08
0.4355640056133271	5.012948285686324e-08
0.43606350561976437	5.776985180820093e-08
0.4365630056262017	6.347128082029643e-08
0.437062505632639	6.137495125948185e-08
0.43756200563907627	6.94525637741018e-08
0.4380615056455136	4.104133923848065e-08
0.4385610056519509	6.156562672944111e-08
0.43906050565838817	2.871751360776062e-08
0.4395600056648255	3.6988742107610273e-08
0.4400595056712628	8.403179914148774e-09
0.4405590056777001	9.043043994205368e-09
0.4410585056841374	8.033348162751491e-09
0.4415580056905747	1.920855077249904e-08
0.442057505697012	1.9024399383057902e-08
0.4425570057034493	4.683784108875055e-08
0.4430565057098866	2.8745265854276315e-08
0.4435560057163239	6.96398675598464e-08
0.4440555057227612	3.601626065723469e-08
0.44455500572919854	6.354173326550762e-08
0.4450545057356358	3.672481985445609e-08
0.4455540057420731	4.032224337412785e-08
0.44605350574851044	3.415730569536038e-08
0.4465530057549477	2.5249676840919477e-08
0.447052505761385	1.5783304606613657e-08
0.44755200576782234	1.2896063821736624e-09
0.4480515057742596	5.3491265019082364e-09
0.4485510057806969	2.0224372896832124e-08
0.44905050578713424	2.7512889648054976e-08
0.4495500057935715	3.783511203146381e-08
0.45004950580000885	4.943117588859783e-08
0.45054900580644613	5.351338433152561e-08
0.4510485058128834	6.677061878754282e-08
0.45154800581932075	6.925779706262587e-08
0.45204750582575803	5.4178684201813524e-08
0.4525470058321953	6.690795876220636e-08
0.45304650583863265	2.9215180296302145e-08
0.45354600584506993	5.835815810180039e-08
0.45404550585150727	1.3606230122522692e-08
0.45454500585794455	3.251472577908444e-08
0.45504450586438183	5.717721093038595e-09
0.45554400587081917	3.758013977616225e-09
0.45604350587725645	1.7724229802075354e-08
0.45654300588369373	2.6984972756389835e-08
0.45704250589013107	2.5477012946039188e-08
0.45754200589656835	5.600292229080161e-08
0.4580415059030057	3.032078222727619e-08
0.45854100590944297	7.388026235808746e-08
0.45904050591588025	3.8525488120841664e-08
0.4595400059223176	5.679196417225762e-08
0.46003950592875487	3.481454298793445e-08
0.46053900593519215	3.7719602582417064e-08
0.4610385059416295	2.556485397152357e-08
0.46153800594806677	1.6588392106613402e-08
0.46203750595450405	5.747818542035825e-09
0.4625370059609414	7.2509045095059936e-09
0.46303650596737866	1.4631858863281422e-08
0.463536005973816	2.7481462961335873e-08
0.4640355059802533	3.617691896982906e-08
0.46453500598669056	4.4662265749873346e-08
0.4650345059931279	5.660530992451868e-08
0.4655340059995652	5.8640644471748887e-08
0.46603350600600246	6.71500027544764e-08
0.4665330060124398	7.02631932119709e-08
0.4670325060188771	4.6734275708042806e-08
0.4675320060253144	6.433735682930166e-08
0.4680315060317517	3.3791296251971354e-08
0.468531006038189	4.2240221971944725e-08
0.4690305060446263	1.1983411036479101e-08
0.4695300060510636	1.5068201116099306e-08
0.4700295060575009	9.888343162039663e-09
0.4705290060639382	1.1353512332525482e-08
0.4710285060703755	2.0453426932428435e-08
0.4715280060768128	3.706039072149595e-08
0.4720275060832501	3.2314394856571445e-08
0.4725270060896874	6.045678744808517e-08
0.47302650609612473	3.876843715963599e-08
0.473526006102562	6.323960198736289e-08
0.4740255061089993	4.1591102960470244e-08
0.47452500611543663	4.33126162128456e-08
0.4750245061218739	3.71337097534319e-08
0.4755240061283112	3.164056957240799e-08
0.47602350613474853	1.808352497892075e-08
0.4765230061411858	7.1325988982970895e-09
0.47702250614762315	5.0319815282343195e-09
0.47752200615406043	1.438781836612253e-08
0.4780215061604977	2.5092405307137906e-08
0.47852100616693505	3.283943948113442e-08
0.47902050617337233	4.701556953912823e-08
0.4795200061798096	4.878447696039696e-08
0.48001950618624695	6.582402505543279e-08
0.48051900619268423	6.224548458786671e-08
0.4810185061991215	6.127800584839273e-08
0.48151800620555885	6.423188670935992e-08
0.4820175062119961	3.8619357047650243e-08
0.48251700621843346	5.659924926534162e-08
0.48301650622487075	2.3838457469509534e-08
0.483516006231308	3.253573615336802e-08
0.48401550623774536	3.133400373651352e-09
0.48451500624418264	2.262488087842249e-09
0.4850145062506199	1.2325755214586038e-08
0.48551400625705726	2.269221097030553e-08
0.48601350626349454	2.338416011031641e-08
0.4865130062699319	4.994468900232863e-08
0.48701250627636916	3.1443057553663874e-08
0.48751200628280644	7.096470483756361e-08
0.4880115062892438	4.189410694267506e-08
0.48851100629568106	5.679011613062317e-08
0.48901050630211834	3.919308585644305e-08
0.4895100063085557	3.197087424843657e-08
0.49000950631499296	3.6195759010882416e-08
0.49050900632143024	1.4650945533052168e-08
0.4910085063278676	1.693001845310636e-08
0.49150800633430486	1.2710602102886109e-08
0.4920075063407422	5.49048637061228e-09
0.4925070063471795	2.7326483937811656e-08
0.49300650635361676	3.0011199485157494e-08
0.4935060063600541	4.1649872632930254e-08
0.4940055063664914	5.428970076956944e-08
0.49450500637292866	5.394333118779577e-08
0.495004506379366	7.242926645311624e-08
0.4955040063858033	6.858045604628982e-08
0.4960035063922406	5.411214603448711e-08
0.4965030063986779	6.159739525267269e-08
0.4970025064051152	3.528625678105162e-08
0.4975020064115525	4.6511308798059465e-08
0.4980015064179898	1.6212965592422817e-08
0.4985010064244271	2.064930212906725e-08
0.4990005064308644	7.597311780598588e-09
0.4995000064373017	1.643398977712592e-09
0.49999950644373903	6.268260186249798e-09
0.5004990064501763	1.6995764975166304e-08
0.5009985064566136	3.428411462815076e-08
0.5014980064630509	2.7165748079346985e-08
0.5019975064694882	5.975676475248433e-08
0.5024970064759255	3.376012934277251e-08
0.5029965064823628	6.985005508595853e-08
0.5034960064888001	4.130081959926771e-08
0.5039955064952374	4.896700064345293e-08
0.5044950065016747	3.9196447368437636e-08
0.5049945065081121	3.4417245038474525e-08
0.5054940065145493	2.3894022526240235e-08
0.5059935065209866	9.968945471712528e-09
0.5064930065274239	7.512525530939897e-09
0.5069925065338612	1.235134009403634e-08
0.5074920065402986	1.8550698511020524e-08
0.5079915065467359	3.2144972767116466e-08
0.5084910065531731	3.9110415499567056e-08
0.5089905065596104	5.023890903583103e-08
0.5094900065660477	5.759825395635168e-08
0.509989506572485	6.416468921424316e-08
0.5104890065789224	6.074824679474187e-08
0.5109885065853597	6.995044268724758e-08
0.5114880065917969	4.047911080070285e-08
0.5119875065982342	6.135846725825442e-08
0.5124870066046715	2.921952710803248e-08
0.5129865066111089	3.595716591970951e-08
0.5134860066175462	9.063078656237242e-09
0.5139855066239835	8.238016879321788e-09
0.5144850066304207	6.852645708172981e-09
0.514984506636858	1.9335278401710553e-08
0.5154840066432953	1.96310008112522e-08
0.5159835066497327	4.6415676395570236e-08
0.51648300665617	2.961927691866512e-08
0.5169825066626073	6.911157857213279e-08
0.5174820066690445	3.679422017577361e-08
0.5179815066754818	6.307865489599565e-08
0.5184810066819192	3.680625748468543e-08
0.5189805066883565	4.0116413184477604e-08
0.5194800066947938	3.4028331989651996e-08
0.519979506701231	2.5026334716738752e-08
0.5204790067076683	1.559718377712458e-08
0.5209785067141057	2.5645434809325474e-09
0.521478006720543	5.298402432231934e-09
0.5219775067269803	2.095460371532364e-08
0.5224770067334176	2.719947945810265e-08
0.5229765067398549	3.866194064839792e-08
0.5234760067462921	4.9185499131386586e-08
0.5239755067527295	5.429542288002583e-08
0.5244750067591668	6.62133669698686e-08
0.5249745067656041	7.041502688454427e-08
0.5254740067720414	5.345670884509285e-08
0.5259735067784786	6.703602842543115e-08
0.526473006784916	2.9059126461510063e-08
0.5269725067913533	5.8173979006480965e-08
0.5274720067977906	1.3444425709480573e-08
0.5279715068042279	3.17401788131842e-08
0.5284710068106652	3.3785158195065988e-09
0.5289705068171024	2.126014001968087e-09
0.5294700068235398	1.6651883506574422e-08
0.5299695068299771	2.8011827059781237e-08
0.5304690068364144	2.5198468247167015e-08
0.5309685068428517	5.713251603856714e-08
0.531468006849289	2.9524345176987198e-08
0.5319675068557264	7.44784209190479e-08
0.5324670068621636	3.8629990207163645e-08
0.5329665068686009	5.62634078254045e-08
0.5334660068750382	3.490702796940084e-08
0.5339655068814755	3.81058584072817e-08
0.5344650068879128	2.5377556673881233e-08
0.5349645068943502	1.5787997938803476e-08
0.5354640069007874	7.345702308800658e-09
0.5359635069072247	7.837995824830557e-09
0.536463006913662	1.5378663642652788e-08
0.5369625069200993	2.7009582586348397e-08
0.5374620069265367	3.604928307627177e-08
0.537961506932974	4.600042443997571e-08
0.5384610069394112	5.628605060812239e-08
0.5389605069458485	5.7440123053727994e-08
0.5394600069522858	6.900569626212068e-08
0.5399595069587232	6.995632652450665e-08
0.5404590069651605	4.454014818914359e-08
0.5409585069715978	6.655410304421225e-08
0.541458006978035	3.533238325757557e-08
0.5419575069844723	3.842592453343902e-08
0.5424570069909096	1.4333618698563542e-08
0.542956506997347	1.7624025552108987e-08
0.5434560070037843	6.9316959052553864e-09
0.5439555070102216	9.98154496797611e-09
0.5444550070166588	1.830672657257393e-08
0.5449545070230961	4.01155589277535e-08
0.5454540070295335	3.481014812943219e-08
0.5459535070359708	5.642055745620315e-08
0.5464530070424081	4.0741648409846165e-08
0.5469525070488453	6.665754295396848e-08
0.5474520070552826	3.802995872713126e-08
0.5479515070617199	4.275299083676003e-08
0.5484510070681573	3.9550226113401776e-08
0.5489505070745946	3.323296111724039e-08
0.5494500070810319	1.166450550954867e-08
0.5499495070874691	9.636024639938572e-09
0.5504490070939064	1.3539766961373378e-08
0.5509485071003438	2.705410845213866e-08
0.5514480071067811	3.048958378019977e-08
0.5519475071132184	9.983642799552545e-09
0.5524470071196557	6.134613939508236e-08
0.552946507126093	8.052856934200985e-08
0.5534460071325303	2.2442197235628188e-08
0.5539455071389676	5.7004127075402155e-08
0.5544450071454049	1.4079587685649143e-07
0.5549445071518422	2.1300600213558666e-08
0.5554440071582795	6.434630238126889e-08
0.5559435071647167	2.021200444384645e-07
0.5564430071711541	8.18867775792746e-08
0.5569425071775914	2.1354219941293462e-07
0.5574420071840287	2.3472047724168323e-07
0.557941507190466	4.076501720371462e-07
0.5584410071969033	8.352042736752216e-07
0.5589405072033407	1.462905937657642e-06
0.5594400072097779	2.2071974113869286e-05
0.5599395072162152	0.00019045519353003983
0.5604390072226525	5.982255666087124e-05
0.5609385072290898	1.1982970554337446e-05
0.5614380072355271	1.894253660545897e-06
0.5619375072419645	1.9460806392436923e-07
0.5624370072484017	1.4895630075436577e-08
0.562936507254839	1.1151821038236572e-09
0.5634360072612763	8.34899546531687e-11
0.5639355072677136	6.2445494263018774e-12
0.564435007274151	4.633022363777836e-13
0.5649345072805882	3.347100327372074e-14
0.5654340072870255	2.4703139762819985e-15
0.5659335072934628	1.8515902448294214e-16
0.5664330072999001	1.3816734867641732e-17
0.5669325073063374	1.0344079580052634e-18
0.5674320073127748	0.0
0.567931507319212	0.0
0.5684310073256493	0.0
0.5689305073320866	0.0
0.5694300073385239	0.0
0.5699295073449613	0.0
0.5704290073513986	0.0
0.5709285073578358	0.0
0.5714280073642731	0.0
0.5719275073707104	0.0
0.5724270073771478	0.0
0.5729265073835851	0.0
0.5734260073900224	0.0
0.5739255073964596	0.0
0.5744250074028969	0.0
0.5749245074093342	0.0
0.5754240074157716	0.0
0.5759235074222089	0.0
0.5764230074286462	0.0
0.5769225074350834	0.0
0.5774220074415207	0.0
0.5779215074479581	0.0
0.5784210074543954	0.0
0.5789205074608327	0.0
0.57942000746727	0.0
0.5799195074737072	0.0
0.5804190074801445	0.0
0.5809185074865819	0.0
0.5814180074930192	0.0
0.5819175074994565	0.0
0.5824170075058938	0.0
0.582916507512331	0.0
0.5834160075187684	0.0
0.5839155075252057	0.0
0.584415007531643	0.0
0.5849145075380803	0.0
0.5854140075445176	0.0
0.585913507550955	0.0
0.5864130075573922	0.0
0.5869125075638295	0.0
0.5874120075702668	0.0
0.5879115075767041	0.0
0.5884110075831414	0.0
0.5889105075895787	0.0
0.589410007596016	0.0
0.5899095076024533	0.0
0.5904090076088906	0.0
0.5909085076153279	0.0
0.5914080076217653	0.0
0.5919075076282025	0.0
0.5924070076346398	0.0
0.5929065076410771	0.0
0.5934060076475144	0.0
0.5939055076539517	0.0
0.5944050076603891	0.0
0.5949045076668263	0.0
0.5954040076732636	0.0
0.5959035076797009	0.0
0.5964030076861382	0.0
0.5969025076925756	0.0
0.5974020076990129	0.0
0.5979015077054501	0.0
0.5984010077118874	0.0
0.5989005077183247	0.0
0.599400007724762	0.0
0.5998995077311994	0.0
0.6003990077376367	0.0
0.6008985077440739	0.0
0.6013980077505112	0.0
0.6018975077569485	0.0
0.6023970077633859	0.0
0.6028965077698232	0.0
0.6033960077762605	0.0
0.6038955077826977	0.0
0.604395007789135	0.0
0.6048945077955724	0.0
0.6053940078020097	0.0
0.605893507808447	0.0
0.6063930078148843	0.0
0.6068925078213215	0.0
0.6073920078277588	0.0
0.6078915078341962	0.0
0.6083910078406335	0.0
0.6088905078470708	0.0
0.609390007853508	0.0
0.6098895078599453	0.0
0.6103890078663827	0.0
0.61088850787282	0.0
0.6113880078792573	0.0
0.6118875078856946	0.0
0.6123870078921319	0.0
0.6128865078985691	0.0
0.6133860079050065	0.0
0.6138855079114438	0.0
0.6143850079178811	0.0
0.6148845079243184	0.0
0.6153840079307556	0.0
0.615883507937193	0.0
0.6163830079436303	0.0
0.6168825079500676	0.0
0.6173820079565049	0.0
0.6178815079629422	0.0
0.6183810079693794	0.0
0.6188805079758168	0.0
0.6193800079822541	0.0
0.6198795079886914	0.0
0.6203790079951287	0.0
0.620878508001566	0.0
0.6213780080080034	0.0
0.6218775080144406	0.0
0.6223770080208779	0.0
0.6228765080273152	0.0
0.6233760080337525	0.0
0.6238755080401899	0.0
0.6243750080466272	0.0
0.6248745080530644	0.0
0.6253740080595017	0.0
0.625873508065939	0.0
0.6263730080723763	0.0
0.6268725080788137	0.0
0.627372008085251	0.0
0.6278715080916882	0.0
0.6283710080981255	0.0
0.6288705081045628	0.0
0.6293700081110002	0.0
0.6298695081174375	0.0
0.6303690081238748	0.0
0.630868508130312	0.0
0.6313680081367493	0.0
0.6318675081431866	0.0
0.632367008149624	0.0
0.6328665081560613	0.0
0.6333660081624986	0.0
0.6338655081689358	0.0
0.6343650081753731	0.0
0.6348645081818105	0.0
0.6353640081882478	0.0
0.6358635081946851	0.0
0.6363630082011223	0.0
0.6368625082075596	0.0
0.637362008213997	0.0
0.6378615082204343	0.0
0.6383610082268716	0.0
0.6388605082333089	0.0
0.6393600082397461	0.0
0.6398595082461834	0.0
0.6403590082526208	0.0
0.6408585082590581	0.0
0.6413580082654954	0.0
0.6418575082719327	0.0
0.64235700827837	0.0
0.6428565082848073	0.0
0.6433560082912446	0.0
0.6438555082976819	0.0
0.6443550083041192	0.0
0.6448545083105565	0.0
0.6453540083169937	0.0
0.6458535083234311	0.0
0.6463530083298684	0.0
0.6468525083363057	0.0
0.647352008342743	0.0
0.6478515083491803	0.0
0.6483510083556177	0.0
0.6488505083620549	0.0
0.6493500083684922	0.0
0.6498495083749295	0.0
0.6503490083813668	0.0
0.6508485083878041	0.0
0.6513480083942415	0.0
0.6518475084006787	0.0
0.652347008407116	0.0
0.6528465084135533	0.0
0.6533460084199906	0.0
0.653845508426428	0.0
0.6543450084328652	0.0
0.6548445084393025	0.0
0.6553440084457398	0.0
0.6558435084521771	0.0
0.6563430084586145	0.0
0.6568425084650518	0.0
0.657342008471489	0.0
0.6578415084779263	0.0
0.6583410084843636	0.0
0.6588405084908009	0.0
0.6593400084972383	0.0
0.6598395085036756	0.0
0.6603390085101128	0.0
0.6608385085165501	0.0
0.6613380085229874	0.0
0.6618375085294248	0.0
0.6623370085358621	0.0
0.6628365085422994	0.0
0.6633360085487366	0.0
0.6638355085551739	0.0
0.6643350085616112	0.0
0.6648345085680486	0.0
0.6653340085744859	0.0
0.6658335085809232	0.0
0.6663330085873604	0.0
0.6668325085937977	0.0
0.6673320086002351	0.0
0.6678315086066724	0.0
0.6683310086131097	0.0
0.668830508619547	0.0
0.6693300086259842	0.0
0.6698295086324216	0.0
0.6703290086388589	0.0
0.6708285086452962	0.0
0.6713280086517335	0.0
0.6718275086581708	0.0
0.672327008664608	0.0
0.6728265086710454	0.0
0.6733260086774827	0.0
0.67382550868392	0.0
0.6743250086903573	0.0
0.6748245086967946	0.0
0.675324008703232	0.0
0.6758235087096692	0.0
0.6763230087161065	0.0
0.6768225087225438	0.0
0.6773220087289811	0.0
0.6778215087354184	0.0
0.6783210087418557	0.0
0.678820508748293	0.0
0.6793200087547303	0.0
0.6798195087611676	0.0
0.6803190087676049	0.0
0.6808185087740423	0.0
0.6813180087804795	0.0
0.6818175087869168	0.0
0.6823170087933541	0.0
0.6828165087997914	0.0
0.6833160088062287	0.0
0.6838155088126661	0.0
0.6843150088191033	0.0
0.6848145088255406	0.0
0.6853140088319779	0.0
0.6858135088384152	0.0
0.6863130088448526	0.0
0.6868125088512899	0.0
0.6873120088577271	0.0
0.6878115088641644	0.0
0.6883110088706017	0.0
0.6888105088770391	0.0
0.6893100088834764	0.0
0.6898095088899137	0.0
0.6903090088963509	0.0
0.6908085089027882	0.0
0.6913080089092255	0.0
0.6918075089156629	0.0
0.6923070089221002	0.0
0.6928065089285375	0.0
0.6933060089349747	0.0
0.693805508941412	0.0
0.6943050089478494	0.0
0.6948045089542867	0.0
0.695304008960724	0.0
0.6958035089671613	0.0
0.6963030089735985	0.0
0.6968025089800358	0.0
0.6973020089864732	0.0
0.6978015089929105	0.0
0.6983010089993478	0.0
0.698800509005785	0.0
0.6993000090122223	0.0
0.6997995090186597	0.0
0.700299009025097	0.0
0.7007985090315343	0.0
0.7012980090379716	0.0
0.7017975090444089	0.0
0.7022970090508462	0.0
0.7027965090572835	0.0
0.7032960090637208	0.0
0.7037955090701581	0.0
0.7042950090765954	0.0
0.7047945090830326	0.0
0.70529400908947	0.0
0.7057935090959073	0.0
0.7062930091023446	0.0
0.7067925091087819	0.0
0.7072920091152192	0.0
0.7077915091216566	0.0
0.7082910091280938	0.0
0.7087905091345311	0.0
0.7092900091409684	0.0
0.7097895091474057	0.0
0.710289009153843	0.0
0.7107885091602804	0.0
0.7112880091667176	0.0
0.7117875091731549	0.0
0.7122870091795922	0.0
0.7127865091860295	0.0
0.7132860091924669	0.0
0.7137855091989042	0.0
0.7142850092053414	0.0
0.7147845092117787	0.0
0.715284009218216	0.0
0.7157835092246533	0.0
0.7162830092310907	0.0
0.716782509237528	0.0
0.7172820092439652	0.0
0.7177815092504025	0.0
0.7182810092568398	0.0
0.7187805092632772	0.0
0.7192800092697145	0.0
0.7197795092761518	0.0
0.720279009282589	0.0
0.7207785092890263	0.0
0.7212780092954637	0.0
0.721777509301901	0.0
0.7222770093083383	0.0
0.7227765093147756	0.0
0.7232760093212128	0.0
0.7237755093276501	0.0
0.7242750093340875	0.0
0.7247745093405248	0.0
0.7252740093469621	0.0
0.7257735093533993	0.0
0.7262730093598366	0.0
0.726772509366274	0.0
0.7272720093727113	0.0
0.7277715093791486	0.0
0.7282710093855859	0.0
0.7287705093920231	0.0
0.7292700093984604	0.0
0.7297695094048978	0.0
0.7302690094113351	0.0
0.7307685094177724	0.0
0.7312680094242097	0.0
0.731767509430647	0.0
0.7322670094370843	0.0
0.7327665094435216	0.0
0.7332660094499589	0.0
0.7337655094563962	0.0
0.7342650094628335	0.0
0.7347645094692709	0.0
0.7352640094757081	0.0
0.7357635094821454	0.0
0.7362630094885827	0.0
0.73676250949502	0.0
0.7372620095014573	0.0
0.7377615095078947	0.0
0.7382610095143319	0.0
0.7387605095207692	0.0
0.7392600095272065	0.0
0.7397595095336438	0.0
0.7402590095400812	0.0
0.7407585095465185	0.0
0.7412580095529557	0.0
0.741757509559393	0.0
0.7422570095658303	0.0
0.7427565095722676	0.0
0.743256009578705	0.0
0.7437555095851422	0.0
0.7442550095915795	0.0
0.7447545095980168	0.0
0.7452540096044541	0.0
0.7457535096108915	0.0
0.7462530096173288	0.0
0.746752509623766	0.0
0.7472520096302033	0.0
0.7477515096366406	0.0
0.7482510096430779	0.0
0.7487505096495153	0.0
0.7492500096559526	0.0
0.7497495096623898	0.0
0.7502490096688271	0.0
0.7507485096752644	0.0
0.7512480096817018	0.0
0.7517475096881391	0.0
0.7522470096945764	0.0
0.7527465097010136	0.0
0.7532460097074509	0.0
0.7537455097138883	0.0
0.7542450097203256	0.0
0.7547445097267629	0.0
0.7552440097332002	0.0
0.7557435097396374	0.0
0.7562430097460747	0.0
0.7567425097525121	0.0
0.7572420097589494	0.0
0.7577415097653867	0.0
0.758241009771824	0.0
0.7587405097782612	0.0
0.7592400097846986	0.0
0.7597395097911359	0.0
0.7602390097975732	0.0
0.7607385098040105	0.0
0.7612380098104478	0.0
0.761737509816885	0.0
0.7622370098233224	0.0
0.7627365098297597	0.0
0.763236009836197	0.0
0.7637355098426343	0.0
0.7642350098490716	0.0
0.764734509855509	0.0
0.7652340098619462	0.0
0.7657335098683835	0.0
0.7662330098748208	0.0
0.7667325098812581	0.0
0.7672320098876955	0.0
0.7677315098941327	0.0
0.76823100990057	0.0
0.7687305099070073	0.0
0.7692300099134446	0.0
0.7697295099198819	0.0
0.7702290099263193	0.0
0.7707285099327565	0.0
0.7712280099391938	0.0
0.7717275099456311	0.0
0.7722270099520684	0.0
0.7727265099585058	0.0
0.7732260099649431	0.0
0.7737255099713803	0.0
0.7742250099778176	0.0
0.7747245099842549	0.0
0.7752240099906922	0.0
0.7757235099971296	0.0
0.7762230100035669	0.0
0.7767225100100041	0.0
0.7772220100164414	0.0
0.7777215100228787	0.0
0.7782210100293161	0.0
0.7787205100357534	0.0
0.7792200100421907	0.0
0.7797195100486279	0.0
0.7802190100550652	0.0
0.7807185100615025	0.0
0.7812180100679399	0.0
0.7817175100743772	0.0
0.7822170100808145	0.0
0.7827165100872517	0.0
0.783216010093689	0.0
0.7837155101001264	0.0
0.7842150101065637	0.0
0.784714510113001	0.0
0.7852140101194383	0.0
0.7857135101258755	0.0
0.7862130101323129	0.0
0.7867125101387502	0.0
0.7872120101451875	0.0
0.7877115101516248	0.0
0.788211010158062	0.0
0.7887105101644993	0.0
0.7892100101709367	0.0
0.789709510177374	0.0
0.7902090101838113	0.0
0.7907085101902486	0.0
0.7912080101966859	0.0
0.7917075102031232	0.0
0.7922070102095605	0.0
0.7927065102159978	0.0
0.7932060102224351	0.0
0.7937055102288724	0.0
0.7942050102353096	0.0
0.794704510241747	0.0
0.7952040102481843	0.0
0.7957035102546216	0.0
0.7962030102610589	0.0
0.7967025102674962	0.0
0.7972020102739336	0.0
0.7977015102803708	0.0
0.7982010102868081	0.0
0.7987005102932454	0.0
0.7992000102996827	0.0
0.79969951030612	0.0
0.8001990103125574	0.0
0.8006985103189946	0.0
0.8011980103254319	0.0
0.8016975103318692	0.0
0.8021970103383065	0.0
0.8026965103447439	0.0
0.8031960103511812	0.0
0.8036955103576184	0.0
0.8041950103640557	0.0
0.804694510370493	0.0
0.8051940103769304	0.0
0.8056935103833677	0.0
0.806193010389805	0.0
0.8066925103962422	0.0
0.8071920104026795	0.0
0.8076915104091168	0.0
0.8081910104155542	0.0
0.8086905104219915	0.0
0.8091900104284288	0.0
0.809689510434866	0.0
0.8101890104413033	0.0
0.8106885104477407	0.0
0.811188010454178	0.0
0.8116875104606153	0.0
0.8121870104670526	0.0
0.8126865104734898	0.0
0.8131860104799271	0.0
0.8136855104863645	0.0
0.8141850104928018	0.0
0.8146845104992391	0.0
0.8151840105056763	0.0
0.8156835105121136	0.0
0.816183010518551	0.0
0.8166825105249883	0.0
0.8171820105314256	0.0
0.8176815105378629	0.0
0.8181810105443001	0.0
0.8186805105507375	0.0
0.8191800105571748	0.0
0.8196795105636121	0.0
0.8201790105700494	0.0
0.8206785105764867	0.0
0.821178010582924	0.0
0.8216775105893613	0.0
0.8221770105957986	0.0
0.8226765106022359	0.0
0.8231760106086732	0.0
0.8236755106151105	0.0
0.8241750106215479	0.0
0.8246745106279851	0.0
0.8251740106344224	0.0
0.8256735106408597	0.0
0.826173010647297	0.0
0.8266725106537343	0.0
0.8271720106601717	0.0
0.8276715106666089	0.0
0.8281710106730462	0.0
0.8286705106794835	0.0
0.8291700106859208	0.0
0.8296695106923582	0.0
0.8301690106987955	0.0
0.8306685107052327	0.0
0.83116801071167	0.0
0.8316675107181073	0.0
0.8321670107245446	0.0
0.832666510730982	0.0
0.8331660107374192	0.0
0.8336655107438565	0.0
0.8341650107502938	0.0
0.8346645107567311	0.0
0.8351640107631685	0.0
0.8356635107696058	0.0
0.836163010776043	0.0
0.8366625107824803	0.0
0.8371620107889176	0.0
0.837661510795355	0.0
0.8381610108017923	0.0
0.8386605108082296	0.0
0.8391600108146668	0.0
0.8396595108211041	0.0
0.8401590108275414	0.0
0.8406585108339788	0.0
0.8411580108404161	0.0
0.8416575108468534	0.0
0.8421570108532906	0.0
0.8426565108597279	0.0
0.8431560108661653	0.0
0.8436555108726026	0.0
0.8441550108790399	0.0
0.8446545108854772	0.0
0.8451540108919144	0.0
0.8456535108983517	0.0
0.8461530109047891	0.0
0.8466525109112264	0.0
0.8471520109176637	0.0
0.847651510924101	0.0
0.8481510109305382	0.0
0.8486505109369756	0.0
0.8491500109434129	0.0
0.8496495109498502	0.0
0.8501490109562875	0.0
0.8506485109627248	0.0
0.8511480109691621	0.0
0.8516475109755994	0.0
0.8521470109820367	0.0
0.852646510988474	0.0
0.8531460109949113	0.0
0.8536455110013486	0.0
0.854145011007786	0.0
0.8546445110142232	0.0
0.8551440110206605	0.0
0.8556435110270978	0.0
0.8561430110335351	0.0
0.8566425110399725	0.0
0.8571420110464097	0.0
0.857641511052847	0.0
0.8581410110592843	0.0
0.8586405110657216	0.0
0.8591400110721589	0.0
0.8596395110785963	0.0
0.8601390110850335	0.0
0.8606385110914708	0.0
0.8611380110979081	0.0
0.8616375111043454	0.0
0.8621370111107828	0.0
0.8626365111172201	0.0
0.8631360111236573	0.0
0.8636355111300946	0.0
0.8641350111365319	0.0
0.8646345111429692	0.0
0.8651340111494066	0.0
0.8656335111558439	0.0
0.8661330111622811	0.0
0.8666325111687184	0.0
0.8671320111751557	0.0
0.8676315111815931	0.0
0.8681310111880304	0.0
0.8686305111944677	0.0
0.8691300112009049	0.0
0.8696295112073422	0.0
0.8701290112137796	0.0
0.8706285112202169	0.0
0.8711280112266542	0.0
0.8716275112330915	0.0
0.8721270112395287	0.0
0.872626511245966	0.0
0.8731260112524034	0.0
0.8736255112588407	0.0
0.874125011265278	0.0
0.8746245112717153	0.0
0.8751240112781525	0.0
0.8756235112845899	0.0
0.8761230112910272	0.0
0.8766225112974645	0.0
0.8771220113039018	0.0
0.877621511310339	0.0
0.8781210113167763	0.0
0.8786205113232137	0.0
0.879120011329651	0.0
0.8796195113360883	0.0
0.8801190113425256	0.0
0.8806185113489629	0.0
0.8811180113554002	0.0
0.8816175113618375	0.0
0.8821170113682748	0.0
0.8826165113747121	0.0
0.8831160113811494	0.0
0.8836155113875868	0.0
0.884115011394024	0.0
0.8846145114004613	0.0
0.8851140114068986	0.0
0.8856135114133359	0.0
0.8861130114197732	0.0
0.8866125114262106	0.0
0.8871120114326478	0.0
0.8876115114390851	0.0
0.8881110114455224	0.0
0.8886105114519597	0.0
0.8891100114583971	0.0
0.8896095114648344	0.0
0.8901090114712716	0.0
0.8906085114777089	0.0
0.8911080114841462	0.0
0.8916075114905835	0.0
0.8921070114970209	0.0
0.8926065115034582	0.0
0.8931060115098954	0.0
0.8936055115163327	0.0
0.89410501152277	0.0
0.8946045115292074	0.0
0.8951040115356447	0.0
0.895603511542082	0.0
0.8961030115485192	0.0
0.8966025115549565	0.0
0.8971020115613938	0.0
0.8976015115678312	0.0
0.8981010115742685	0.0
0.8986005115807058	0.0
0.899100011587143	0.0
0.8995995115935803	0.0
0.9000990116000177	0.0
0.900598511606455	0.0
0.9010980116128923	0.0
0.9015975116193296	0.0
0.9020970116257668	0.0
0.9025965116322042	0.0
0.9030960116386415	0.0
0.9035955116450788	0.0
0.9040950116515161	0.0
0.9045945116579533	0.0
0.9050940116643906	0.0
0.905593511670828	0.0
0.9060930116772653	0.0
0.9065925116837026	0.0
0.9070920116901399	0.0
0.9075915116965771	0.0
0.9080910117030145	0.0
0.9085905117094518	0.0
0.9090900117158891	0.0
0.9095895117223264	0.0
0.9100890117287637	0.0
0.910588511735201	0.0
0.9110880117416383	0.0
0.9115875117480756	0.0
0.9120870117545129	0.0
0.9125865117609502	0.0
0.9130860117673875	0.0
0.9135855117738249	0.0
0.9140850117802621	0.0
0.9145845117866994	0.0
0.9150840117931367	0.0
0.915583511799574	0.0
0.9160830118060114	0.0
0.9165825118124487	0.0
0.9170820118188859	0.0
0.9175815118253232	0.0
0.9180810118317605	0.0
0.9185805118381978	0.0
0.9190800118446352	0.0
0.9195795118510725	0.0
0.9200790118575097	0.0
0.920578511863947	0.0
0.9210780118703843	0.0
0.9215775118768217	0.0
0.922077011883259	0.0
0.9225765118896962	0.0
0.9230760118961335	0.0
0.9235755119025708	0.0
0.9240750119090081	0.0
0.9245745119154455	0.0
0.9250740119218828	0.0
0.92557351192832	0.0
0.9260730119347573	0.0
0.9265725119411946	0.0
0.927072011947632	0.0
0.9275715119540693	0.0
0.9280710119605066	0.0
0.9285705119669438	0.0
0.9290700119733811	0.0
0.9295695119798184	0.0
0.9300690119862558	0.0
0.9305685119926931	0.0
0.9310680119991304	0.0
0.9315675120055676	0.0
0.9320670120120049	0.0
0.9325665120184423	0.0
0.9330660120248796	0.0
0.9335655120313169	0.0
0.9340650120377542	0.0
0.9345645120441914	0.0
0.9350640120506288	0.0
0.9355635120570661	0.0
0.9360630120635034	0.0
0.9365625120699407	0.0
0.937062012076378	0.0
0.9375615120828152	0.0
0.9380610120892526	0.0
0.9385605120956899	0.0
0.9390600121021272	0.0
0.9395595121085645	0.0
0.9400590121150018	0.0
0.9405585121214391	0.0
0.9410580121278764	0.0
0.9415575121343137	0.0
0.942057012140751	0.0
0.9425565121471883	0.0
0.9430560121536256	0.0
0.943555512160063	0.0
0.9440550121665002	0.0
0.9445545121729375	0.0
0.9450540121793748	0.0
0.9455535121858121	0.0
0.9460530121922495	0.0
0.9465525121986867	0.0
0.947052012205124	0.0
0.9475515122115613	0.0
0.9480510122179986	0.0
0.9485505122244359	0.0
0.9490500122308733	0.0
0.9495495122373105	0.0
0.9500490122437478	0.0
0.9505485122501851	0.0
0.9510480122566224	0.0
0.9515475122630598	0.0
0.9520470122694971	0.0
0.9525465122759343	0.0
0.9530460122823716	0.0
0.9535455122888089	0.0
0.9540450122952463	0.0
0.9545445123016836	0.0
0.9550440123081209	0.0
0.9555435123145581	0.0
0.9560430123209954	0.0
0.9565425123274327	0.0
0.9570420123338701	0.0
0.9575415123403074	0.0
0.9580410123467447	0.0
0.9585405123531819	0.0
0.9590400123596192	0.0
0.9595395123660566	0.0
0.9600390123724939	0.0
0.9605385123789312	0.0
0.9610380123853685	0.0
0.9615375123918057	0.0
0.962037012398243	0.0
0.9625365124046804	0.0
0.9630360124111177	0.0
0.963535512417555	0.0
0.9640350124239923	0.0
0.9645345124304295	0.0
0.9650340124368669	0.0
0.9655335124433042	0.0
0.9660330124497415	0.0
0.9665325124561788	0.0
0.967032012462616	0.0
0.9675315124690534	0.0
0.9680310124754907	0.0
0.968530512481928	0.0
0.9690300124883653	0.0
0.9695295124948026	0.0
0.9700290125012399	0.0
0.9705285125076772	0.0
0.9710280125141145	0.0
0.9715275125205518	0.0
0.9720270125269891	0.0
0.9725265125334264	0.0
0.9730260125398638	0.0
0.973525512546301	0.0
0.9740250125527383	0.0
0.9745245125591756	0.0
0.9750240125656129	0.0
0.9755235125720502	0.0
0.9760230125784876	0.0
0.9765225125849248	0.0
0.9770220125913621	0.0
0.9775215125977994	0.0
0.9780210126042367	0.0
0.9785205126106741	0.0
0.9790200126171114	0.0
0.9795195126235486	0.0
0.9800190126299859	0.0
0.9805185126364232	0.0
0.9810180126428605	0.0
0.9815175126492979	0.0
0.9820170126557352	0.0
0.9825165126621724	0.0
0.9830160126686097	0.0
0.983515512675047	0.0
0.9840150126814844	0.0
0.9845145126879217	0.0
0.985014012694359	0.0
0.9855135127007962	0.0
0.9860130127072335	0.0
0.9865125127136709	0.0
0.9870120127201082	0.0
0.9875115127265455	0.0
0.9880110127329828	0.0
0.98851051273942	0.0
0.9890100127458573	0.0
0.9895095127522947	0.0
0.990009012758732	0.0
0.9905085127651693	0.0
0.9910080127716066	0.0
0.9915075127780438	0.0
0.9920070127844812	0.0
0.9925065127909185	0.0
0.9930060127973558	0.0
0.9935055128037931	0.0
0.9940050128102303	0.0
0.9945045128166676	0.0
0.995004012823105	0.0
0.9955035128295423	0.0
0.9960030128359796	0.0
0.9965025128424169	0.0
0.9970020128488541	0.0
0.9975015128552915	0.0
0.9980010128617288	0.0
0.9985005128681661	0.0
0.9990000128746034	0.0
0.9994995128810407	0.0
0.9999990128874781	0.0
0.9999999999997999	0.0


==> data_files/density_errors_4006.txt <==
0.0	1.923448871587808e-05
0.00024975000321865085	1.923448871587808e-05
0.0004995000064373017	2.414368258794113e-06
0.0007492500096559526	1.5131477938748245e-06
0.0009990000128746034	1.4121108853833478e-06
0.0012487500160932542	1.1808281333199617e-06
0.0014985000193119052	9.406612927526313e-07
0.001748250022530556	6.029963962885034e-07
0.001998000025749207	3.7615938529397405e-07
0.002247750028967858	1.9790946127199915e-07
0.0024975000321865084	7.262793690363935e-08
0.0027472500354051594	3.841318526064487e-08
0.0029970000386238104	3.894325390117711e-08
0.003246750041842461	1.842432284473209e-08
0.003496500045061112	3.4620864574618204e-08
0.0037462500482797626	2.8391173427246835e-08
0.003996000051498414	1.4065114334660443e-08
0.004245750054717065	2.3754918887918603e-08
0.004495500057935716	1.2755955123006145e-08
0.004745250061154366	8.482635387213082e-11
0.004995000064373017	1.4428565008769157e-08
0.005244750067591668	1.7260355030755655e-08
0.005494500070810319	3.291007591697972e-09
0.00574425007402897	2.541963955780078e-08
0.005994000077247621	9.492344403943913e-09
0.006243750080466271	3.102515073668448e-08
0.006493500083684922	2.136055315749102e-08
0.006743250086903573	3.6096574048078535e-08
0.006993000090122224	3.09111591877541e-08
0.007242750093340875	2.9316842360887413e-08
0.007492500096559525	2.898693192259236e-08
0.007742250099778176	1.846716253513718e-08
0.007992000102996827	2.3533061463480414e-08
0.008241750106215478	1.2260913577669505e-08
0.00849150010943413	1.0418960363932274e-08
0.00874125011265278	2.8292700214006874e-09
0.008991000115871431	2.6475029279529768e-09
0.009240750119090082	5.097190493615208e-09
0.009490500122308732	1.5800064882972876e-08
0.009740250125527383	1.0759036458333643e-08
0.009990000128746034	2.8588540706139986e-08
0.010239750131964685	1.426168009939247e-08
0.010489500135183336	3.6600990037206215e-08
0.010739250138401987	1.9059865709565237e-08
0.010989000141620638	2.7707966179836336e-08
0.011238750144839289	1.7626409174333823e-08
0.01148850014805794	1.7583570972604664e-08
0.01173825015127659	1.3947894832951353e-08
0.011988000154495242	7.3619142902493786e-09
0.012237750157713891	4.799449399395909e-09
0.012487500160932542	4.3402544540625325e-09
0.012737250164151193	5.3854575685754484e-09
0.012987000167369844	1.442832175155429e-08
0.013236750170588495	1.6335302921631454e-08
0.013486500173807146	2.2751460489026003e-08
0.013736250177025797	2.7055503349482434e-08
0.013986000180244448	2.9308956584744874e-08
0.014235750183463099	3.3373238078149483e-08
0.01448550018668175	3.515687280360178e-08
0.0147352501899004	2.330990038181168e-08
0.01498500019311905	3.169715714699241e-08
0.015234750196337701	1.6322119136154402e-08
0.015484500199556352	2.14929112346336e-08
0.015734250202775003	6.2462726801976454e-09
0.015984000205993654	8.003499202745604e-09
0.016233750209212305	7.350518537193143e-10
0.016483500212430956	6.038321044478397e-09
0.016733250215649607	7.570173032609653e-09
0.01698300021886826	2.041709824421583e-08
0.01723275022208691	1.1903180055010845e-08
0.01748250022530556	3.319566113924647e-08
0.01773225022852421	1.489269012241768e-08
0.017982000231742862	3.58684417303659e-08
0.018231750234961513	1.7718359777486932e-08
0.018481500238180164	2.5030453552439416e-08
0.018731250241398812	1.6998364030146844e-08
0.018981000244617463	1.7767051431820645e-08
0.019230750247836114	8.912436679706911e-09
0.019480500251054765	4.506612035866742e-09
0.019730250254273416	8.289366440610632e-10
0.019980000257492067	6.813536663450769e-09
0.020229750260710718	1.087185586612389e-08
0.02047950026392937	1.6313387525119514e-08
0.02072925026714802	2.12138382563054e-08
0.02097900027036667	2.45069762046372e-08
0.021228750273585322	3.0325896378873076e-08
0.021478500276803973	3.145113035202563e-08
0.021728250280022624	2.9231124031705918e-08
0.021978000283241275	3.3575450729699984e-08
0.022227750286459926	1.8294063947137258e-08
0.022477500289678577	3.021621249184281e-08
0.022727250292897228	1.1189471761766137e-08
0.02297700029611588	1.8444600323551047e-08
0.02322675029933453	7.365641623530675e-10
0.02347650030255318	5.803900260313099e-09
0.023726250305771832	6.9993172972638815e-09
0.023976000308990483	8.983515161361411e-09
0.02422575031220913	1.2243150242295011e-08
0.024475500315427782	2.2718854528196957e-08
0.024725250318646433	1.588645324322628e-08
0.024975000321865084	3.38600049402461e-08
0.025224750325083735	1.9773027063466713e-08
0.025474500328302386	2.922298953504127e-08
0.025724250331521037	1.7693151122282378e-08
0.025974000334739688	1.7963819430791818e-08
0.02622375033795834	1.580866652110254e-08
0.02647350034117699	1.071064089500082e-08
0.02672325034439564	6.118006512194923e-09
0.026973000347614292	1.010142214514781e-09
0.027222750350832943	4.527414075515365e-09
0.027472500354051594	1.121785207434746e-08
0.027722250357270245	1.5396987208567806e-08
0.027972000360488896	1.980453560605435e-08
0.028221750363707547	2.586497058455741e-08
0.028471500366926198	2.706004997419069e-08
0.02872125037014485	3.4063914505779737e-08
0.0289710003733635	3.4912937211757866e-08
0.02922075037658215	2.5222082537934867e-08
0.0294705003798008	3.201501697343631e-08
0.02972025038301945	1.5102766284126457e-08
0.0299700003862381	2.5547836761412063e-08
0.03021975038945675	6.29297314398544e-09
0.030469500392675403	1.2915515116475455e-08
0.030719250395894054	1.7239740702634933e-09
0.030969000399112705	5.142522654024001e-10
0.031218750402331356	9.884870106497471e-09
0.03146850040555001	1.47316892384363e-08
0.03171825040876866	1.468324115307353e-08
0.03196800041198731	2.7913748488561947e-08
0.032217750415205956	1.7577867864775545e-08
0.03246750041842461	3.389048379744378e-08
0.03271725042164326	2.1071081479216156e-08
0.03296700042486191	2.4028701680304693e-08
0.03321675042808056	1.9481029210054427e-08
0.033466500431299215	1.6621981008749174e-08
0.03371625043451786	1.2286251870815185e-08
0.03396600043773652	5.468924863545413e-09
0.034215750440955164	2.9771108250449115e-09
0.03446550044417382	5.057030851628239e-09
0.034715250447392466	9.40461118850024e-09
0.03496500045061112	1.3771149169865293e-08
0.03521475045382977	2.0945346021633127e-08
0.03546450045704842	2.13081882778486e-08
0.03571425046026707	3.153771832334725e-08
0.035964000463485725	2.7786986354205116e-08
0.03621375046670437	3.448738416347112e-08
0.03646350046992303	3.185613489810553e-08
0.036713250473141675	2.3648810470784368e-08
0.03696300047636033	2.8873723470821674e-08
0.037212750479578977	1.6318546099773996e-08
0.037462500482797624	1.8010975733778118e-08
0.03771225048601628	4.9128848704205e-09
0.037962000489234926	5.30267681034355e-09
0.03821175049245358	3.2821406596037694e-09
0.03846150049567223	7.866922911939544e-09
0.03871125049889088	9.973794599531182e-09
0.03896100050210953	2.1238127978686463e-08
0.039210750505328185	1.49519758290585e-08
0.03946050050854683	3.2588541014350946e-08
0.03971025051176549	1.8489830338869312e-08
0.039960000514984134	3.066601752956671e-08
0.04020975051820279	1.9559568973812374e-08
0.040459500521421436	1.9395127640509616e-08
0.04070925052464009	1.856692582773614e-08
0.04095900052785874	1.2004629168752905e-08
0.04120875053107739	9.675648079872516e-09
0.04145850053429604	1.164555143913932e-10
0.041708250537514695	6.58215616528932e-10
0.04195800054073334	1.0961145500877834e-08
0.042207750543952	1.1485647396266263e-08
0.042457500547170644	1.9504406703735047e-08
0.04270725055038929	2.2523732759564227e-08
0.042957000553607946	2.6644332092554675e-08
0.043206750556826594	3.1933648885915446e-08
0.04345650056004525	3.306969157502164e-08
0.043706250563263896	2.7972236632945366e-08
0.04395600056648255	3.123758213245465e-08
0.0442057505697012	1.72054011026906e-08
0.04445550057291985	2.637254327076127e-08
0.0447052505761385	1.0385866046112293e-08
0.044955000579357154	1.3582513830577834e-08
0.0452047505825758	8.615284194711519e-10
0.045454500585794456	1.8541820916757845e-10
0.045704250589013104	6.501307696362568e-09
0.04595400059223176	1.3980389429305778e-08
0.046203750595450406	1.1818748099777405e-08
0.04645350059866906	2.6922657229544055e-08
0.04670325060188771	1.539109453297607e-08
0.04695300060510636	3.524767663936661e-08
0.04720275060832501	2.0413330909591904e-08
0.047452500611543665	2.642967552701914e-08
0.04770225061476231	1.8936975381156837e-08
0.04795200061798097	1.633726228497122e-08
0.048201750621199614	1.514971558033743e-08
0.04845150062441826	6.4920880779351915e-09
0.048701250627636916	5.556945556046833e-09
0.048951000630855564	4.8411785156452395e-09
0.04920075063407422	5.0582714789194735e-09
0.049450500637292866	1.4714885487347993e-08
0.04970025064051152	1.623090394267845e-08
0.04995000064373017	2.2909595410204333e-08
0.05019975064694882	2.692796837794124e-08
0.05044950065016747	2.9452246549836976e-08
0.050699250653386124	3.303937455189738e-08
0.05094900065660477	3.5398536275126184e-08
0.051198750659823426	2.2847290048857055e-08
0.051448500663042074	3.2134002300082414e-08
0.05169825066626073	1.5838152584341886e-08
0.051948000669479376	2.190815608758152e-08
0.05219775067269803	5.70197837117552e-09
0.05244750067591668	8.310214158918067e-09
0.05269725067913533	6.527094285990901e-10
0.05294700068235398	5.917207588502735e-09
0.053196750685572634	7.909570815999221e-09
0.05344650068879128	2.050133931455787e-08
0.05369625069200993	1.2173252683427563e-08
0.053946000695228584	3.340187657572548e-08
0.05419575069844723	1.5103566246639584e-08
0.054445500701665886	3.575932670590144e-08
0.054695250704884533	1.7632998463155203e-08
0.05494500070810319	2.4713729534544178e-08
0.055194750711321836	1.6915559505502932e-08
0.05544450071454049	1.7391419170761013e-08
0.05569425071775914	8.913641993933306e-09
0.05594400072097779	4.1219873383853905e-09
0.05619375072419644	2.6354086520687283e-10
0.056443500727415094	7.2101328113885845e-09
0.05669325073063374	1.0794745851072012e-08
0.056943000733852396	1.6718352896365166e-08
0.057192750737071044	2.1199951701450905e-08
0.0574425007402897	2.4899261098384555e-08
0.057692250743508346	3.039920405536843e-08
0.057942000746727	3.180195805033742e-08
0.05819175074994565	2.9162390181043186e-08
0.0584415007531643	3.364377956982205e-08
0.05869125075638295	1.823791727919243e-08
0.0589410007596016	3.0058323631097174e-08
0.05919075076282025	1.1121550536582293e-08
0.0594405007660389	1.811925879989563e-08
0.059690250769257554	7.615789543535234e-10
0.0599400007724762	5.196520405907308e-09
0.060189750775694856	6.870601317938128e-09
0.0604395007789135	9.40105284190661e-09
0.06068925078213216	1.2062315000700776e-08
0.060939000785350805	2.3169128040035947e-08
0.06118875078856946	1.5667901643623216e-08
0.06143850079178811	3.429950960820395e-08
0.06168825079500676	1.9686595419673415e-08
0.06193800079822541	2.9462037309169886e-08
0.062187750801444064	1.7477328982033796e-08
0.06243750080466271	1.8103520161528336e-08
0.06268725080788136	1.5609797848955666e-08
0.06293700081110001	1.074779901797797e-08
0.06318675081431867	5.9053947131674025e-09
0.06343650081753732	1.476049135699203e-10
0.06368625082075596	4.681893259104964e-09
0.06393600082397462	1.1303611221254174e-08
0.06418575082719327	1.5432174153958033e-08
0.06443550083041191	1.9925539611921014e-08
0.06468525083363057	2.584025960698579e-08
0.06493500083684922	2.721885026499279e-08
0.06518475084006788	3.402569647802674e-08
0.06543450084328652	3.5210714788755544e-08
0.06568425084650517	2.497343108820226e-08
0.06593400084972383	3.222845806769101e-08
0.06618375085294248	1.503517863587726e-08
0.06643350085616112	2.5560788939950124e-08
0.06668325085937978	6.161522463989285e-09
0.06693300086259843	1.2836135200684659e-08
0.06718275086581708	2.2815676382016223e-09
0.06743250086903572	6.825231616310245e-10
0.06768225087225438	9.936621211962363e-09
0.06793200087547303	1.4952455348969355e-08
0.06818175087869169	1.466161046517658e-08
0.06843150088191033	2.8101673424771824e-08
0.06868125088512898	1.745117081840639e-08
0.06893100088834764	3.3923708157903895e-08
0.06918075089156629	2.088580818315063e-08
0.06943050089478493	2.4056242313217585e-08
0.06968025089800359	1.9350533170852414e-08
0.06993000090122224	1.678528196115471e-08
0.07017975090444088	1.204266096423029e-08
0.07042950090765954	5.512623623435328e-09
0.07067925091087819	2.3089972603034396e-09
0.07092900091409685	5.0725917659705125e-09
0.07117875091731549	9.635021521331324e-09
0.07142850092053414	1.3893852429659555e-08
0.0716782509237528	2.1139131293397966e-08
0.07192800092697145	2.1576526486909855e-08
0.07217775093019009	3.163887521162728e-08
0.07242750093340874	2.8144118501235838e-08
0.0726772509366274	3.4149930666341545e-08
0.07292700093984605	3.195654323657402e-08
0.0731767509430647	2.3139324830656393e-08
0.07342650094628335	2.8951712373155707e-08
0.073676250949502	1.584810112920603e-08
0.07392600095272066	1.8052498308631954e-08
0.0741757509559393	4.5762918158550666e-09
0.07442550095915795	5.287868098783987e-09
0.07467525096237661	3.784861605395639e-09
0.07492500096559525	7.972977060677633e-09
0.0751747509688139	1.014096193918312e-08
0.07542450097203256	2.1411110009011823e-08
0.07567425097525121	1.5092229613304675e-08
0.07592400097846985	3.278598067557012e-08
0.0761737509816885	1.868313333251719e-08
0.07642350098490716	3.061541944871102e-08
0.07667325098812582	1.9629061944465916e-08
0.07692300099134446	1.924230087511402e-08
0.07717275099456311	1.856476565778277e-08
0.07742250099778177	1.1783782861112031e-08
0.07767225100100042	9.594022545911423e-09
0.07792200100421906	3.7683071964568694e-10
0.07817175100743771	7.976887715735077e-10
0.07842150101065637	1.0969995376189426e-08
0.07867125101387502	1.1747674714647419e-08
0.07892100101709366	1.93894909173606e-08
0.07917075102031232	2.2931693050428366e-08
0.07942050102353097	2.6450066039589866e-08
0.07967025102674963	3.243767933813379e-08
0.07992000102996827	3.28955954015321e-08
0.08016975103318692	2.8352468062657775e-08
0.08041950103640558	3.097904792637286e-08
0.08066925103962422	1.7470109489312155e-08
0.08091900104284287	2.617764397582656e-08
0.08116875104606153	1.0445808983754588e-08
0.08141850104928018	1.3471531049170885e-08
0.08166825105249882	7.044609487779124e-10
0.08191800105571748	1.0701723765632437e-10
0.08216775105893613	6.78696480519814e-09
0.08241750106215479	1.3791601022477044e-08
0.08266725106537343	1.215346759473132e-08
0.08291700106859208	2.6693781541989778e-08
0.08316675107181074	1.571814048764645e-08
0.08341650107502939	3.4960290402048744e-08
0.08366625107824803	2.068067644609344e-08
0.08391600108146668	2.61962776208303e-08
0.08416575108468534	1.912439780171256e-08
0.084415501087904	1.6322358425463843e-08
0.08466525109112263	1.5084932470776634e-08
0.08491500109434129	6.470797337942653e-09
0.08516475109755994	5.3675110988997465e-09
0.08541450110077858	4.941986087004194e-09
0.08566425110399724	5.304843774517317e-09
0.08591400110721589	1.4728880672935501e-08
0.08616375111043455	1.6444677310042983e-08
0.08641350111365319	2.291780924354332e-08
0.08666325111687184	2.7009148722448163e-08
0.0869130011200905	2.9424317837147994e-08
0.08716275112330915	3.2908551140800566e-08
0.08741250112652779	3.5280301512917336e-08
0.08766225112974645	2.27697690341553e-08
0.0879120011329651	3.209273705788301e-08
0.08816175113618376	1.5964204017871166e-08
0.0884115011394024	2.167369043190114e-08
0.08866125114262105	5.799438885260203e-09
0.0889110011458397	7.988204229642372e-09
0.08916075114905836	1.3954976099657528e-09
0.089410501152277	6.295771591013284e-09
0.08966025115549565	7.796705705824768e-09
0.08991000115871431	2.0885494158636307e-08
0.09015975116193296	1.2189898967318783e-08
0.0904095011651516	3.366014545631974e-08
0.09065925116837026	1.5227901014279944e-08
0.09090900117158891	3.551134249876813e-08
0.09115875117480755	1.771493198211418e-08
0.09140850117802621	2.4236544601845547e-08
0.09165825118124486	1.714712824864404e-08
0.09190800118446352	1.680328116664757e-08
0.09215775118768216	9.220477097927263e-09
0.09240750119090081	3.559400244435019e-09
0.09265725119411947	8.713374523814385e-12
0.09290700119733812	7.718188847638851e-09
0.09315675120055676	1.063347281889006e-08
0.09340650120377542	1.7107606787647405e-08
0.09365625120699407	2.122491390460598e-08
0.09390600121021273	2.515278160314986e-08
0.09415575121343137	3.061478540514071e-08
0.09440550121665002	3.192608779552471e-08
0.09465525121986867	2.931376865190462e-08
0.09490500122308733	3.348061923666618e-08
0.09515475122630597	1.837598789903538e-08
0.09540450122952462	2.9732561498195313e-08
0.09565425123274328	1.1216600316189035e-08
0.09590400123596193	1.772491551424402e-08
0.09615375123918057	8.804382111799951e-10
0.09640350124239923	4.538852374887451e-09
0.09665325124561788	6.735355919301213e-09
0.09690300124883652	9.735065874119612e-09
0.09715275125205518	1.1939276400495302e-08
0.09740250125527383	2.3513082802123733e-08
0.09765225125849249	1.5536060703701834e-08
0.09790200126171113	3.4644002481830705e-08
0.09815175126492978	1.9632262167953135e-08
0.09840150126814844	2.9646488850285017e-08
0.09865125127136709	1.7345055015727786e-08
0.09890100127458573	1.827631826663219e-08
0.09915075127780439	1.5439095907909692e-08
0.09940050128102304	1.0804345849905528e-08
0.0996502512842417	5.720510506130992e-09
0.09990000128746034	6.325427286588761e-10
0.10014975129067899	4.745444950780647e-09
0.10039950129389764	1.141417565734179e-08
0.1006492512971163	1.5381139179441946e-08
0.10089900130033494	2.0118968694383627e-08
0.1011487513035536	2.572299964971478e-08
0.10139850130677225	2.7481100217975947e-08
0.10164825130999089	3.3884901246902415e-08
0.10189800131320954	3.557567644442821e-08
0.1021477513164282	2.4677126744266394e-08
0.10239750131964685	3.252767201170728e-08
0.1026472513228655	1.4916075991383224e-08
0.10289700132608415	2.5644913231106707e-08
0.1031467513293028	6.036394657954566e-09
0.10339650133252146	1.2768330482213825e-08
0.1036462513357401	2.8471868042553184e-09
0.10389600133895875	9.010109565240101e-10
0.1041457513421774	9.865892226314993e-09
0.10439550134539606	1.5250015195979954e-08
0.1046452513486147	1.4483998236305872e-08
0.10489500135183336	2.83731844127335e-08
0.10514475135505201	1.720834205997789e-08
0.10539450135827066	3.407908185601103e-08
0.1056442513614893	2.064598190804716e-08
0.10589400136470796	2.4166451127084176e-08
0.10614375136792661	1.919980836660346e-08
0.10639350137114527	1.6979486755417416e-08
0.10664325137436391	1.1813716833614946e-08
0.10689300137758256	5.578954490653773e-09
0.10714275138080122	1.5783929642572785e-09
0.10739250138401986	5.0534602527176855e-09
0.10764225138723851	9.871860660703345e-09
0.10789200139045717	1.3952637426769362e-08
0.10814175139367582	2.1368124807307002e-08
0.10839150139689446	2.1726488050747476e-08
0.10864125140011312	3.178089567910053e-08
0.10889100140333177	2.8281039054937213e-08
0.10914075140655043	3.387562781603509e-08
0.10939050140976907	3.194125185055042e-08
0.10964025141298772	2.2797464804187928e-08
0.10989000141620638	2.9009431405536873e-08
0.11013975141942503	1.5489604681218106e-08
0.11038950142264367	1.81530871675435e-08
0.11063925142586233	4.245486273344545e-09
0.11088900142908098	5.401139924253472e-09
0.11113875143229963	4.299393688693348e-09
0.11138850143551828	7.895648851515325e-09
0.11163825143873693	1.0465618452064434e-08
0.11188800144195558	2.1370663140340202e-08
0.11213775144517422	1.5416354167062324e-08
0.11238750144839288	3.277715668680404e-08
0.11263725145161153	1.902297111142188e-08
0.11288700145483019	3.0424767661424554e-08
0.11313675145804883	1.978544063252823e-08
0.11338650146126748	1.9017885564187558e-08
0.11363625146448614	1.8580415106823237e-08
0.11388600146770479	1.157176814090362e-08
0.11413575147092343	9.483886265259914e-09
0.11438550147414209	6.507781307714019e-10
0.11463525147736074	1.002385436060401e-09
0.1148850014805794	1.0916963598483253e-08
0.11513475148379804	1.2064658194273813e-08
0.11538450148701669	1.9256937997214385e-08
0.11563425149023535	2.3353557274959305e-08
0.115884001493454	2.6299700745458838e-08
0.11613375149667264	3.2902340769208654e-08
0.1163835014998913	3.281192460948175e-08
0.11663325150310995	2.862975976693879e-08
0.1168830015063286	3.08182781813268e-08
0.11713275150954724	1.7639182313418034e-08
0.1173825015127659	2.6043520695115706e-08
0.11763225151598455	1.0451445178588657e-08
0.1178820015192032	1.3358095061620132e-08
0.11813175152242185	5.527434389680313e-10
0.1183815015256405	2.84068545315398e-11
0.11863125152885916	6.961952211931839e-09
0.1188810015320778	1.3760124969632662e-08
0.11913075153529645	1.2326896463056e-08
0.11938050153851511	2.665856086533834e-08
0.11963025154173376	1.5888370062615344e-08
0.1198800015449524	3.4820706506596036e-08
0.12012975154817106	2.0815167335447866e-08
0.12037950155138971	2.605974712028848e-08
0.12062925155460837	1.9282098690690096e-08
0.120879001557827	1.6302437789984464e-08
0.12112875156104566	1.5107008866279955e-08
0.12137850156426432	6.3414920571806755e-09
0.12162825156748297	5.355869352447981e-09
0.12187800157070161	5.177337385642606e-09
0.12212775157392027	5.31894323079826e-09
0.12237750157713892	1.4919652110660215e-08
0.12262725158035756	1.642971907659473e-08
0.12287700158357621	2.305181712058709e-08
0.12312675158679487	2.6947892942079367e-08
0.12337650159001352	2.9481514142243566e-08
0.12362625159323216	3.279536725209028e-08
0.12387600159645082	3.5172191341968565e-08
0.12412575159966947	2.2800732429442823e-08
0.12437550160288813	3.195569548554219e-08
0.12462525160610677	1.6239361826887298e-08
0.12487500160932542	2.1314459014301426e-08
0.12512475161254408	6.057457740620599e-09
0.12537450161576272	7.540474509413528e-09
0.1256242516189814	1.9763170432358227e-09
0.12587400162220003	6.760086542753459e-09
0.12612375162541867	7.607529989297367e-09
0.12637350162863734	2.128870050297175e-08
0.12662325163185598	1.2168080914166389e-08
0.12687300163507464	3.384565667918465e-08
0.12712275163829329	1.5303675135244085e-08
0.12737250164151193	3.519812349219519e-08
0.1276222516447306	1.7812608707354378e-08
0.12787200164794923	2.3800432626028578e-08
0.12812175165116788	1.7374755869925144e-08
0.12837150165438654	1.6305157901756437e-08
0.12862125165760518	9.469386805641533e-09
0.12887100166082383	3.096616515971964e-09
0.1291207516640425	2.48723509807215e-10
0.12937050166726113	8.086345092092176e-09
0.1296202516704798	1.0573453620818029e-08
0.12987000167369844	1.7385793682213105e-08
0.13011975167691708	2.1323710210892258e-08
0.13036950168013575	2.5351042058958453e-08
0.1306192516833544	3.082022695430962e-08
0.13086900168657303	3.206677184307129e-08
0.1311187516897917	2.9357211946720136e-08
0.13136850169301034	3.341879071573874e-08
0.131618251696229	1.8325702592602397e-08
0.13186800169944765	2.9586608839032896e-08
0.1321177517026663	1.108498949464158e-08
0.13236750170588496	1.7576528556707452e-08
0.1326172517091036	7.850783026056063e-10
0.13286700171232224	4.038870384334745e-09
0.1331167517155409	6.776823559378439e-09
0.13336650171875955	9.925936977224932e-09
0.1336162517219782	1.1915190269467945e-08
0.13386600172519686	2.381794773382956e-08
0.1341157517284155	1.540995763171018e-08
0.13436550173163417	3.504775081540232e-08
0.1346152517348528	1.9508830931587738e-08
0.13486500173807145	2.99105767124117e-08
0.13511475174129012	1.7147859050088887e-08
0.13536450174450876	1.8623333980168045e-08
0.1356142517477274	1.514771425043873e-08
0.13586400175094607	1.0948004671737222e-08
0.1361137517541647	5.493047043642121e-09
0.13636350175738338	1.3399260040093423e-09
0.13661325176060202	4.796869094925659e-09
0.13686300176382066	1.1575723735326331e-08
0.13711275176703933	1.5278577178761928e-08
0.13736250177025797	2.0398469863809933e-08
0.1376122517734766	2.5548504737022485e-08
0.13786200177669528	2.7829119297681966e-08
0.13811175177991392	3.371555814757149e-08
0.13836150178313258	3.594614853886699e-08
0.13861125178635123	2.4428378516888092e-08
0.13886100178956987	3.277461853008524e-08
0.13911075179278853	1.489763393578936e-08
0.13936050179600717	2.5615920582801337e-08
0.13961025179922582	6.083382101158174e-09
0.13986000180244448	1.2539629165089397e-08
0.14010975180566312	3.3206082240766894e-09
0.14035950180888176	1.2449044968651328e-09
0.14060925181210043	9.65708659804905e-09
0.14085900181531907	1.5606125266043345e-08
0.14110875181853774	1.4237479422766356e-08
0.14135850182175638	2.8649237491414602e-08
0.14160825182497502	1.7006607328500363e-08
0.1418580018281937	3.4201855102790665e-08
0.14210775183141233	2.0511474807894023e-08
0.14235750183463097	2.420607439562036e-08
0.14260725183784964	1.9165081297091237e-08
0.14285700184106828	1.7078019341190855e-08
0.14310675184428695	1.16941026979516e-08
0.1433565018475056	5.574851931178293e-09
0.14360625185072423	8.520281695005781e-10
0.1438560018539429	5.0596715856314185e-09
0.14410575185716154	1.009340889225514e-08
0.14435550186038018	1.399655643157481e-08
0.14460525186359885	2.159865596993524e-08
0.1448550018668175	2.1804127015346025e-08
0.14510475187003613	3.188081972844797e-08
0.1453545018732548	2.8319519753853374e-08
0.14560425187647344	3.359575023643626e-08
0.1458540018796921	3.198743785830799e-08
0.14610375188291075	2.241930501937606e-08
0.1463535018861294	2.9176957985051616e-08
0.14660325188934806	1.5045048771648566e-08
0.1468530018925667	1.837648317412135e-08
0.14710275189578534	3.802909693288181e-09
0.147352501899004	5.632580540117862e-09
0.14760225190222265	4.856575483836871e-09
0.14785200190544132	7.744190508975667e-09
0.14810175190865996	1.0841759939442377e-08
0.1483515019118786	2.1328711539380128e-08
0.14860125191509727	1.570049093581262e-08
0.1488510019183159	3.285008016284654e-08
0.14910075192153455	1.9206017410312562e-08
0.14935050192475322	3.037876818317519e-08
0.14960025192797186	1.9704063786605414e-08
0.1498500019311905	1.8989549325290356e-08
0.15009975193440916	1.8346728075031503e-08
0.1503495019376278	1.1580911094497897e-08
0.15059925194084647	9.174841598853948e-09
0.15084900194406511	8.234190042321371e-10
0.15109875194728375	1.344984331456793e-09
0.15134850195050242	1.0768778688930419e-08
0.15159825195372106	1.2448707262759456e-08
0.1518480019569397	1.9107806920823353e-08
0.15209775196015837	2.377513178533503e-08
0.152347501963377	2.6190826369783533e-08
0.15259725196659568	3.333186141312283e-08
0.15284700196981432	3.2798173903151546e-08
0.15309675197303296	2.8854016326318857e-08
0.15334650197625163	3.0714260340329464e-08
0.15359625197947027	1.7750402290645793e-08
0.1538460019826889	2.5928598334368758e-08
0.15409575198590758	1.0396479981332208e-08
0.15434550198912622	1.3252537109821424e-08
0.15459525199234486	4.002404794891611e-10
0.15484500199556353	1.0049900967145052e-10
0.15509475199878217	7.14229225430962e-09
0.15534450200200084	1.3721458918202055e-08
0.15559425200521948	1.2538743467511227e-08
0.15584400200843812	2.659783044932131e-08
0.1560937520116568	1.614757654085769e-08
0.15634350201487543	3.466629645643205e-08
0.15659325201809407	2.1036640390029466e-08
0.15684300202131274	2.5872199639905253e-08
0.15709275202453138	1.95028117199096e-08
0.15734250202775005	1.6233462563101732e-08
0.1575922520309687	1.5159620518708104e-08
0.15784200203418733	6.20700799478917e-09
0.158091752037406	5.308601498546876e-09
0.15834150204062464	5.280244563088977e-09
0.15859125204384328	5.449597807389902e-09
0.15884100204706195	1.4932901140409495e-08
0.1590907520502806	1.6594693402923454e-08
0.15934050205349926	2.2951728706568665e-08
0.1595902520567179	2.7138630260215126e-08
0.15984000205993654	2.9322181731561645e-08
0.1600897520631552	3.2929650225122126e-08
0.16033950206637385	3.489624469528276e-08
0.1605892520695925	2.3001030604320366e-08
0.16083900207281115	3.174898408335398e-08
0.1610887520760298	1.655284082875401e-08
0.16133850207924844	2.100446787676618e-08
0.1615882520824671	6.232977373739694e-09
0.16183800208568574	7.246807744668975e-09
0.1620877520889044	2.678002601594799e-09
0.16233750209212305	6.986395058691643e-09
0.1625872520953417	7.657274263529175e-09
0.16283700209856036	2.140814132062222e-08
0.163086752101779	1.2346332000275001e-08
0.16333650210499764	3.3750820246243474e-08
0.1635862521082163	1.55324108704835e-08
0.16383600211143495	3.477207282252169e-08
0.16408575211465362	1.8047999109724774e-08
0.16433550211787226	2.332557438966267e-08
0.1645852521210909	1.7642068628874472e-08
0.16483500212430957	1.5843019808380426e-08
0.1650847521275282	9.688482111873898e-09
0.16533450213074685	2.6941100569006806e-09
0.16558425213396552	4.924814929270742e-10
0.16583400213718416	8.420388694619916e-09
0.1660837521404028	1.0535680011591796e-08
0.16633350214362147	1.7691500821006755e-08
0.1665832521468401	2.1361572761991702e-08
0.16683300215005878	2.565811441638675e-08
0.16708275215327742	3.086167812715434e-08
0.16733250215649606	3.235957814470447e-08
0.16758225215971473	2.915482490844244e-08
0.16783200216293337	3.350802005015596e-08
0.168081752166152	1.8060478274135187e-08
0.16833150216937068	2.955427213290446e-08
0.16858125217258932	1.0867897420736927e-08
0.168831002175808	1.743315621783221e-08
0.16908075217902663	7.477617830020938e-10
0.16933050218224527	3.3633108574776953e-09
0.16958025218546394	6.6511532456966635e-09
0.16983000218868258	1.0353006223187948e-08
0.17007975219190122	1.16671784537396e-08
0.1703295021951199	2.4362340306142955e-08
0.17057925219833853	1.5099583503754004e-08
0.17082900220155717	3.561070287161731e-08
0.17107875220477584	1.9324945749861786e-08
0.17132850220799448	3.01660418092802e-08
0.17157825221121314	1.702936230408803e-08
0.17182800221443179	1.879342058773872e-08
0.17207775221765043	1.503645021730242e-08
0.1723275022208691	1.0782616056096355e-08
0.17257725222408773	5.559712888221553e-09
0.17282700222730638	2.242813210759476e-09
0.17307675223052504	4.608603242504973e-09
0.17332650223374368	1.1936668140861915e-08
0.17357625223696235	1.5065259775800927e-08
0.173826002240181	2.0748688351534323e-08
0.17407575224339963	2.5402833592638244e-08
0.1743255022466183	2.814185832583792e-08
0.17457525224983694	3.365131456741897e-08
0.17482500225305558	3.612141859176961e-08
0.17507475225627425	2.4403900157282348e-08
0.1753245022594929	3.281148284882707e-08
0.17557425226271156	1.5088077906569888e-08
0.1758240022659302	2.541293817116106e-08
0.17607375226914884	6.225351194954772e-09
0.1763235022723675	1.2257445326660923e-08
0.17657325227558615	3.847063614576905e-09
0.1768230022788048	1.5236060279514181e-09
0.17707275228202346	9.543751113363048e-09
0.1773225022852421	1.5812611833820126e-08
0.17757225228846074	1.4144595816708731e-08
0.1778220022916794	2.8788476259842973e-08
0.17807175229489805	1.695027942487693e-08
0.17832150229811672	3.425971816751492e-08
0.17857125230133536	2.042546705210758e-08
0.178821002304554	2.428699011302363e-08
0.17907075230777267	1.9058171822602055e-08
0.1793205023109913	1.7316905321675295e-08
0.17957025231420995	1.1414997021562336e-08
0.17982000231742862	5.765651097270619e-09
0.18006975232064726	1.0569270655288683e-10
0.18031950232386593	4.906375617839914e-09
0.18056925232708457	1.0421263262773459e-08
0.1808190023303032	1.395237835340291e-08
0.18106875233352188	2.1796813273913256e-08
0.18131850233674052	2.1886015140387846e-08
0.18156825233995916	3.1789334269170615e-08
0.18181800234317783	2.8553588481997455e-08
0.18206775234639647	3.3126430901065165e-08
0.1823175023496151	3.232050955416511e-08
0.18256725235283378	2.1834272833199823e-08
0.18281700235605242	2.9608636992204727e-08
0.18306675235927108	1.4441940075706419e-08
0.18331650236248972	1.8783462310807687e-08
0.18356625236570837	3.2449027208989286e-09
0.18381600236892703	5.934707875177308e-09
0.18406575237214567	5.374633783783103e-09
0.18431550237536432	7.621448211414879e-09
0.18456525237858298	1.1124506122347287e-08
0.18481500238180162	2.13882478949887e-08
0.1850647523850203	1.5838290361755284e-08
0.18531450238823893	3.303260832424318e-08
0.18556425239145757	1.9221722661843334e-08
0.18581400239467624	3.0425888913632515e-08
0.18606375239789488	1.9511976826441446e-08
0.18631350240111352	1.9006814947111233e-08
0.1865632524043322	1.809898810531911e-08
0.18681300240755083	1.1576098474078283e-08
0.18706275241076947	8.931440265833679e-09
0.18731250241398814	1.148755553537717e-09
0.18756225241720678	1.578745406204138e-09
0.18781200242042545	1.0757524544014418e-08
0.1880617524236441	1.2709181662619025e-08
0.18831150242686273	1.9100350164467674e-08
0.1885612524300814	2.4088060041374436e-08
0.18881100243330004	2.6180491773516444e-08
0.18906075243651868	3.367395960301635e-08
0.18931050243973735	3.284398407225245e-08
0.189560252442956	2.9034493107255705e-08
0.18981000244617466	3.0603020054942666e-08
0.1900597524493933	1.7820014145207875e-08
0.19030950245261194	2.576223986463623e-08
0.1905592524558306	1.0311188676417805e-08
0.19080900245904925	1.313581698879969e-08
0.1910587524622679	2.2987945849736e-10
0.19130850246548656	1.1156206910192969e-10
0.1915582524687052	7.350118480898561e-09
0.19180800247192387	1.3678784917431285e-08
0.1920577524751425	1.2785546351334444e-08
0.19230750247836115	2.652902999553488e-08
0.19255725248157982	1.6421532788620023e-08
0.19280700248479846	3.453270977674357e-08
0.1930567524880171	2.1237867133417604e-08
0.19330650249123577	2.5736336353100534e-08
0.1935562524944544	1.9657766266403652e-08
0.19380600249767305	1.6261070708168194e-08
0.19405575250089172	1.5076703378943626e-08
0.19430550250411036	6.221636000537205e-09
0.19455525250732902	5.056751109565489e-09
0.19480500251054766	5.182400960207983e-09
0.1950547525137663	5.754054765320193e-09
0.19530450251698497	1.4757929168632035e-08
0.19555425252020361	1.6911530369646868e-08
0.19580400252342225	2.2732615620779223e-08
0.19605375252664092	2.743842341901329e-08
0.19630350252985956	2.914039615307754e-08
0.19655325253307823	3.308861392829052e-08
0.19680300253629687	3.46934663384913e-08
0.1970527525395155	2.3128411136164857e-08
0.19730250254273418	3.16689261124678e-08
0.19755225254595282	1.6739765539488613e-08
0.19780200254917146	2.0833045282682218e-08
0.19805175255239013	6.276298841219907e-09
0.19830150255560877	7.068542512092441e-09
0.1985512525588274	3.4151800540461095e-09
0.19880100256204608	7.155239225567719e-09
0.19905075256526472	7.72146248003722e-09
0.1993005025684834	2.1520165355949572e-08
0.19955025257170203	1.2451052868266138e-08
0.19980000257492067	3.369148643470844e-08
0.20004975257813934	1.5678300771920368e-08
0.20029950258135798	3.4458913915284844e-08
0.20054925258457662	1.8202639692902708e-08
0.2007990025877953	2.29645759610781e-08
0.20104875259101393	1.7847304212561438e-08
0.2012985025942326	1.5458389979340804e-08
0.20154825259745124	9.880373869901281e-09
0.20179800260066988	2.3210528901118545e-09
0.20204775260388855	6.597173422337804e-10
0.2022975026071072	8.78012734785934e-09
0.20254725261032583	1.0449493439673217e-08
0.2027970026135445	1.8048355996450037e-08
0.20304675261676314	2.1333304221909994e-08
0.20329650261998178	2.5994864967196243e-08
0.20354625262320045	3.0839708035078344e-08
0.2037960026264191	3.2628218977305565e-08
0.20404575262963776	2.8938416201718763e-08
0.2042955026328564	3.352653405902322e-08
0.20454525263607504	1.7863485046438057e-08
0.2047950026392937	2.9432421600857016e-08
0.20504475264251235	1.0768870794965227e-08
0.205294502645731	1.720219661000027e-08
0.20554425264894965	8.005091197615192e-10
0.2057940026521683	2.562103693054582e-09
0.20604375265538696	6.4880940484522004e-09
0.2062935026586056	1.0792607993962399e-08
0.20654325266182424	1.1463359755753158e-08
0.2067930026650429	2.4842287539939872e-08
0.20704275266826155	1.4885632215355007e-08
0.2072925026714802	3.603238498780392e-08
0.20754225267469886	1.9277718025058257e-08
0.2077920026779175	3.026458050696578e-08
0.20804175268113614	1.70166440400974e-08
0.2082915026843548	1.8851052017881313e-08
0.20854125268757345	1.4974347290566672e-08
0.20879100269079212	1.0560769908721073e-08
0.20904075269401076	5.571488602313613e-09
0.2092905026972294	3.0104498683932394e-09
0.20954025270044807	4.550622059219309e-09
0.2097900027036667	1.21734227350601e-08
0.21003975270688535	1.5023327033533684e-08
0.21028950271010402	2.097992866615073e-08
0.21053925271332266	2.5379261304846032e-08
0.21078900271654133	2.8342297941927986e-08
0.21103875271975997	3.3603615994556904e-08
0.2112885027229786	3.625519290608173e-08
0.21153825272619728	2.435169616731712e-08
0.21178800272941592	3.2929161079502134e-08
0.21203775273263456	1.513852440597335e-08
0.21228750273585323	2.5379862978408712e-08
0.21253725273907187	6.147301147224011e-09
0.21278700274229054	1.2183962796506403e-08
0.21303675274550918	4.654602763474826e-09
0.21328650274872782	1.6003450132469677e-09
0.2135362527519465	9.600193084862286e-09
0.21378600275516513	1.589209898653262e-08
0.21403575275838377	1.4149069464625777e-08
0.21428550276160244	2.892768239240629e-08
0.21453525276482108	1.688112268758886e-08
0.21478500276803972	3.4416563343891836e-08
0.2150347527712584	2.0230269200911635e-08
0.21528450277447703	2.4528641970155892e-08
0.2155342527776957	1.878858201403207e-08
0.21578400278091434	1.7725831574003902e-08
0.21603375278413298	1.0977756467897803e-08
0.21628350278735164	6.068180144228288e-09
0.21653325279057029	1.2289170478414145e-09
0.21678300279378893	4.694088773193278e-09
0.2170327527970076	1.0764415354031857e-08
0.21728250280022623	1.390839205728959e-08
0.2175322528034449	2.1930750556978577e-08
0.21778200280666354	2.201044075543469e-08
0.21803175280988218	3.1625378379033336e-08
0.21828150281310085	2.882721016703882e-08
0.2185312528163195	3.2672234090161117e-08
0.21878100281953813	3.264065988212012e-08
0.2190307528227568	2.133734419990041e-08
0.21928050282597544	2.994800036427911e-08
0.21953025282919408	1.39608297565887e-08
0.21978000283241275	1.907186847735367e-08
0.2200297528356314	2.8646483725692197e-09
0.22027950283885006	6.084228212809801e-09
0.2205292528420687	5.711593428537178e-09
0.22077900284528734	7.623776111977516e-09
0.221028752848506	1.1311992457777247e-08
0.22127850285172465	2.1493577062948274e-08
0.2215282528549433	1.5937879066219906e-08
0.22177800285816196	3.3170238800231884e-08
0.2220277528613806	1.9294870357654414e-08
0.22227750286459927	3.0358447528689266e-08
0.2225272528678179	1.9440454716515275e-08
0.22277700287103655	1.886766274077366e-08
0.22302675287425522	1.8036085047331702e-08
0.22327650287747386	1.1406077988878007e-08
0.2235262528806925	8.871126442782997e-09
0.22377600288391117	1.697021388324241e-09
0.2240257528871298	1.6839072259323614e-09
0.22427550289034845	1.0830939484889364e-08
0.22452525289356712	1.2929628947941529e-08
0.22477500289678576	1.909809380841432e-08
0.22502475290000443	2.4433527883245108e-08
0.22527450290322307	2.61032024810916e-08
0.2255242529064417	3.410491577221509e-08
0.22577400290966038	3.276922772024932e-08
0.22602375291287902	2.93022186012823e-08
0.22627350291609766	3.036964352599675e-08
0.22652325291931633	1.7939075456263548e-08
0.22677300292253497	2.555720816055539e-08
0.22702275292575363	1.0177946404194317e-08
0.22727250292897228	1.3072950807055217e-08
0.22752225293219092	2.2685487574623305e-11
0.22777200293540958	1.8988368985881858e-11
0.22802175293862822	7.684833004902541e-09
0.22827150294184687	1.3531531369998455e-08
0.22852125294506553	1.315650003751682e-08
0.22877100294828417	2.6380466010435484e-08
0.22902075295150284	1.673710641919397e-08
0.22927050295472148	3.438676615303803e-08
0.22952025295794012	2.1422037939809955e-08
0.2297700029611588	2.5645186428102623e-08
0.23001975296437743	1.9714165689665356e-08
0.23026950296759607	1.6420888338361286e-08
0.23051925297081474	1.4828268741003272e-08
0.23076900297403338	6.377857586004789e-09
0.23101875297725202	4.585701709298244e-09
0.2312685029804707	4.961880031565982e-09
0.23151825298368933	6.169607068077339e-09
0.231768002986908	1.4505323150359684e-08
0.23201775299012664	1.7288996284800845e-08
0.23226750299334528	2.2511016663601346e-08
0.23251725299656395	2.775483735971545e-08
0.2327670029997826	2.9016338934933767e-08
0.23301675300300123	3.322328505079641e-08
0.2332665030062199	3.455147712526709e-08
0.23351625300943854	2.322893713557557e-08
0.2337660030126572	3.161916173625134e-08
0.23401575301587585	1.6929988768487737e-08
0.2342655030190945	2.064308478216414e-08
0.23451525302231316	6.371081862909371e-09
0.2347650030255318	6.820337309404735e-09
0.23501475302875044	4.01699937429776e-09
0.2352645030319691	7.408209820770337e-09
0.23551425303518775	7.665318360206827e-09
0.2357640030384064	2.170295871829391e-08
0.23601375304162506	1.2459409606216053e-08
0.2362635030448437	3.366416805712389e-08
0.23651325304806237	1.585596234276859e-08
0.236763003051281	3.411333458694965e-08
0.23701275305449965	1.8471183989546677e-08
0.23726250305771832	2.2511000060040232e-08
0.23751225306093696	1.8190331244472753e-08
0.2377620030641556	1.495135522921149e-08
0.23801175306737427	1.0224806121309448e-08
0.2382615030705929	1.8214404274834137e-09
0.23851125307381157	6.392706612399963e-10
0.23876100307703021	9.22720422321683e-09
0.23901075308024886	1.0314697100427026e-08
0.23926050308346752	1.8401509992825777e-08
0.23951025308668616	2.133645205175046e-08
0.2397600030899048	2.6217050597317832e-08
0.24000975309312347	3.0927151277124406e-08
0.24025950309634211	3.269101923986064e-08
0.24050925309956075	2.889659441383164e-08
0.24075900310277942	3.3331902873170523e-08
0.24100875310599806	1.7865401271140203e-08
0.24125850310921673	2.9144522007081037e-08
0.24150825311243537	1.0831305037147564e-08
0.241758003115654	1.6859836049834767e-08
0.24200775311887268	9.314848385588378e-10
0.24225750312209132	1.6469503689249135e-09
0.24250725312530996	6.330449726646902e-09
0.24275700312852863	1.1203753370959665e-08
0.24300675313174727	1.132960769057362e-08
0.24325650313496594	2.5263526800999537e-08
0.24350625313818458	1.4771037229089741e-08
0.24375600314140322	3.637874233063258e-08
0.2440057531446219	1.9282788954458036e-08
0.24425550314784053	3.029550645578796e-08
0.24450525315105917	1.6996242919283292e-08
0.24475500315427784	1.8866531721538963e-08
0.24500475315749648	1.4898361305404373e-08
0.24525450316071512	1.0371647418483407e-08
0.2455042531639338	5.554884777006032e-09
0.24575400316715243	3.680171475866485e-09
0.2460037531703711	4.517888973160264e-09
0.24625350317358974	1.241528068106851e-08
0.24650325317680838	1.498453505034896e-08
0.24675300318002705	2.126145367030299e-08
0.2470027531832457	2.5370950949851676e-08
0.24725250318646433	2.8590614356981725e-08
0.247502253189683	3.3533787911248516e-08
0.24775200319290164	3.641743555983172e-08
0.2480017531961203	2.4270237188597578e-08
0.24825150319933895	3.3047639069878875e-08
0.2485012532025576	1.5204680942784685e-08
0.24875100320577626	2.5271818317626553e-08
0.2490007532089949	6.1464266905293706e-09
0.24925050321221354	1.1976097207866964e-08
0.2495002532154322	5.362150505825884e-09
0.24975000321865085	5.39783126057548e-10
0.24999975322186951	1.8737519799107983e-09
0.25024950322508815	9.437782717502521e-09
0.2504992532283068	1.6215141963034505e-08
0.25074900323152544	1.3921388209621225e-08
0.2509987532347441	2.9294406405117635e-08
0.2512485032379628	1.6647280359214672e-08
0.2514982532411814	3.4722485153427456e-08
0.25174800324440005	1.9969111380248748e-08
0.2519977532476187	2.479318358719435e-08
0.25224750325083733	1.857262395570906e-08
0.25249725325405603	1.8031319377392314e-08
0.25274700325727467	1.0702234605573011e-08
0.2529967532604933	6.183877449691294e-09
0.25324650326371195	2.3626061190953647e-09
0.2534962532669306	4.706659031872503e-09
0.2537460032701493	1.0866849622377931e-08
0.25399575327336793	1.4045899994735578e-08
0.25424550327658657	2.186153957416978e-08
0.2544952532798052	2.2239585786900003e-08
0.25474500328302385	3.139435057603741e-08
0.2549947532862425	2.91649970121641e-08
0.2552445032894612	3.224720142840249e-08
0.25549425329267983	3.295982008928843e-08
0.25574400329589847	2.0923284743232318e-08
0.2559937532991171	3.024120210994642e-08
0.25624350330233575	1.3565808783770045e-08
0.25649325330555445	1.928439021194958e-08
0.2567430033087731	2.5391480711660047e-09
0.25699275331199173	6.207909704197974e-09
0.25724250331521037	5.547771173884716e-09
0.257492253318429	7.581772686225752e-09
0.25774200332164765	1.1578253874008433e-08
0.25799175332486635	2.1465508222738696e-08
0.258241503328085	1.6173205089370977e-08
0.2584912533313036	3.3071766288590926e-08
0.25874100333452227	1.9578533669403084e-08
0.2589907533377409	3.0064647869638174e-08
0.2592405033409596	1.956040681646292e-08
0.25949025334417825	1.8577217918597045e-08
0.2597400033473969	1.807989255066872e-08
0.2599897533506155	1.1209531150467265e-08
0.26023950335383417	8.764358158615864e-09
0.26048925335705286	4.850902159910764e-10
0.2607390033602715	1.9702365940680026e-09
0.26098875336349014	1.071672798901516e-08
0.2612385033667088	1.336542837162275e-08
0.2614882533699274	1.892195482335946e-08
0.26173800337314607	2.495269009199031e-08
0.26198775337636476	2.5955571345642518e-08
0.2622375033795834	3.453665719377773e-08
0.26248725338280204	3.2762585828539495e-08
0.2627370033860207	2.9371264688259596e-08
0.2629867533892393	3.032036156226723e-08
0.263236503392458	1.772107065934251e-08
0.26348625339567666	2.5656541795073162e-08
0.2637360033988953	9.759016862988929e-09
0.26398575340211394	1.3254845241257046e-08
0.2642355034053326	3.4671392138251894e-10
0.2644852534085512	2.0796917902020562e-10
0.2647350034117699	8.0526624209647e-09
0.26498475341498856	1.3435697639967906e-08
0.2652345034182072	1.3449370773285111e-08
0.26548425342142584	2.644543610180209e-08
0.2657340034246445	1.684908736159758e-08
0.2659837534278632	3.448524155984195e-08
0.2662335034310818	2.135932491126946e-08
0.26648325343430046	2.5799778518169465e-08
0.2667330034375191	1.9553708736189323e-08
0.26698275344073774	1.6702587140281922e-08
0.2672325034439564	1.449887017821409e-08
0.2674822534471751	6.530272918004525e-09
0.2677320034503937	4.58367953117373e-09
0.26798175345361236	4.859128304325824e-09
0.268231503456831	6.420095287802083e-09
0.26848125346004964	1.4451094292283578e-08
0.26873100346326834	1.7487584155224724e-08
0.268980753466487	2.2506850900163393e-08
0.2692305034697056	2.792956169794111e-08
0.26948025347292426	2.9020467491710214e-08
0.2697300034761429	3.331573627548963e-08
0.2699797534793616	3.441686775200979e-08
0.27022950348258024	2.339605461472824e-08
0.2704792534857989	3.146490575951871e-08
0.2707290034890175	1.7253662009348982e-08
0.27097875349223616	2.0298293639456864e-08
0.2712285034954548	6.5912633678229e-09
0.2714782534986735	6.476239627110825e-09
0.27172800350189213	2.9920958390276907e-10
0.2719777535051108	7.638831517459899e-09
0.2722275035083294	7.676519110759756e-09
0.27247725351154806	2.1707137471161962e-08
0.27272700351476675	1.2709783985267027e-08
0.2729767535179854	3.338729534292374e-08
0.27322650352120403	1.6323575000123195e-08
0.2734762535244227	3.3538947247000253e-08
0.2737260035276413	1.8970694318503824e-08
0.27397575353085996	2.192284778240607e-08
0.27422550353407865	1.8643926769846224e-08
0.2744752535372973	1.4386458860572052e-08
0.27472500354051593	1.0545721921082115e-08
0.2749747535437346	1.4103397291307957e-09
0.2752245035469532	1.2371398365178877e-09
0.2754742535501719	9.487246337796137e-09
0.27572400355339055	1.0369685693136795e-08
0.2759737535566092	1.852317287761083e-08
0.27622350355982783	2.1537115212174553e-08
0.2764732535630465	2.6202488211272323e-08
0.27672300356626517	3.115472216171868e-08
0.2769727535694838	3.26051846989814e-08
0.27722250357270245	2.8954769086221495e-08
0.2774722535759211	3.31007549046884e-08
0.27772200357913973	1.7881893745277122e-08
0.27797175358235837	2.8934216484880463e-08
0.27822150358557707	1.0812199057663636e-08
0.2784712535887957	1.6660995152508492e-08
0.27872100359201435	9.140314129692859e-10
0.278970753595233	4.239612044318592e-09
0.27922050359845163	6.340770254385087e-09
0.2794702536016703	1.1456043252123098e-08
0.27972000360488897	1.1326746604705872e-08
0.2799697536081076	2.555732797951044e-08
0.28021950361132625	1.4733280465667522e-08
0.2804692536145449	3.6659116312310426e-08
0.28071900361776353	1.9306886145509006e-08
0.2809687536209822	3.026734397629939e-08
0.28121850362420087	1.6985069872226965e-08
0.2814682536274195	1.8843967355302948e-08
0.28171800363063815	1.483582737596381e-08
0.2819677536338568	1.0135566955747802e-08
0.2822175036370755	5.5879617066639866e-09
0.2824672536402941	9.492003453179769e-10
0.28271700364351277	4.4420370854257604e-09
0.2829667536467314	1.2709103941340806e-08
0.28321650364995005	1.492155525391322e-08
0.2834662536531687	2.156386697644911e-08
0.2837160036563874	2.5385769343329597e-08
0.283965753659606	2.881942426773591e-08
0.28421550366282466	3.350463228229029e-08
0.2844652536660433	3.652276557846853e-08
0.28471500366926195	2.427386635201095e-08
0.28496475367248064	3.302919428423895e-08
0.2852145036756993	1.5384810051760937e-08
0.2854642536789179	2.4995685086184163e-08
0.28571400368213656	6.287429132496958e-09
0.2859637536853552	1.1602100357480327e-08
0.2862135036885739	9.603919899030538e-10
0.28646325369179254	2.2869781504599915e-09
0.2867130036950112	9.174356621696543e-09
0.2869627536982298	1.6638861622456087e-08
0.28721250370144846	1.368805350916872e-08
0.2874622537046671	2.9666867296461628e-08
0.2877120037078858	1.6490795439085984e-08
0.28796175371110444	3.4934432170311815e-08
0.2882115037143231	1.9854868693725816e-08
0.2884612537175417	2.4892204676450085e-08
0.28871100372076036	1.8526246819302017e-08
0.28896075372397906	1.817271772278709e-08
0.2892105037271977	1.0557563802999763e-08
0.28946025373041634	6.1806624975032215e-09
0.289710003733635	1.6100905475121171e-09
0.2899597537368536	4.7527709913528816e-09
0.29020950374007226	1.0985456336898675e-08
0.29045925374329096	1.4124155540683715e-08
0.2907090037465096	2.187635226586702e-08
0.29095875374972824	2.237965719003376e-08
0.2912085037529469	3.129901647806511e-08
0.2914582537561655	2.940843781821205e-08
0.2917080037593842	3.1952473549515367e-08
0.29195775376260286	3.319007311941108e-08
0.2922075037658215	2.0617625728660575e-08
0.29245725376904014	3.0463850916251447e-08
0.2927070037722588	1.3254108755067972e-08
0.2929567537754775	1.9440815886449764e-08
0.2932065037786961	2.264580766079109e-09
0.29345625378191476	6.29820602253788e-09
0.2937060037851334	5.909361267021025e-09
0.29395575378835204	7.554544666905502e-09
0.2942055037915707	1.180292639663418e-08
0.2944552537947894	2.1454716344754517e-08
0.294705003798008	1.6334984806408782e-08
0.29495475380122665	3.3023686904939684e-08
0.2952045038044453	1.974822439413075e-08
0.29545425380766394	2.990284907960295e-08
0.29570400381088263	1.9550378638800506e-08
0.2959537538141013	1.846837580113917e-08
0.2962035038173199	1.7979296882495914e-08
0.29645325382053855	1.1191243392550354e-08
0.2967030038237572	8.535875340262503e-09
0.29695275382697583	2.4856369926577713e-10
0.29720250383019453	2.2983152415988734e-09
0.29745225383341317	1.0591664409019472e-08
0.2977020038366318	1.3736121762470148e-08
0.29795175383985045	1.881694594016548e-08
0.2982015038430691	2.5297160196151912e-08
0.2984512538462878	2.5962645780988073e-08
0.29870100384950643	3.476059905147202e-08
0.29895075385272507	3.2891743597308214e-08
0.2992005038559437	2.9218897390162674e-08
0.29945025385916235	3.046366947454627e-08
0.299700003862381	1.746419207235003e-08
0.2999497538655997	2.5758093011222215e-08
0.30019950386881833	9.390992217664892e-09
0.30044925387203697	1.3368148949550622e-08
0.3006990038752556	6.365734826827232e-10
0.30094875387847425	2.871935463402783e-10
0.30119850388169295	8.321033282816608e-09
0.3014482538849116	1.3409279720148413e-08
0.30169800388813023	1.3647721191860906e-08
0.30194775389134887	2.6523067880083035e-08
0.3021975038945675	1.6994967280927057e-08
0.3024472538977862	3.449554056938917e-08
0.30269700390100485	2.141782453002087e-08
0.3029467539042235	2.5763326735573773e-08
0.3031965039074421	1.9609454375468076e-08
0.30344625391066077	1.6729023366162623e-08
0.3036960039138794	1.4400141585488526e-08
0.3039457539170981	6.426205047547657e-09
0.30419550392031675	4.455866071356947e-09
0.3044452539235354	4.941451468493267e-09
0.304695003926754	6.548094121826154e-09
0.30494475392997267	1.4466969600251096e-08
0.30519450393319136	1.76778435256818e-08
0.30544425393641	2.246474588982424e-08
0.30569400393962864	2.8234449268474614e-08
0.3059437539428473	2.8882776488774045e-08
0.3061935039460659	3.361321734433343e-08
0.30644325394928457	3.4066832350988e-08
0.30669300395250326	2.3781050766768683e-08
0.3069427539557219	3.108314204176909e-08
0.30719250395894054	1.77297232785712e-08
0.3074422539621592	1.9817728728138144e-08
0.3076920039653778	6.887108867085317e-09
0.3079417539685965	6.100032991064375e-09
0.30819150397181516	3.6313819714033e-10
0.3084412539750338	7.807920035468774e-09
0.30869100397825244	7.803364912598762e-09
0.3089407539814711	2.160195070510849e-08
0.3091905039846897	1.3034247074418318e-08
0.3094402539879084	3.3097065673609753e-08
0.30969000399112706	1.6784242481354038e-08
0.3099397539943457	3.305221652307256e-08
0.31018950399756434	1.936595081967695e-08
0.310439254000783	2.1465088998655993e-08
0.3106890040040017	1.8987850543911953e-08
0.3109387540072203	1.4005468916679334e-08
0.31118850401043896	1.0726130150567597e-08
0.3114382540136576	1.1217217038191025e-09
0.31168800401687624	9.319141660736306e-10
0.31193775402009494	9.680954160829116e-09
0.3121875040233136	1.0457267453848439e-08
0.3124372540265322	1.86324254284504e-08
0.31268700402975086	2.167014866913442e-08
0.3129367540329695	2.625740026368882e-08
0.31318650403618814	3.1260838800772765e-08
0.31343625403940684	3.267989439396744e-08
0.3136860040426255	2.8866616581283993e-08
0.3139357540458441	3.305802217514789e-08
0.31418550404906276	1.774288572073043e-08
0.3144352540522814	2.889790446627472e-08
0.3146850040555001	1.066942359963722e-08
0.31493475405871874	1.6577550615621402e-08
0.3151845040619374	8.236549236860141e-10
0.315434254065156	3.615980155101611e-09
0.31568400406837466	6.34636412807279e-09
0.3159337540715933	1.1754680964252628e-08
0.316183504074812	1.1239425139846584e-08
0.31643325407803063	2.5965213479625673e-08
0.3166830040812493	1.4542154014266986e-08
0.3169327540844679	3.706099056845092e-08
0.31718250408768656	1.916407210108979e-08
0.31743225409090525	3.035084336222647e-08
0.3176820040941239	1.6897918936649255e-08
0.31793175409734253	1.8819376726405627e-08
0.3181815041005612	1.4819436684754117e-08
0.3184312541037798	9.83225723993535e-09
0.3186810041069985	5.731593110368974e-09
0.31893075411021715	1.907944201936201e-09
0.3191805041134358	4.24719707869222e-09
0.31943025411665443	1.312330694549663e-08
0.3196800041198731	1.4759108997907663e-08
0.3199297541230917	2.190946453689768e-08
0.3201795041263104	2.5370731493860842e-08
0.32042925412952905	2.9045877723790568e-08
0.3206790041327477	3.351817906282007e-08
0.32092875413596633	3.6510888299264594e-08
0.321178504139185	2.4390058799446435e-08
0.32142825414240367	3.286000689225018e-08
0.3216780041456223	1.5686833208811187e-08
0.32192775414884095	2.457409634951677e-08
0.3221775041520596	6.534487417461666e-09
0.32242725415527823	1.1131776711838478e-08
0.32267700415849687	1.3772862771889684e-09
0.32292675416171557	2.7462726418079075e-09
0.3231765041649342	8.898236656147889e-09
0.32342625416815285	1.7034289288803022e-08
0.3236760041713715	1.3512013047756195e-08
0.32392575417459013	2.9986709187232006e-08
0.3241755041778088	1.6414682805455795e-08
0.32442525418102747	3.5078300654277955e-08
0.3246750041842461	1.97994824311189e-08
0.32492475418746475	2.496184438584129e-08
0.3251745041906834	1.8477953174079415e-08
0.32542425419390203	1.834473502488792e-08
0.3256740041971207	1.0343521272103689e-08
0.32592375420033937	6.277663149050816e-09
0.326173504203558	6.808706152016477e-10
0.32642325420677665	4.6559279233011375e-09
0.3266730042099953	1.1224289820593732e-08
0.326922754213214	1.4083409093193878e-08
0.3271725042164326	2.1960595818690636e-08
0.32742225421965127	2.251628956836742e-08
0.3276720042228699	3.1178715174945235e-08
0.32792175422608855	2.975177933658067e-08
0.32817150422930724	3.15744704373217e-08
0.3284212542325259	3.35608139122233e-08
0.3286710042357445	2.019705567042753e-08
0.32892075423896316	3.0844035068686685e-08
0.3291705042421818	1.2830227574363793e-08
0.32942025424540045	1.9716231000071154e-08
0.32967000424861914	1.906328170842944e-09
0.3299197542518378	6.444729513436634e-09
0.3301695042550564	6.234648274124525e-09
0.33041925425827506	7.54295786971688e-09
0.3306690042614937	1.1944836345321066e-08
0.3309187542647124	2.1537486058705818e-08
0.33116850426793104	1.634823910958826e-08
0.3314182542711497	3.313819018913004e-08
0.3316680042743683	1.9744498593502352e-08
0.33191775427758696	2.992576850881334e-08
0.3321675042808056	1.9384249153464275e-08
0.3324172542840243	1.8514376395294957e-08
0.33266700428724294	1.7775841678534525e-08
0.3329167542904616	1.124011107106979e-08
0.3331665042936802	8.2891583445368e-09
0.33341625429689886	1.0272303466820246e-10
0.33366600430011756	2.556593407468771e-09
0.3339157543033362	1.0578189607521024e-08
0.33416550430655484	1.4007082918697289e-08
0.3344152543097735	1.8851890066004096e-08
0.3346650043129921	2.5531352196551986e-08
0.3349147543162108	2.6033223795982702e-08
0.33516450431942946	3.4906510602772076e-08
0.3354142543226481	3.3015364575570255e-08
0.33566400432586674	2.9028236524920577e-08
0.3359137543290854	3.058809101555167e-08
0.336163504332304	1.7310940651346167e-08
0.3364132543355227	2.578145713749251e-08
0.33666300433874136	9.104051462820865e-09
0.33691275434196	1.3432621542370352e-08
0.33716250434517864	9.630895731223779e-10
0.3374122543483973	3.4313078312214984e-10
0.337662004351616	8.596048955562331e-09
0.3379117543548346	1.3422895209707549e-08
0.33816150435805326	1.3857824580415041e-08
0.3384112543612719	2.6593130847058273e-08
0.33866100436449054	1.715910663327115e-08
0.3389107543677092	3.449167135981898e-08
0.3391605043709279	2.1462825294494124e-08
0.3394102543741465	2.5721458539933992e-08
0.33966000437736515	1.9599723809116332e-08
0.3399097543805838	1.6817883502335048e-08
0.34015950438380244	1.4198425767065282e-08
0.34040925438702113	6.443802948243403e-09
0.3406590043902398	4.119574290903513e-09
0.3409087543934584	4.861647886760847e-09
0.34115850439667705	6.875619623458772e-09
0.3414082543998957	1.4333295389019801e-08
0.34165800440311433	1.8054738736410922e-08
0.34190775440633303	2.2290126487157302e-08
0.34215750440955167	2.865705368323822e-08
0.3424072544127703	2.8698619380543192e-08
0.34265700441598895	3.3909369719856666e-08
0.3429067544192076	3.3781867490649153e-08
0.3431565044224263	2.403664447850396e-08
0.34340625442564493	3.079619246950527e-08
0.34365600442886357	1.788665246611587e-08
0.3439057544320822	1.9567370464282166e-08
0.34415550443530085	6.916656198524312e-09
0.34440525443851955	5.94711403175394e-09
0.3446550044417382	1.1423520906299507e-09
0.34490475444495683	7.820750986236568e-09
0.34515450444817547	8.00605956040709e-09
0.3454042544513941	2.1480402557610055e-08
0.34565400445461275	1.3354003824182325e-08
0.34590375445783145	3.288653832291616e-08
0.3461535044610501	1.71604321800209e-08
0.34640325446426873	3.270208690453004e-08
0.34665300446748737	1.96530960442685e-08
0.346902754470706	2.1126829436118275e-08
0.3471525044739247	1.9206272214180255e-08
0.34740225447714335	1.3711667671796467e-08
0.347652004480362	1.0839526551711386e-08
0.3479017544835806	8.897199670728447e-10
0.34815150448679927	6.955621524851608e-10
0.3484012544900179	9.877044624298362e-09
0.3486510044932366	1.0477133560211054e-08
0.34890075449645525	1.8819287060316687e-08
0.3491505044996739	2.1662182411327194e-08
0.3494002545028925	2.6451174183777723e-08
0.34965000450611117	3.119603028937399e-08
0.34989975450932986	3.2917822584869606e-08
0.3501495045125485	2.865007025601835e-08
0.35039925451576714	3.314109853967315e-08
0.3506490045189858	1.7572748668912378e-08
0.3508987545222044	2.8864647103684195e-08
0.3511485045254231	1.0610243946974515e-08
0.35139825452864176	1.637219095508464e-08
0.3516480045318604	9.052144768529911e-10
0.35189775453507904	2.713827921954458e-09
0.3521475045382977	6.1660318998485555e-09
0.3523972545415163	1.2202964619600068e-08
0.352647004544735	1.103813225956456e-08
0.35289675454795366	2.637845587856437e-08
0.3531465045511723	1.4410069672708883e-08
0.35339625455439094	3.7269861329753216e-08
0.3536460045576096	1.926517456661081e-08
0.3538957545608283	3.0046076421709025e-08
0.3541455045640469	1.723228835983031e-08
0.35439525456726556	1.8416415772944243e-08
0.3546450045704842	1.5147142650509695e-08
0.35489475457370284	9.270820866200859e-09
0.3551445045769215	6.02471929302959e-09
0.3553942545801402	2.824399002519039e-09
0.3556440045833588	4.098049453508034e-09
0.35589375458657746	1.3454719580382727e-08
0.3561435045897961	1.48211895485689e-08
0.35639325459301474	2.2037468085290078e-08
0.35664300459623344	2.561055403761065e-08
0.3568927545994521	2.8994282894892448e-08
0.3571425046026707	3.3783915386617604e-08
0.35739225460588936	3.628336039495389e-08
0.357642004609108	2.461225967497982e-08
0.35789175461232664	3.2604148396646285e-08
0.35814150461554534	1.5980612724967964e-08
0.358391254618764	2.4199359046033427e-08
0.3586410046219826	6.673957545486279e-09
0.35889075462520126	1.0803840438016707e-08
0.3591405046284199	2.022087927818739e-09
0.3593902546316386	3.0260309242994364e-09
0.35964000463485724	8.845442051941441e-09
0.3598897546380759	1.7265967935644177e-08
0.3601395046412945	1.3487292597766597e-08
0.36038925464451316	3.022543233828524e-08
0.36063900464773185	1.6376085816348538e-08
0.3608887546509505	3.520996953263442e-08
0.36113850465416913	1.9611068655501792e-08
0.3613882546573878	2.515505610705819e-08
0.3616380046606064	1.826562483169054e-08
0.36188775466382506	1.8671473475905002e-08
0.36213750466704375	9.98094426572796e-09
0.3623872546702624	6.43867682338335e-09
0.36263700467348103	3.0939104670008033e-10
0.3628867546766997	4.622265093918111e-09
0.3631365046799183	1.1293459118074482e-08
0.363386254683137	1.4337984571401328e-08
0.36363600468635565	2.1728303669442244e-08
0.3638857546895743	2.3026199941968768e-08
0.36413550469279293	3.075429673884873e-08
0.3643852546960116	3.036999505983762e-08
0.3646350046992302	3.1049383377695335e-08
0.3648847547024489	3.400975519613882e-08
0.36513450470566755	1.975308272720818e-08
0.3653842547088862	3.112469406467491e-08
0.36563400471210483	1.2568296624568582e-08
0.3658837547153235	1.976795065959915e-08
0.36613350471854217	1.8138765676890784e-09
0.3663832547217608	6.301675740123036e-09
0.36663300472497945	6.199478576539571e-09
0.3668827547281981	7.818727909651434e-09
0.36713250473141673	1.1806982584868976e-08
0.3673822547346354	2.184276740965048e-08
0.36763200473785407	1.6156930806683697e-08
0.3678817547410727	3.339777011852295e-08
0.36813150474429135	1.963397645173145e-08
0.36838125474751	3.002339576661231e-08
0.36863100475072863	1.9227483587158037e-08
0.3688807547539473	1.8542523473235004e-08
0.36913050475716597	1.767290051224754e-08
0.3693802547603846	1.1192893568362266e-08
0.36963000476360325	8.200539942571713e-09
0.3698797547668219	6.527265069267208e-10
0.3701295047700406	2.650348680233255e-09
0.3703792547732592	1.067935603303887e-08
0.37062900477647787	1.4136076837214726e-08
0.3708787547796965	1.894211256445142e-08
0.37112850478291515	2.5691609567674183e-08
0.3713782547861338	2.6096988332764746e-08
0.3716280047893525	3.501369186451806e-08
0.3718777547925711	3.3121654806329195e-08
0.37212750479578977	2.8837685538987938e-08
0.3723772547990084	3.073288635654814e-08
0.37262700480222705	1.710031412389677e-08
0.37287675480544574	2.5922178236302978e-08
0.3731265048086644	8.720545661712183e-09
0.373376254811883	1.3626702618509703e-08
0.37362600481510166	1.458257574167342e-09
0.3738757548183203	5.123664711017015e-10
0.37412550482153895	8.949268536015557e-09
0.37437525482475764	1.3376760782687953e-08
0.3746250048279763	1.4095278633042073e-08
0.3748747548311949	2.6654429575300714e-08
0.37512450483441356	1.7266677689156016e-08
0.3753742548376322	3.4570846014461535e-08
0.3756240048408509	2.1385918675966885e-08
0.37587375484406954	2.579506250613963e-08
0.3761235048472882	1.9450789107864457e-08
0.3763732548505068	1.7025342174013623e-08
0.37662300485372546	1.386977040534225e-08
0.37687275485694416	6.5882029159014944e-09
0.3771225048601628	3.6141736185014835e-09
0.37737225486338144	4.667618822259883e-09
0.3776220048666001	7.281515552895821e-09
0.3778717548698187	1.4136553883476355e-08
0.37812150487303736	1.8466641325352757e-08
0.37837125487625606	2.2141337904493877e-08
0.3786210048794747	2.9023759822377858e-08
0.37887075488269334	2.8627306900969792e-08
0.379120504885912	3.4053667568995194e-08
0.3793702548891306	3.36754252840865e-08
0.3796200048923493	2.409286172324296e-08
0.37986975489556796	3.068497574424523e-08
0.3801195048987866	1.7881923900840976e-08
0.38036925490200524	1.940861523882642e-08
0.3806190049052239	6.8926833254204175e-09
0.3808687549084425	5.788575209030703e-09
0.3811185049116612	1.7963480626916914e-09
0.38136825491487986	7.92971216650426e-09
0.3816180049180985	8.102396518075272e-09
0.38186775492131714	2.1475527198386073e-08
0.3821175049245358	1.3589597785681289e-08
0.3823672549277545	3.275412547075533e-08
0.3826170049309731	1.7506480847376262e-08
0.38286675493419176	3.23840760183708e-08
0.3831165049374104	1.9944043684912132e-08
0.38336625494062904	2.0798065292994906e-08
0.38361600494384773	1.942735340312283e-08
0.3838657549470664	1.3424046357756541e-08
0.384115504950285	1.0941901766227681e-08
0.38436525495350365	6.629662837428893e-10
0.3846150049567223	5.0350298188701e-10
0.38486475495994094	1.0049398983797032e-08
0.38511450496315963	1.0496332757201555e-08
0.3853642549663783	1.897344473780041e-08
0.3856140049695969	2.1683326256075786e-08
0.38586375497281555	2.6594331674783572e-08
0.3861135049760342	3.120622927991402e-08
0.3863632549792529	3.3065607590236444e-08
0.38661300498247153	2.8581032840597724e-08
0.38686275498569017	3.3086373209044005e-08
0.3871125049889088	1.7574579386158028e-08
0.38736225499212745	2.869068374290359e-08
0.3876120049953461	1.0699088808059928e-08
0.3878617549985648	1.6066910505667898e-08
0.38811150500178343	1.058577188642325e-09
0.38836125500500207	1.8760406848702324e-09
0.3886110050082207	6.0167020428519216e-09
0.38886075501143935	1.2559615132055837e-08
0.38911050501465805	1.0986099995091497e-08
0.3893602550178767	2.6598110427898866e-08
0.38961000502109533	1.444523155647289e-08
0.38985975502431397	3.728976287431179e-08
0.3901095050275326	1.953857993890616e-08
0.39035925503075125	2.963333505396148e-08
0.39060900503396995	1.7576771968765603e-08
0.3908587550371886	1.8074395097895863e-08
0.39110850504040723	1.5379030444400396e-08
0.39135825504362587	8.867286084619234e-09
0.3916080050468445	6.1695874470307665e-09
0.3918577550500632	3.5659906496062817e-09
0.39210750505328185	4.027652915695799e-09
0.3923572550565005	1.3674932162417876e-08
0.3926070050597191	1.4902069426218425e-08
0.39285675506293777	2.2191804843359053e-08
0.39310650506615646	2.577875163235758e-08
0.3933562550693751	2.9070717636780432e-08
0.39360600507259375	3.382683900873625e-08
0.3938557550758124	3.627339183480256e-08
0.394105505079031	2.455482525076876e-08
0.39435525508224967	3.260613871349173e-08
0.39460500508546836	1.6015172304746467e-08
0.394854755088687	2.404586032023335e-08
0.39510450509190564	6.6197714558651645e-09
0.3953542550951243	1.0619095346956631e-08
0.3956040050983429	2.817407101047581e-09
0.3958537551015616	3.24684476207908e-09
0.39610350510478026	8.787899500995638e-09
0.3963532551079989	1.757459539987339e-08
0.39660300511121754	1.335449323107727e-08
0.3968527551144362	3.0636859505637386e-08
0.3971025051176548	1.613945093190208e-08
0.3973522551208735	3.5553948645658387e-08
0.39760200512409216	1.9206108518993996e-08
0.3978517551273108	2.553392968402003e-08
0.39810150513052944	1.7891020307323638e-08
0.3983512551337481	1.9079608327815145e-08
0.3986010051369668	9.591917822789222e-09
0.3988507551401854	6.547576098487457e-09
0.39910050514340406	1.2908267142271322e-09
0.3993502551466227	4.787416821798704e-09
0.39960000514984134	1.1150888179537612e-08
0.39984975515306	1.4766266024186516e-08
0.4000995051562787	2.1399725768018125e-08
0.4003492551594973	2.3566057829839114e-08
0.40059900516271596	3.043912167338047e-08
0.4008487551659346	3.0831267856109186e-08
0.40109850516915324	3.0705857531438756e-08
0.40134825517237194	3.429852174199464e-08
0.4015980051755906	1.9539826716838834e-08
0.4018477551788092	3.121650815229502e-08
0.40209750518202786	1.2447711038338634e-08
0.4023472551852465	1.9700947589068125e-08
0.4025970051884652	1.7862927742609514e-09
0.40284675519168384	6.12392814070968e-09
0.4030965051949025	6.19566049825531e-09
0.4033462551981211	8.009845035494901e-09
0.40359600520133976	1.1790033729212491e-08
0.4038457552045584	2.200998969435264e-08
0.4040955052077771	1.6133390308292228e-08
0.40434525521099574	3.3502239029841194e-08
0.4045950052142144	1.9710556828904663e-08
0.404844755217433	2.9985883787477585e-08
0.40509450522065166	1.9225757676164036e-08
0.40534425522387035	1.8451169822476455e-08
0.405594005227089	1.7667037547460952e-08
0.40584375523030763	1.1074290482089515e-08
0.4060935052335263	8.138043287790662e-09
0.4063432552367449	1.2574940337922833e-09
0.40659300523996356	2.802922074486547e-09
0.40684275524318225	1.068458118616777e-08
0.4070925052464009	1.4402258698438839e-08
0.40734225524961953	1.884654153307888e-08
0.4075920052528382	2.6022814010032752e-08
0.4078417552560568	2.594216117491906e-08
0.4080915052592755	3.5302595062309406e-08
0.40834125526249415	3.308857948489801e-08
0.4085910052657128	2.87096296558188e-08
0.40884075526893143	3.0897794948760304e-08
0.4090905052721501	1.6829577760949657e-08
0.40934025527536877	2.6203284139729792e-08
0.4095900052785874	8.201826509870621e-09
0.40983975528180605	1.3949333655806642e-08
0.4100895052850247	2.1260088462681067e-09
0.41033925528824333	7.830818717415606e-10
0.410589005291462	9.318651785985511e-09
0.41083875529468067	1.3318370425572803e-08
0.4110885052978993	1.4299994224958915e-08
0.41133825530111795	2.6816190414133216e-08
0.4115880053043366	1.722789099270545e-08
0.41183775530755523	3.475807320745533e-08
0.4120875053107739	2.117248673158309e-08
0.41233725531399257	2.595612268416114e-08
0.4125870053172112	1.922177238342711e-08
0.41283675532042985	1.7287172724936688e-08
0.4130865053236485	1.3506474886202751e-08
0.41333625532686713	6.737920450599051e-09
0.4135860053300858	3.060488595132665e-09
0.41383575533330447	4.530056569040879e-09
0.4140855053365231	7.613618415481352e-09
0.41433525533974175	1.4054728679281394e-08
0.4145850053429604	1.8770923838757546e-08
0.4148347553461791	2.2129583294396223e-08
0.4150845053493977	2.926844658243698e-08
0.41533425535261637	2.8677165108670478e-08
0.415584005355835	3.4090011068054217e-08
0.41583375535905365	3.3616458515592054e-08
0.4160835053622723	2.411141959204408e-08
0.416333255365491	3.052974426234311e-08
0.4165830053687096	1.793344169232127e-08
0.41683275537192827	1.9108808809625958e-08
0.4170825053751469	7.018752298370336e-09
0.41733225537836555	5.44722415518146e-09
0.41758200538158424	2.2212470894089675e-09
0.4178317553848029	8.183763961684574e-09
0.4180815053880215	8.147737833491782e-09
0.41833125539124016	2.1474153063623662e-08
0.4185810053944588	1.3921828782380291e-08
0.4188307553976775	3.251329650717052e-08
0.41908050540089614	1.8000022508682327e-08
0.4193302554041148	3.1938748134452476e-08
0.4195800054073334	2.0366001544065675e-08
0.41982975541055206	2.0386828347627507e-08
0.4200795054137707	1.9694559200320652e-08
0.4203292554169894	1.311311040088925e-08
0.42057900542020804	1.1022646902833494e-08
0.4208287554234267	4.971431351919926e-10
0.4210785054266453	2.8460964218859253e-10
0.42132825542986396	1.010216851366459e-08
0.42157800543308266	1.0669733913677705e-08
0.4218277554363013	1.8957602479192352e-08
0.42207750543951994	2.1898083248643513e-08
0.4223272554427386	2.653872940294566e-08
0.4225770054459572	3.1446085983645074e-08
0.42282675544917586	3.30181426392717e-08
0.42307650545239456	2.8730468075250996e-08
0.4233262554556132	3.288633668609863e-08
0.42357600545883184	1.7690990708792673e-08
0.4238257554620505	2.8471870288926462e-08
0.4240755054652691	1.0775353249050942e-08
0.4243252554684878	1.5830742370478392e-08
0.42457500547170646	1.0890714642032547e-09
0.4248247554749251	1.246780994286184e-09
0.42507450547814374	6.0377453166638445e-09
0.4253242554813624	1.2730685938045513e-08
0.4255740054845811	1.1058986091336263e-08
0.4258237554877997	2.671049702316561e-08
0.42607350549101836	1.4520090682474198e-08
0.426323255494237	3.7286180651289806e-08
0.42657300549745564	1.9758357689098736e-08
0.4268227555006743	2.933431943304249e-08
0.427072505503893	1.7828068046015523e-08
0.4273222555071116	1.783155029910713e-08
0.42757200551033026	1.5550145751352973e-08
0.4278217555135489	8.498857108697652e-09
0.42807150551676754	6.305785633700918e-09
0.42832125551998623	4.283456706312002e-09
0.4285710055232049	3.961313015126938e-09
0.4288207555264235	1.395154238491047e-08
0.42907050552964215	1.4932390096659677e-08
0.4293202555328608	2.2385873809312094e-08
0.42957000553607944	2.592030822215927e-08
0.42981975553929813	2.9127067834548166e-08
0.4300695055425168	3.389062492065475e-08
0.4303192555457354	3.617974120387497e-08
0.43056900554895405	2.4577943137335532e-08
0.4308187555521727	3.2486815069008643e-08
0.4310685055553914	1.6184643324847112e-08
0.43131825555861003	2.3749815345972644e-08
0.43156800556182867	6.711491912595165e-09
0.4318177555650473	1.0266787028893045e-08
0.43206750556826595	3.552633524793068e-09
0.4323172555714846	3.631453423191388e-09
0.4325670055747033	8.590902583519713e-09
0.43281675557792193	1.8014112355255836e-08
0.43306650558114057	1.3138608860309418e-08
0.4333162555843592	3.108934139535572e-08
0.43356600558757785	1.5929664513801997e-08
0.43381575559079655	3.578741365401716e-08
0.4340655055940152	1.8957484296993674e-08
0.43431525559723383	2.566679144209565e-08
0.43456500560045247	1.7785355592187174e-08
0.4348147556036711	1.9175422503097178e-08
0.4350645056068898	9.482066542072422e-09
0.43531425561010845	6.406768280636442e-09
0.4355640056133271	2.1201299557570598e-09
0.43581375561654573	5.064658951467717e-09
0.43606350561976437	1.1024550353370969e-08
0.436313255622983	1.511458032559065e-08
0.4365630056262017	2.1243989468138035e-08
0.43681275562942035	2.3933726602605986e-08
0.437062505632639	3.030176258516028e-08
0.4373122556358576	3.1174341341376166e-08
0.43756200563907627	3.04676328289089e-08
0.43781175564229496	3.447789142214348e-08
0.4380615056455136	1.9372842763376374e-08
0.43831125564873225	3.126968153670016e-08
0.4385610056519509	1.2336407537274492e-08
0.4388107556551695	1.9625110482141643e-08
0.43906050565838817	1.7445518586575038e-09
0.43931025566160686	5.949116600990221e-09
0.4395600056648255	6.22657500766934e-09
0.43980975566804414	8.132461284041963e-09
0.4400595056712628	1.1849922577470785e-08
0.4403092556744814	2.207780184530125e-08
0.4405590056777001	1.6216735762844662e-08
0.44080875568091876	3.351156406136547e-08
0.4410585056841374	1.9860810467278306e-08
0.44130825568735604	2.9898567392276204e-08
0.4415580056905747	1.923734928617027e-08
0.4418077556937934	1.8416190557448333e-08
0.442057505697012	1.7570791883842688e-08
0.44230725570023066	1.1116209600106135e-08
0.4425570057034493	7.891113017684227e-09
0.44280675570666794	1.7064578132222898e-09
0.4430565057098866	3.1542190760825863e-09
0.4433062557131053	1.0511994960192069e-08
0.4435560057163239	1.4771110254699086e-08
0.44380575571954256	1.8737443932586263e-08
0.4440555057227612	2.6229095692682878e-08
0.44430525572597984	2.5986660558824452e-08
0.44455500572919854	3.522970988196822e-08
0.4448047557324172	3.3555783042814425e-08
0.4450545057356358	2.8088308591830217e-08
0.44530425573885446	3.1543015596714205e-08
0.4455540057420731	1.6203543047972843e-08
0.44580375574529174	2.6688858959369656e-08
0.44605350574851044	7.643232884826195e-09
0.4463032557517291	1.423132251904188e-08
0.4465530057549477	2.813244360564493e-09
0.44680275575816636	7.93417172194528e-10
0.447052505761385	9.436967463789811e-09
0.4473022557646037	1.357836374182605e-08
0.44755200576782234	1.4148102633525935e-08
0.447801755771041	2.725572125703683e-08
0.4480515057742596	1.699794659278568e-08
0.44830125577747826	3.503189498963979e-08
0.4485510057806969	2.093246677372893e-08
0.4488007557839156	2.6058491078366497e-08
0.44905050578713424	1.9090086538015845e-08
0.4493002557903529	1.7431187793905872e-08
0.4495500057935715	1.3282308721672872e-08
0.44979975579679016	6.738507292244337e-09
0.45004950580000885	2.5866925024139333e-09
0.4502992558032275	4.56400059442447e-09
0.45054900580644613	7.814751843357091e-09
0.4507987558096648	1.4099743351823039e-08
0.4510485058128834	1.898764236269279e-08
0.4512982558161021	2.217264437651801e-08
0.45154800581932075	2.951219239018114e-08
0.4517977558225394	2.866679453151682e-08
0.45204750582575803	3.4231225429246605e-08
0.4522972558289767	3.338694034731913e-08
0.4525470058321953	2.4296444536624506e-08
0.452796755835414	3.014823409744568e-08
0.45304650583863265	1.813114366594021e-08
0.4532962558418513	1.8704981833107492e-08
0.45354600584506993	7.1524900779447245e-09
0.4537957558482886	5.181008986464152e-09
0.45404550585150727	2.785778267805681e-09
0.4542952558547259	8.040316957413274e-09
0.45454500585794455	8.69353059973196e-09
0.4547947558611632	2.0973628683644345e-08
0.45504450586438183	1.4690761909411826e-08
0.4552942558676005	3.2010559101019865e-08
0.45554400587081917	1.862352437303474e-08
0.4557937558740378	3.1424530102905246e-08
0.45604350587725645	2.0688776345630953e-08
0.4562932558804751	2.0146555099489544e-08
0.45654300588369373	1.9709669845055502e-08
0.4567927558869124	1.311641663552323e-08
0.45704250589013107	1.0732675933931675e-08
0.4572922558933497	6.657292595735703e-10
0.45754200589656835	1.5133219175065745e-10
0.457791755899787	9.93142337123066e-09
0.4580415059030057	1.1002655936867942e-08
0.4582912559062243	1.8825804141759083e-08
0.45854100590944297	2.2195475149594635e-08
0.4587907559126616	2.644275991371212e-08
0.45904050591588025	3.1713587263039894e-08
0.4592902559190989	3.298238331482093e-08
0.4595400059223176	2.883663379748366e-08
0.4597897559255362	3.277866307894601e-08
0.46003950592875487	1.7719147253607387e-08
0.4602892559319735	2.8386790377102288e-08
0.46053900593519215	1.0719182889381041e-08
0.46078875593841084	1.5747186691847113e-08
0.4610385059416295	9.916473299390987e-10
0.4612882559448481	7.972618168935059e-10
0.46153800594806677	6.136386204784273e-09
0.4617877559512854	1.284791667029061e-08
0.46203750595450405	1.1121097848647935e-08
0.46228725595772274	2.684321664781639e-08
0.4625370059609414	1.45389713950572e-08
0.46278675596416	3.72417956120195e-08
0.46303650596737866	1.9836776106829012e-08
0.4632862559705973	2.909380634155915e-08
0.463536005973816	1.8111437995072452e-08
0.46378575597703464	1.7519127853188346e-08
0.4640355059802533	1.5842336479300507e-08
0.4642852559834719	8.025659529999438e-09
0.46453500598669056	6.572615655103273e-09
0.4647847559899092	5.047710526452957e-09
0.4650345059931279	3.816211824565636e-09
0.46528425599634654	1.4265202612551729e-08
0.4655340059995652	1.4973280287057607e-08
0.4657837560027838	2.246462673311065e-08
0.46603350600600246	2.619068537244278e-08
0.46628325600922116	2.9012287945627007e-08
0.4665330060124398	3.4097868747050816e-08
0.46678275601565844	3.5944641933603007e-08
0.4670325060188771	2.4707532738828216e-08
0.4672822560220957	3.229797886453321e-08
0.4675320060253144	1.640933519900342e-08
0.46778175602853306	2.3437260395627196e-08
0.4680315060317517	6.8305663789739035e-09
0.46828125603497034	9.950025206175573e-09
0.468531006038189	4.3613278286333925e-09
0.4687807560414076	4.002902594884e-09
0.4690305060446263	8.419977414330439e-09
0.46928025604784496	1.8414994170584158e-08
0.4695300060510636	1.2990615108489985e-08
0.46977975605428224	3.14321613087015e-08
0.4700295060575009	1.5866672993031682e-08
0.4702792560607196	3.5817612488734224e-08
0.4705290060639382	1.8922639943854257e-08
0.47077875606715686	2.555223094604543e-08
0.4710285060703755	1.7879118752424792e-08
0.47127825607359414	1.911713175175351e-08
0.4715280060768128	9.435318468482424e-09
0.4717777560800315	6.2738573852794836e-09
0.4720275060832501	2.9704944490697336e-09
0.47227725608646876	5.14187975759363e-09
0.4725270060896874	1.1133260772622022e-08
0.47277675609290604	1.5286790886193738e-08
0.47302650609612473	2.12002615565418e-08
0.4732762560993434	2.430665633226091e-08
0.473526006102562	3.0112156056765947e-08
0.47377575610578065	3.1624117198790235e-08
0.4740255061089993	3.01080616905329e-08
0.47427525611221794	3.4768551153129e-08
0.47452500611543663	1.9102592408680352e-08
0.4747747561186553	3.136711910995733e-08
0.4750245061218739	1.2221011315196467e-08
0.47527425612509255	1.947022790170756e-08
0.4755240061283112	1.767560441237082e-09
0.4757737561315299	5.614537196712328e-09
0.47602350613474853	6.199788968334296e-09
0.47627325613796717	8.307108575795714e-09
0.4765230061411858	1.1887594296635974e-08
0.47677275614440445	2.2189202108711533e-08
0.47702250614762315	1.626966641476521e-08
0.4772722561508418	3.3617104447874735e-08
0.47752200615406043	1.993301612254762e-08
0.47777175615727907	2.996314571552919e-08
0.4780215061604977	1.9081947036513127e-08
0.47827125616371635	1.8557798407806075e-08
0.47852100616693505	1.7296412574877526e-08
0.4787707561701537	1.1296306363021874e-08
0.47902050617337233	7.537217110541467e-09
0.47927025617659097	2.1500082204125464e-09
0.4795200061798096	3.493493897494024e-09
0.4797697561830283	1.0399606205212547e-08
0.48001950618624695	1.499137762912154e-08
0.4802692561894656	1.8786362879607174e-08
0.48051900619268423	2.626992042890169e-08
0.48076875619590287	2.6232968033598234e-08
0.4810185061991215	3.497787813955545e-08
0.4812682562023402	3.406199727430058e-08
0.48151800620555885	2.7564194398570255e-08
0.4817677562087775	3.2019792999176474e-08
0.4820175062119961	1.5864125953038498e-08
0.48226725621521477	2.6893611851999595e-08
0.48251700621843346	7.3487578654702824e-09
0.4827667562216521	1.4322354063612144e-08
0.48301650622487075	3.2956953024400292e-09
0.4832662562280894	7.113548961642524e-10
0.483516006231308	9.486217341920752e-09
0.4837657562345267	1.3786156722304777e-08
0.48401550623774536	1.415690208687428e-08
0.484265256240964	2.7430434140037417e-08
0.48451500624418264	1.7032991428217773e-08
0.4847647562474013	3.5013035644986934e-08
0.4850145062506199	2.0968687506045402e-08
0.4852642562538386	2.5927912653112136e-08
0.48551400625705726	1.916732285570662e-08
0.4857637562602759	1.740623100767896e-08
0.48601350626349454	1.3210587802389769e-08
0.4862632562667132	6.641703731773608e-09
0.4865130062699319	2.1618907297718607e-09
0.4867627562731505	4.612225157441695e-09
0.48701250627636916	8.03242896516396e-09
0.4872622562795878	1.4078336777189094e-08
0.48751200628280644	1.9309340186328346e-08
0.4877617562860251	2.2067348841074712e-08
0.4880115062892438	2.9916582022747336e-08
0.4882612562924624	2.8467915171007177e-08
0.48851100629568106	3.452616487938613e-08
0.4887607562988997	3.3001501682100415e-08
0.48901050630211834	2.457698331889969e-08
0.48926025630533704	2.9729327402351022e-08
0.4895100063085557	1.828590470023292e-08
0.4897597563117743	1.841005827509994e-08
0.49000950631499296	7.116501413918936e-09
0.4902592563182116	5.236373350497778e-09
0.49050900632143024	3.5869303271245673e-09
0.49075875632464894	7.60411166357094e-09
0.4910085063278676	9.411208840928623e-09
0.4912582563310862	2.0527792491861223e-08
0.49150800633430486	1.522147520275556e-08
0.4917577563375235	3.180809246579067e-08
0.4920075063407422	1.8977899909550365e-08
0.49225725634396084	3.130059574160138e-08
0.4925070063471795	2.067041998807278e-08
0.4927567563503981	2.019472065306047e-08
0.49300650635361676	1.946598940246481e-08
0.49325625635683545	1.3230122352651976e-08
0.4935060063600541	1.047200296252342e-08
0.49375575636327274	6.968761089007563e-10
0.4940055063664914	3.7405227060988817e-10
0.49425525636971	9.96862620467109e-09
0.49450500637292866	1.1145382333778176e-08
0.49475475637614735	1.8884046913080964e-08
0.495004506379366	2.2342255491064133e-08
0.49525425638258463	2.6501330112805422e-08
0.4955040063858033	3.186990106278477e-08
0.4957537563890219	3.308773157192745e-08
0.4960035063922406	2.884971929221155e-08
0.49625325639545925	3.2765601742505606e-08
0.4965030063986779	1.768855084230566e-08
0.49675275640189653	2.8335141544482874e-08
0.4970025064051152	1.0647155903752506e-08
0.4972522564083338	1.563432322216153e-08
0.4975020064115525	9.516064872696731e-10
0.49775175641477115	3.225441357704376e-10
0.4980015064179898	6.097132118454229e-09
0.49825125642120843	1.314120899994605e-08
0.4985010064244271	1.0967919961279831e-08
0.49875075642764577	2.7209624484541696e-08
0.4990005064308644	1.4334024455591592e-08
0.49925025643408305	3.740557819164586e-08
0.4995000064373017	3.740557819164586e-08
0.49974975644052033	1.984747306569345e-08
0.49999950644373903	2.8800630033798327e-08
0.5002492564469576	1.8603716171742102e-08
0.5004990064501763	1.6937456131312938e-08
0.500748756453395	1.6420300744672828e-08
0.5009985064566136	7.294961187610128e-09
0.5012482564598323	7.0959291865793015e-09
0.5014980064630509	3.6191661861852963e-09
0.5017477564662696	3.5942778110529985e-09
0.5019975064694882	1.4466844096699643e-08
0.5022472564727068	1.527142978946362e-08
0.5024970064759255	2.2246543774809072e-08
0.5027467564791441	2.670007264306955e-08
0.5029965064823628	2.8705913637997112e-08
0.5032462564855814	3.44314805294564e-08
0.5034960064888001	3.5664413927015645e-08
0.5037457564920188	2.4852397263657518e-08
0.5039955064952374	3.2137785703115744e-08
0.5042452564984561	1.661072445049522e-08
0.5044950065016747	2.3173026229469676e-08
0.5047447565048934	6.881470735638454e-09
0.5049945065081121	9.667874807762497e-09
0.5052442565113306	1.025778325044076e-09
0.5054940065145493	4.326741879523527e-09
0.5057437565177679	8.312336867143491e-09
0.5059935065209866	1.8741733741646667e-08
0.5062432565242053	1.2930996536676263e-08
0.5064930065274239	3.16752917733989e-08
0.5067427565306426	1.5885612634276392e-08
0.5069925065338612	3.577165171853496e-08
0.5072422565370799	1.8886572144856906e-08
0.5074920065402986	2.546584049015998e-08
0.5077417565435172	1.783837113392798e-08
0.5079915065467359	1.9244349634952804e-08
0.5082412565499544	9.11611714284554e-09
0.5084910065531731	6.444128116781054e-09
0.5087407565563917	1.0953779914808305e-09
0.5089905065596104	4.910018535624007e-09
0.5092402565628291	1.138954004983253e-08
0.5094900065660477	1.5533287937008158e-08
0.5097397565692664	2.0893854477826894e-08
0.509989506572485	2.5061560497468957e-08
0.5102392565757037	2.9558193633680933e-08
0.5104890065789224	3.243689782761889e-08
0.510738756582141	2.9486990554585374e-08
0.5109885065853597	3.520431505594495e-08
0.5112382565885782	1.8823451164603275e-08
0.5114880065917969	3.124976496606033e-08
0.5117377565950156	1.2409588998493606e-08
0.5119875065982342	1.9032204282554147e-08
0.5122372566014529	2.0161081581257105e-09
0.5124870066046715	5.706327096148006e-09
0.5127367566078902	6.067363138051731e-09
0.5129865066111089	8.56553290914611e-09
0.5132362566143275	1.184352229990008e-08
0.5134860066175462	2.2417897920769074e-08
0.5137357566207648	1.616760509830173e-08
0.5139855066239835	3.39033370700355e-08
0.5142352566272022	1.9818693704185842e-08
0.5144850066304207	3.018797022630176e-08
0.5147347566336394	1.8830768903764508e-08
0.514984506636858	1.8727851923296806e-08
0.5152342566400767	1.7079754343296623e-08
0.5154840066432953	1.1347929583822505e-08
0.515733756646514	7.3755260696672725e-09
0.5159835066497327	1.2626654681632742e-09
0.5162332566529513	3.592585550979083e-09
0.51648300665617	1.0502986282520354e-08
0.5167327566593886	1.5042646407799163e-08
0.5169825066626073	1.8935276251251693e-08
0.517232256665826	2.6269090459829038e-08
0.5174820066690445	2.6440581612422857e-08
0.5177317566722632	3.489349605661007e-08
0.5179815066754818	3.4392701051696396e-08
0.5182312566787005	2.7244708919758623e-08
0.5184810066819192	3.234470619259656e-08
0.5187307566851378	1.5620387318012344e-08
0.5189805066883565	2.708311432858756e-08
0.5192302566915751	7.0029377539020474e-09
0.5194800066947938	1.4462145945085386e-08
0.5197297566980125	1.96015551417809e-09
0.519979506701231	7.713198713322838e-10
0.5202292567044497	9.661245322141177e-09
0.5204790067076683	1.3914088378954593e-08
0.520728756710887	1.4170251726585173e-08
0.5209785067141057	2.7659188313195045e-08
0.5212282567173243	1.696698417149569e-08
0.521478006720543	3.51140656084463e-08
0.5217277567237616	2.087409562076605e-08
0.5219775067269803	2.5939003183811244e-08
0.5222272567301989	1.9129345771351532e-08
0.5224770067334176	1.7507467303181265e-08
0.5227267567366363	1.3042487847163263e-08
0.5229765067398549	6.623986985159509e-09
0.5232262567430735	3.4577558323244128e-09
0.5234760067462921	4.575677229101355e-09
0.5237257567495108	8.342719957057169e-09
0.5239755067527295	1.3984151624906431e-08
0.5242252567559481	1.9677909961066065e-08
0.5244750067591668	2.1959826114107925e-08
0.5247247567623854	3.0258671820208616e-08
0.5249745067656041	2.8380447006361257e-08
0.5252242567688228	3.462433511560749e-08
0.5254740067720414	3.28410211523481e-08
0.5257237567752601	2.4563331466002153e-08
0.5259735067784786	2.9637839688644098e-08
0.5262232567816973	1.8103111229535237e-08
0.526473006784916	1.843123989407166e-08
0.5267227567881346	6.776627114836969e-09
0.5269725067913533	5.417087351830804e-09
0.5272222567945719	1.452453056771791e-09
0.5274720067977906	7.440058446741023e-09
0.5277217568010092	9.763565588576903e-09
0.5279715068042279	2.0448667987707262e-08
0.5282212568074466	1.5515764321732653e-08
0.5284710068106652	3.175729091379731e-08
0.5287207568138839	1.9216756808137304e-08
0.5289705068171024	3.113095883238096e-08
0.5292202568203211	2.0747823172317724e-08
0.5294700068235398	2.006854491773364e-08
0.5297197568267584	1.941383759265477e-08
0.5299695068299771	1.3156319504841523e-08
0.5302192568331957	1.030501864933672e-08
0.5304690068364144	6.972249102934645e-10
0.5307187568396331	1.3172789907416747e-10
0.5309685068428517	9.972330042349827e-09
0.5312182568460704	1.1317799343351204e-08
0.531468006849289	1.8960894774789285e-08
0.5317177568525077	2.246018926482652e-08
0.5319675068557264	2.6641050877824226e-08
0.5322172568589449	3.195838228623629e-08
0.5324670068621636	3.3235116962506325e-08
0.5327167568653822	2.8879842315913968e-08
0.5329665068686009	3.2676103849332586e-08
0.5332162568718196	1.7788475724998237e-08
0.5334660068750382	2.809354715109874e-08
0.5337157568782569	1.081112797726756e-08
0.5339655068814755	1.524927247060421e-08
0.5342152568846942	1.1822172472559179e-09
0.5344650068879128	1.9762236655274233e-09
0.5347147568911315	5.88669816653363e-09
0.5349645068943502	1.3485551608621113e-08
0.5352142568975687	1.0890159665953161e-08
0.5354640069007874	2.7404605835147132e-08
0.535713756904006	1.4426534129338842e-08
0.5359635069072247	3.707186774801285e-08
0.5362132569104434	2.0436277653195086e-08
0.536463006913662	2.7978302420819052e-08
0.5367127569168807	1.950251997420307e-08
0.5369625069200993	1.619824593114912e-08
0.537212256923318	1.6978369615093267e-08
0.5374620069265367	6.656819063197161e-09
0.5377117569297553	7.287343642059091e-09
0.537961506932974	4.012385244309643e-09
0.5382112569361925	4.110733386413734e-09
0.5384610069394112	1.3954654651645598e-08
0.5387107569426299	1.5998395197457563e-08
0.5389605069458485	2.1852506572502398e-08
0.5392102569490672	2.7159937752329637e-08
0.5394600069522858	2.8579248027734708e-08
0.5397097569555045	3.452172028675867e-08
0.5399595069587232	3.5676455650788216e-08
0.5402092569619418	2.474069434998862e-08
0.5404590069651605	3.218755258239796e-08
0.5407087569683791	1.6669330207150548e-08
0.5409585069715978	2.3029870905345958e-08
0.5412082569748163	6.806525800956869e-09
0.541458006978035	9.534937668057467e-09
0.5417077569812537	1.8428752659692742e-10
0.5419575069844723	4.604504848313914e-09
0.542207256987691	8.245920013045645e-09
0.5424570069909096	1.8983631266966598e-08
0.5427067569941283	1.2975849564467193e-08
0.542956506997347	3.1897002328018483e-08
0.5432062570005656	1.5776491332819845e-08
0.5434560070037843	3.590863844150319e-08
0.5437057570070029	1.87067419965083e-08
0.5439555070102216	2.54302811911218e-08
0.5442052570134402	1.7731773892907795e-08
0.5444550070166588	1.9424708916073143e-08
0.5447047570198775	8.441266452894592e-09
0.5449545070230961	6.932175837743907e-09
0.5452042570263148	2.1108171323879583e-10
0.5454540070295335	5.242477398004277e-09
0.5457037570327521	1.073635091551064e-08
0.5459535070359708	1.677085408580966e-08
0.5462032570391894	1.9761534307632254e-08
0.5464530070424081	2.651040329996438e-08
0.5467027570456268	2.841522383212146e-08
0.5469525070488453	3.3692967186502026e-08
0.547202257052064	2.880605212685635e-08
0.5474520070552826	3.497411418088474e-08
0.5477017570585013	1.9792182945024777e-08
0.5479515070617199	2.990598574213816e-08
0.5482012570649386	1.337977726558304e-08
0.5484510070681573	1.8268688462629626e-08
0.5487007570713759	2.0719907886278633e-09
0.5489505070745946	5.716526149881834e-09
0.5492002570778132	6.281749150457329e-09
0.5494500070810319	8.949472195108586e-09
0.5496997570842506	1.1527137794537232e-08
0.5499495070874691	2.264230181497803e-08
0.5501992570906878	1.6521387190639525e-08
0.5504490070939064	3.391447457900531e-08
0.5506987570971251	1.8980038273429906e-08
0.5509485071003438	3.1475473644825474e-08
0.5511982571035624	1.8540886530167802e-08
0.5514480071067811	1.705051645256719e-08
0.5516977571099997	1.857880849526473e-08
0.5519475071132184	1.2537809227301675e-08
0.5521972571164371	4.230382221903376e-09
0.5524470071196557	5.815747775976471e-10
0.5526967571228744	1.0482318545291344e-09
0.552946507126093	1.5477630762951377e-08
0.5531962571293116	1.7600936875372882e-08
0.5534460071325303	9.876336532376943e-09
0.5536957571357489	3.2264017193851655e-08
0.5539455071389676	3.6599693697078564e-08
0.5541952571421862	2.0938625105818055e-08
0.5544450071454049	3.428640003434713e-08
0.5546947571486235	4.895478209148153e-08
0.5549445071518422	1.436646711022732e-08
0.5551942571550609	2.818213452860371e-09
0.5554440071582795	6.326695459835564e-08
0.5556937571614982	4.792182165273749e-09
0.5559435071647167	3.350242716975654e-08
0.5561932571679354	4.255488815278005e-08
0.5564430071711541	4.261377311823115e-08
0.5566927571743727	8.493331079622038e-08
0.5569425071775914	1.1092442066680787e-08
0.55719225718081	8.821774668781616e-08
0.5574420071840287	1.3360012905077652e-07
0.5576917571872474	5.561374223906979e-08
0.557941507190466	1.134929869815904e-07
0.5581912571936847	1.2711965499783616e-07
0.5584410071969033	1.6871554430036413e-07
0.558690757200122	2.010536031079358e-07
0.5589405072033407	2.012987811568086e-08
0.5591902572065592	8.03642069144951e-07
0.5594400072097779	2.1502856024229846e-06
0.5596897572129965	1.965287621423675e-05
0.5599395072162152	7.297804132063752e-05
0.5601892572194338	1.9626424681639764e-05
0.5604390072226525	3.624608370681698e-06
0.5606887572258712	5.17596909385209e-07
0.5609385072290898	4.462925116321916e-08
0.5611882572323085	3.3596696098946424e-09
0.5614380072355271	2.51541366533478e-10
0.5616877572387458	1.8824231036514032e-11
0.5619375072419645	1.4056096354159256e-12
0.562187257245183	1.0360808242194418e-13
0.5624370072484017	7.468213687213537e-15
0.5626867572516203	5.565858582844174e-16
0.562936507254839	4.2055288940154506e-17
0.5631862572580577	3.1781677054949804e-18
0.5634360072612763	2.2173263061592886e-19
0.563685757264495	0.0
0.5639355072677136	0.0
0.5641852572709323	0.0
0.564435007274151	0.0
0.5646847572773696	0.0
0.5649345072805882	0.0
0.5651842572838068	0.0
0.5654340072870255	0.0
0.5656837572902442	0.0
0.5659335072934628	0.0
0.5661832572966815	0.0
0.5664330072999001	0.0
0.5666827573031188	0.0
0.5669325073063374	0.0
0.5671822573095561	0.0
0.5674320073127748	0.0
0.5676817573159934	0.0
0.567931507319212	0.0
0.5681812573224306	0.0
0.5684310073256493	0.0
0.568680757328868	0.0
0.5689305073320866	0.0
0.5691802573353053	0.0
0.5694300073385239	0.0
0.5696797573417426	0.0
0.5699295073449613	0.0
0.5701792573481799	0.0
0.5704290073513986	0.0
0.5706787573546171	0.0
0.5709285073578358	0.0
0.5711782573610545	0.0
0.5714280073642731	0.0
0.5716777573674918	0.0
0.5719275073707104	0.0
0.5721772573739291	0.0
0.5724270073771478	0.0
0.5726767573803664	0.0
0.5729265073835851	0.0
0.5731762573868037	0.0
0.5734260073900224	0.0
0.573675757393241	0.0
0.5739255073964596	0.0
0.5741752573996783	0.0
0.5744250074028969	0.0
0.5746747574061156	0.0
0.5749245074093342	0.0
0.5751742574125529	0.0
0.5754240074157716	0.0
0.5756737574189902	0.0
0.5759235074222089	0.0
0.5761732574254275	0.0
0.5764230074286462	0.0
0.5766727574318649	0.0
0.5769225074350834	0.0
0.5771722574383021	0.0
0.5774220074415207	0.0
0.5776717574447394	0.0
0.5779215074479581	0.0
0.5781712574511767	0.0
0.5784210074543954	0.0
0.578670757457614	0.0
0.5789205074608327	0.0
0.5791702574640514	0.0
0.57942000746727	0.0
0.5796697574704887	0.0
0.5799195074737072	0.0
0.5801692574769259	0.0
0.5804190074801445	0.0
0.5806687574833632	0.0
0.5809185074865819	0.0
0.5811682574898005	0.0
0.5814180074930192	0.0
0.5816677574962378	0.0
0.5819175074994565	0.0
0.5821672575026752	0.0
0.5824170075058938	0.0
0.5826667575091125	0.0
0.582916507512331	0.0
0.5831662575155497	0.0
0.5834160075187684	0.0
0.583665757521987	0.0
0.5839155075252057	0.0
0.5841652575284243	0.0
0.584415007531643	0.0
0.5846647575348617	0.0
0.5849145075380803	0.0
0.585164257541299	0.0
0.5854140075445176	0.0
0.5856637575477363	0.0
0.585913507550955	0.0
0.5861632575541735	0.0
0.5864130075573922	0.0
0.5866627575606108	0.0
0.5869125075638295	0.0
0.5871622575670481	0.0
0.5874120075702668	0.0
0.5876617575734855	0.0
0.5879115075767041	0.0
0.5881612575799228	0.0
0.5884110075831414	0.0
0.58866075758636	0.0
0.5889105075895787	0.0
0.5891602575927973	0.0
0.589410007596016	0.0
0.5896597575992346	0.0
0.5899095076024533	0.0
0.590159257605672	0.0
0.5904090076088906	0.0
0.5906587576121093	0.0
0.5909085076153279	0.0
0.5911582576185466	0.0
0.5914080076217653	0.0
0.5916577576249838	0.0
0.5919075076282025	0.0
0.5921572576314211	0.0
0.5924070076346398	0.0
0.5926567576378584	0.0
0.5929065076410771	0.0
0.5931562576442958	0.0
0.5934060076475144	0.0
0.5936557576507331	0.0
0.5939055076539517	0.0
0.5941552576571704	0.0
0.5944050076603891	0.0
0.5946547576636076	0.0
0.5949045076668263	0.0
0.5951542576700449	0.0
0.5954040076732636	0.0
0.5956537576764823	0.0
0.5959035076797009	0.0
0.5961532576829196	0.0
0.5964030076861382	0.0
0.5966527576893569	0.0
0.5969025076925756	0.0
0.5971522576957942	0.0
0.5974020076990129	0.0
0.5976517577022314	0.0
0.5979015077054501	0.0
0.5981512577086688	0.0
0.5984010077118874	0.0
0.5986507577151061	0.0
0.5989005077183247	0.0
0.5991502577215434	0.0
0.599400007724762	0.0
0.5996497577279807	0.0
0.5998995077311994	0.0
0.600149257734418	0.0
0.6003990077376367	0.0
0.6006487577408552	0.0
0.6008985077440739	0.0
0.6011482577472926	0.0
0.6013980077505112	0.0
0.6016477577537299	0.0
0.6018975077569485	0.0
0.6021472577601672	0.0
0.6023970077633859	0.0
0.6026467577666045	0.0
0.6028965077698232	0.0
0.6031462577730418	0.0
0.6033960077762605	0.0
0.6036457577794792	0.0
0.6038955077826977	0.0
0.6041452577859164	0.0
0.604395007789135	0.0
0.6046447577923537	0.0
0.6048945077955724	0.0
0.605144257798791	0.0
0.6053940078020097	0.0
0.6056437578052283	0.0
0.605893507808447	0.0
0.6061432578116656	0.0
0.6063930078148843	0.0
0.606642757818103	0.0
0.6068925078213215	0.0
0.6071422578245402	0.0
0.6073920078277588	0.0
0.6076417578309775	0.0
0.6078915078341962	0.0
0.6081412578374148	0.0
0.6083910078406335	0.0
0.6086407578438521	0.0
0.6088905078470708	0.0
0.6091402578502895	0.0
0.609390007853508	0.0
0.6096397578567267	0.0
0.6098895078599453	0.0
0.610139257863164	0.0
0.6103890078663827	0.0
0.6106387578696013	0.0
0.61088850787282	0.0
0.6111382578760386	0.0
0.6113880078792573	0.0
0.611637757882476	0.0
0.6118875078856946	0.0
0.6121372578889133	0.0
0.6123870078921319	0.0
0.6126367578953505	0.0
0.6128865078985691	0.0
0.6131362579017878	0.0
0.6133860079050065	0.0
0.6136357579082251	0.0
0.6138855079114438	0.0
0.6141352579146624	0.0
0.6143850079178811	0.0
0.6146347579210998	0.0
0.6148845079243184	0.0
0.6151342579275371	0.0
0.6153840079307556	0.0
0.6156337579339743	0.0
0.615883507937193	0.0
0.6161332579404116	0.0
0.6163830079436303	0.0
0.6166327579468489	0.0
0.6168825079500676	0.0
0.6171322579532863	0.0
0.6173820079565049	0.0
0.6176317579597236	0.0
0.6178815079629422	0.0
0.6181312579661609	0.0
0.6183810079693794	0.0
0.6186307579725981	0.0
0.6188805079758168	0.0
0.6191302579790354	0.0
0.6193800079822541	0.0
0.6196297579854727	0.0
0.6198795079886914	0.0
0.6201292579919101	0.0
0.6203790079951287	0.0
0.6206287579983474	0.0
0.620878508001566	0.0
0.6211282580047847	0.0
0.6213780080080034	0.0
0.6216277580112219	0.0
0.6218775080144406	0.0
0.6221272580176592	0.0
0.6223770080208779	0.0
0.6226267580240966	0.0
0.6228765080273152	0.0
0.6231262580305339	0.0
0.6233760080337525	0.0
0.6236257580369712	0.0
0.6238755080401899	0.0
0.6241252580434085	0.0
0.6243750080466272	0.0
0.6246247580498457	0.0
0.6248745080530644	0.0
0.625124258056283	0.0
0.6253740080595017	0.0
0.6256237580627204	0.0
0.625873508065939	0.0
0.6261232580691577	0.0
0.6263730080723763	0.0
0.626622758075595	0.0
0.6268725080788137	0.0
0.6271222580820323	0.0
0.627372008085251	0.0
0.6276217580884695	0.0
0.6278715080916882	0.0
0.6281212580949069	0.0
0.6283710080981255	0.0
0.6286207581013442	0.0
0.6288705081045628	0.0
0.6291202581077815	0.0
0.6293700081110002	0.0
0.6296197581142188	0.0
0.6298695081174375	0.0
0.6301192581206561	0.0
0.6303690081238748	0.0
0.6306187581270934	0.0
0.630868508130312	0.0
0.6311182581335307	0.0
0.6313680081367493	0.0
0.631617758139968	0.0
0.6318675081431866	0.0
0.6321172581464053	0.0
0.632367008149624	0.0
0.6326167581528426	0.0
0.6328665081560613	0.0
0.6331162581592799	0.0
0.6333660081624986	0.0
0.6336157581657172	0.0
0.6338655081689358	0.0
0.6341152581721545	0.0
0.6343650081753731	0.0
0.6346147581785918	0.0
0.6348645081818105	0.0
0.6351142581850291	0.0
0.6353640081882478	0.0
0.6356137581914664	0.0
0.6358635081946851	0.0
0.6361132581979038	0.0
0.6363630082011223	0.0
0.636612758204341	0.0
0.6368625082075596	0.0
0.6371122582107783	0.0
0.637362008213997	0.0
0.6376117582172156	0.0
0.6378615082204343	0.0
0.6381112582236529	0.0
0.6383610082268716	0.0
0.6386107582300902	0.0
0.6388605082333089	0.0
0.6391102582365276	0.0
0.6393600082397461	0.0
0.6396097582429648	0.0
0.6398595082461834	0.0
0.6401092582494021	0.0
0.6403590082526208	0.0
0.6406087582558394	0.0
0.6408585082590581	0.0
0.6411082582622767	0.0
0.6413580082654954	0.0
0.6416077582687141	0.0
0.6418575082719327	0.0
0.6421072582751514	0.0
0.64235700827837	0.0
0.6426067582815886	0.0
0.6428565082848073	0.0
0.6431062582880259	0.0
0.6433560082912446	0.0
0.6436057582944632	0.0
0.6438555082976819	0.0
0.6441052583009006	0.0
0.6443550083041192	0.0
0.6446047583073379	0.0
0.6448545083105565	0.0
0.6451042583137752	0.0
0.6453540083169937	0.0
0.6456037583202124	0.0
0.6458535083234311	0.0
0.6461032583266497	0.0
0.6463530083298684	0.0
0.646602758333087	0.0
0.6468525083363057	0.0
0.6471022583395244	0.0
0.647352008342743	0.0
0.6476017583459617	0.0
0.6478515083491803	0.0
0.648101258352399	0.0
0.6483510083556177	0.0
0.6486007583588362	0.0
0.6488505083620549	0.0
0.6491002583652735	0.0
0.6493500083684922	0.0
0.6495997583717109	0.0
0.6498495083749295	0.0
0.6500992583781482	0.0
0.6503490083813668	0.0
0.6505987583845855	0.0
0.6508485083878041	0.0
0.6510982583910228	0.0
0.6513480083942415	0.0
0.65159775839746	0.0
0.6518475084006787	0.0
0.6520972584038973	0.0
0.652347008407116	0.0
0.6525967584103347	0.0
0.6528465084135533	0.0
0.653096258416772	0.0
0.6533460084199906	0.0
0.6535957584232093	0.0
0.653845508426428	0.0
0.6540952584296466	0.0
0.6543450084328652	0.0
0.6545947584360838	0.0
0.6548445084393025	0.0
0.6550942584425212	0.0
0.6553440084457398	0.0
0.6555937584489585	0.0
0.6558435084521771	0.0
0.6560932584553958	0.0
0.6563430084586145	0.0
0.6565927584618331	0.0
0.6568425084650518	0.0
0.6570922584682704	0.0
0.657342008471489	0.0
0.6575917584747076	0.0
0.6578415084779263	0.0
0.658091258481145	0.0
0.6583410084843636	0.0
0.6585907584875823	0.0
0.6588405084908009	0.0
0.6590902584940196	0.0
0.6593400084972383	0.0
0.6595897585004569	0.0
0.6598395085036756	0.0
0.6600892585068941	0.0
0.6603390085101128	0.0
0.6605887585133315	0.0
0.6608385085165501	0.0
0.6610882585197688	0.0
0.6613380085229874	0.0
0.6615877585262061	0.0
0.6618375085294248	0.0
0.6620872585326434	0.0
0.6623370085358621	0.0
0.6625867585390807	0.0
0.6628365085422994	0.0
0.6630862585455181	0.0
0.6633360085487366	0.0
0.6635857585519553	0.0
0.6638355085551739	0.0
0.6640852585583926	0.0
0.6643350085616112	0.0
0.6645847585648299	0.0
0.6648345085680486	0.0
0.6650842585712672	0.0
0.6653340085744859	0.0
0.6655837585777045	0.0
0.6658335085809232	0.0
0.6660832585841419	0.0
0.6663330085873604	0.0
0.6665827585905791	0.0
0.6668325085937977	0.0
0.6670822585970164	0.0
0.6673320086002351	0.0
0.6675817586034537	0.0
0.6678315086066724	0.0
0.668081258609891	0.0
0.6683310086131097	0.0
0.6685807586163284	0.0
0.668830508619547	0.0
0.6690802586227657	0.0
0.6693300086259842	0.0
0.6695797586292029	0.0
0.6698295086324216	0.0
0.6700792586356402	0.0
0.6703290086388589	0.0
0.6705787586420775	0.0
0.6708285086452962	0.0
0.6710782586485148	0.0
0.6713280086517335	0.0
0.6715777586549522	0.0
0.6718275086581708	0.0
0.6720772586613895	0.0
0.672327008664608	0.0
0.6725767586678267	0.0
0.6728265086710454	0.0
0.673076258674264	0.0
0.6733260086774827	0.0
0.6735757586807013	0.0
0.67382550868392	0.0
0.6740752586871387	0.0
0.6743250086903573	0.0
0.674574758693576	0.0
0.6748245086967946	0.0
0.6750742587000133	0.0
0.675324008703232	0.0
0.6755737587064505	0.0
0.6758235087096692	0.0
0.6760732587128878	0.0
0.6763230087161065	0.0
0.6765727587193252	0.0
0.6768225087225438	0.0
0.6770722587257625	0.0
0.6773220087289811	0.0
0.6775717587321998	0.0
0.6778215087354184	0.0
0.678071258738637	0.0
0.6783210087418557	0.0
0.6785707587450743	0.0
0.678820508748293	0.0
0.6790702587515116	0.0
0.6793200087547303	0.0
0.679569758757949	0.0
0.6798195087611676	0.0
0.6800692587643863	0.0
0.6803190087676049	0.0
0.6805687587708236	0.0
0.6808185087740423	0.0
0.6810682587772608	0.0
0.6813180087804795	0.0
0.6815677587836981	0.0
0.6818175087869168	0.0
0.6820672587901355	0.0
0.6823170087933541	0.0
0.6825667587965728	0.0
0.6828165087997914	0.0
0.6830662588030101	0.0
0.6833160088062287	0.0
0.6835657588094474	0.0
0.6838155088126661	0.0
0.6840652588158846	0.0
0.6843150088191033	0.0
0.6845647588223219	0.0
0.6848145088255406	0.0
0.6850642588287593	0.0
0.6853140088319779	0.0
0.6855637588351966	0.0
0.6858135088384152	0.0
0.6860632588416339	0.0
0.6863130088448526	0.0
0.6865627588480712	0.0
0.6868125088512899	0.0
0.6870622588545084	0.0
0.6873120088577271	0.0
0.6875617588609458	0.0
0.6878115088641644	0.0
0.6880612588673831	0.0
0.6883110088706017	0.0
0.6885607588738204	0.0
0.6888105088770391	0.0
0.6890602588802577	0.0
0.6893100088834764	0.0
0.689559758886695	0.0
0.6898095088899137	0.0
0.6900592588931322	0.0
0.6903090088963509	0.0
0.6905587588995696	0.0
0.6908085089027882	0.0
0.6910582589060069	0.0
0.6913080089092255	0.0
0.6915577589124442	0.0
0.6918075089156629	0.0
0.6920572589188815	0.0
0.6923070089221002	0.0
0.6925567589253188	0.0
0.6928065089285375	0.0
0.6930562589317562	0.0
0.6933060089349747	0.0
0.6935557589381934	0.0
0.693805508941412	0.0
0.6940552589446307	0.0
0.6943050089478494	0.0
0.694554758951068	0.0
0.6948045089542867	0.0
0.6950542589575053	0.0
0.695304008960724	0.0
0.6955537589639427	0.0
0.6958035089671613	0.0
0.69605325897038	0.0
0.6963030089735985	0.0
0.6965527589768172	0.0
0.6968025089800358	0.0
0.6970522589832545	0.0
0.6973020089864732	0.0
0.6975517589896918	0.0
0.6978015089929105	0.0
0.6980512589961291	0.0
0.6983010089993478	0.0
0.6985507590025665	0.0
0.698800509005785	0.0
0.6990502590090037	0.0
0.6993000090122223	0.0
0.699549759015441	0.0
0.6997995090186597	0.0
0.7000492590218783	0.0
0.700299009025097	0.0
0.7005487590283156	0.0
0.7007985090315343	0.0
0.701048259034753	0.0
0.7012980090379716	0.0
0.7015477590411903	0.0
0.7017975090444089	0.0
0.7020472590476275	0.0
0.7022970090508462	0.0
0.7025467590540648	0.0
0.7027965090572835	0.0
0.7030462590605021	0.0
0.7032960090637208	0.0
0.7035457590669394	0.0
0.7037955090701581	0.0
0.7040452590733768	0.0
0.7042950090765954	0.0
0.7045447590798141	0.0
0.7047945090830326	0.0
0.7050442590862513	0.0
0.70529400908947	0.0
0.7055437590926886	0.0
0.7057935090959073	0.0
0.7060432590991259	0.0
0.7062930091023446	0.0
0.7065427591055633	0.0
0.7067925091087819	0.0
0.7070422591120006	0.0
0.7072920091152192	0.0
0.7075417591184379	0.0
0.7077915091216566	0.0
0.7080412591248751	0.0
0.7082910091280938	0.0
0.7085407591313124	0.0
0.7087905091345311	0.0
0.7090402591377497	0.0
0.7092900091409684	0.0
0.7095397591441871	0.0
0.7097895091474057	0.0
0.7100392591506244	0.0
0.710289009153843	0.0
0.7105387591570617	0.0
0.7107885091602804	0.0
0.7110382591634989	0.0
0.7112880091667176	0.0
0.7115377591699362	0.0
0.7117875091731549	0.0
0.7120372591763736	0.0
0.7122870091795922	0.0
0.7125367591828109	0.0
0.7127865091860295	0.0
0.7130362591892482	0.0
0.7132860091924669	0.0
0.7135357591956855	0.0
0.7137855091989042	0.0
0.7140352592021227	0.0
0.7142850092053414	0.0
0.7145347592085601	0.0
0.7147845092117787	0.0
0.7150342592149974	0.0
0.715284009218216	0.0
0.7155337592214347	0.0
0.7157835092246533	0.0
0.716033259227872	0.0
0.7162830092310907	0.0
0.7165327592343093	0.0
0.716782509237528	0.0
0.7170322592407465	0.0
0.7172820092439652	0.0
0.7175317592471839	0.0
0.7177815092504025	0.0
0.7180312592536212	0.0
0.7182810092568398	0.0
0.7185307592600585	0.0
0.7187805092632772	0.0
0.7190302592664958	0.0
0.7192800092697145	0.0
0.7195297592729331	0.0
0.7197795092761518	0.0
0.7200292592793704	0.0
0.720279009282589	0.0
0.7205287592858077	0.0
0.7207785092890263	0.0
0.721028259292245	0.0
0.7212780092954637	0.0
0.7215277592986823	0.0
0.721777509301901	0.0
0.7220272593051196	0.0
0.7222770093083383	0.0
0.7225267593115569	0.0
0.7227765093147756	0.0
0.7230262593179942	0.0
0.7232760093212128	0.0
0.7235257593244315	0.0
0.7237755093276501	0.0
0.7240252593308688	0.0
0.7242750093340875	0.0
0.7245247593373061	0.0
0.7247745093405248	0.0
0.7250242593437434	0.0
0.7252740093469621	0.0
0.7255237593501808	0.0
0.7257735093533993	0.0
0.726023259356618	0.0
0.7262730093598366	0.0
0.7265227593630553	0.0
0.726772509366274	0.0
0.7270222593694926	0.0
0.7272720093727113	0.0
0.7275217593759299	0.0
0.7277715093791486	0.0
0.7280212593823673	0.0
0.7282710093855859	0.0
0.7285207593888046	0.0
0.7287705093920231	0.0
0.7290202593952418	0.0
0.7292700093984604	0.0
0.7295197594016791	0.0
0.7297695094048978	0.0
0.7300192594081164	0.0
0.7302690094113351	0.0
0.7305187594145537	0.0
0.7307685094177724	0.0
0.7310182594209911	0.0
0.7312680094242097	0.0
0.7315177594274284	0.0
0.731767509430647	0.0
0.7320172594338656	0.0
0.7322670094370843	0.0
0.7325167594403029	0.0
0.7327665094435216	0.0
0.7330162594467402	0.0
0.7332660094499589	0.0
0.7335157594531776	0.0
0.7337655094563962	0.0
0.7340152594596149	0.0
0.7342650094628335	0.0
0.7345147594660522	0.0
0.7347645094692709	0.0
0.7350142594724894	0.0
0.7352640094757081	0.0
0.7355137594789267	0.0
0.7357635094821454	0.0
0.736013259485364	0.0
0.7362630094885827	0.0
0.7365127594918014	0.0
0.73676250949502	0.0
0.7370122594982387	0.0
0.7372620095014573	0.0
0.737511759504676	0.0
0.7377615095078947	0.0
0.7380112595111132	0.0
0.7382610095143319	0.0
0.7385107595175505	0.0
0.7387605095207692	0.0
0.7390102595239879	0.0
0.7392600095272065	0.0
0.7395097595304252	0.0
0.7397595095336438	0.0
0.7400092595368625	0.0
0.7402590095400812	0.0
0.7405087595432998	0.0
0.7407585095465185	0.0
0.741008259549737	0.0
0.7412580095529557	0.0
0.7415077595561743	0.0
0.741757509559393	0.0
0.7420072595626117	0.0
0.7422570095658303	0.0
0.742506759569049	0.0
0.7427565095722676	0.0
0.7430062595754863	0.0
0.743256009578705	0.0
0.7435057595819236	0.0
0.7437555095851422	0.0
0.7440052595883608	0.0
0.7442550095915795	0.0
0.7445047595947982	0.0
0.7447545095980168	0.0
0.7450042596012355	0.0
0.7452540096044541	0.0
0.7455037596076728	0.0
0.7457535096108915	0.0
0.7460032596141101	0.0
0.7462530096173288	0.0
0.7465027596205474	0.0
0.746752509623766	0.0
0.7470022596269847	0.0
0.7472520096302033	0.0
0.747501759633422	0.0
0.7477515096366406	0.0
0.7480012596398593	0.0
0.7482510096430779	0.0
0.7485007596462966	0.0
0.7487505096495153	0.0
0.7490002596527339	0.0
0.7492500096559526	0.0
0.7494997596591711	0.0
0.7497495096623898	0.0
0.7499992596656085	0.0
0.7502490096688271	0.0
0.7504987596720458	0.0
0.7507485096752644	0.0
0.7509982596784831	0.0
0.7512480096817018	0.0
0.7514977596849204	0.0
0.7517475096881391	0.0
0.7519972596913577	0.0
0.7522470096945764	0.0
0.7524967596977951	0.0
0.7527465097010136	0.0
0.7529962597042323	0.0
0.7532460097074509	0.0
0.7534957597106696	0.0
0.7537455097138883	0.0
0.7539952597171069	0.0
0.7542450097203256	0.0
0.7544947597235442	0.0
0.7547445097267629	0.0
0.7549942597299815	0.0
0.7552440097332002	0.0
0.7554937597364189	0.0
0.7557435097396374	0.0
0.7559932597428561	0.0
0.7562430097460747	0.0
0.7564927597492934	0.0
0.7567425097525121	0.0
0.7569922597557307	0.0
0.7572420097589494	0.0
0.757491759762168	0.0
0.7577415097653867	0.0
0.7579912597686054	0.0
0.758241009771824	0.0
0.7584907597750427	0.0
0.7587405097782612	0.0
0.7589902597814799	0.0
0.7592400097846986	0.0
0.7594897597879172	0.0
0.7597395097911359	0.0
0.7599892597943545	0.0
0.7602390097975732	0.0
0.7604887598007919	0.0
0.7607385098040105	0.0
0.7609882598072292	0.0
0.7612380098104478	0.0
0.7614877598136665	0.0
0.761737509816885	0.0
0.7619872598201037	0.0
0.7622370098233224	0.0
0.762486759826541	0.0
0.7627365098297597	0.0
0.7629862598329783	0.0
0.763236009836197	0.0
0.7634857598394157	0.0
0.7637355098426343	0.0
0.763985259845853	0.0
0.7642350098490716	0.0
0.7644847598522903	0.0
0.764734509855509	0.0
0.7649842598587275	0.0
0.7652340098619462	0.0
0.7654837598651648	0.0
0.7657335098683835	0.0
0.7659832598716022	0.0
0.7662330098748208	0.0
0.7664827598780395	0.0
0.7667325098812581	0.0
0.7669822598844768	0.0
0.7672320098876955	0.0
0.767481759890914	0.0
0.7677315098941327	0.0
0.7679812598973513	0.0
0.76823100990057	0.0
0.7684807599037886	0.0
0.7687305099070073	0.0
0.768980259910226	0.0
0.7692300099134446	0.0
0.7694797599166633	0.0
0.7697295099198819	0.0
0.7699792599231006	0.0
0.7702290099263193	0.0
0.7704787599295378	0.0
0.7707285099327565	0.0
0.7709782599359751	0.0
0.7712280099391938	0.0
0.7714777599424125	0.0
0.7717275099456311	0.0
0.7719772599488498	0.0
0.7722270099520684	0.0
0.7724767599552871	0.0
0.7727265099585058	0.0
0.7729762599617244	0.0
0.7732260099649431	0.0
0.7734757599681616	0.0
0.7737255099713803	0.0
0.7739752599745989	0.0
0.7742250099778176	0.0
0.7744747599810363	0.0
0.7747245099842549	0.0
0.7749742599874736	0.0
0.7752240099906922	0.0
0.7754737599939109	0.0
0.7757235099971296	0.0
0.7759732600003482	0.0
0.7762230100035669	0.0
0.7764727600067854	0.0
0.7767225100100041	0.0
0.7769722600132228	0.0
0.7772220100164414	0.0
0.7774717600196601	0.0
0.7777215100228787	0.0
0.7779712600260974	0.0
0.7782210100293161	0.0
0.7784707600325347	0.0
0.7787205100357534	0.0
0.778970260038972	0.0
0.7792200100421907	0.0
0.7794697600454094	0.0
0.7797195100486279	0.0
0.7799692600518466	0.0
0.7802190100550652	0.0
0.7804687600582839	0.0
0.7807185100615025	0.0
0.7809682600647212	0.0
0.7812180100679399	0.0
0.7814677600711585	0.0
0.7817175100743772	0.0
0.7819672600775958	0.0
0.7822170100808145	0.0
0.7824667600840332	0.0
0.7827165100872517	0.0
0.7829662600904704	0.0
0.783216010093689	0.0
0.7834657600969077	0.0
0.7837155101001264	0.0
0.783965260103345	0.0
0.7842150101065637	0.0
0.7844647601097823	0.0
0.784714510113001	0.0
0.7849642601162197	0.0
0.7852140101194383	0.0
0.785463760122657	0.0
0.7857135101258755	0.0
0.7859632601290942	0.0
0.7862130101323129	0.0
0.7864627601355315	0.0
0.7867125101387502	0.0
0.7869622601419688	0.0
0.7872120101451875	0.0
0.7874617601484061	0.0
0.7877115101516248	0.0
0.7879612601548435	0.0
0.788211010158062	0.0
0.7884607601612807	0.0
0.7887105101644993	0.0
0.788960260167718	0.0
0.7892100101709367	0.0
0.7894597601741553	0.0
0.789709510177374	0.0
0.7899592601805926	0.0
0.7902090101838113	0.0
0.79045876018703	0.0
0.7907085101902486	0.0
0.7909582601934673	0.0
0.7912080101966859	0.0
0.7914577601999045	0.0
0.7917075102031232	0.0
0.7919572602063418	0.0
0.7922070102095605	0.0
0.7924567602127791	0.0
0.7927065102159978	0.0
0.7929562602192165	0.0
0.7932060102224351	0.0
0.7934557602256538	0.0
0.7937055102288724	0.0
0.7939552602320911	0.0
0.7942050102353096	0.0
0.7944547602385283	0.0
0.794704510241747	0.0
0.7949542602449656	0.0
0.7952040102481843	0.0
0.7954537602514029	0.0
0.7957035102546216	0.0
0.7959532602578403	0.0
0.7962030102610589	0.0
0.7964527602642776	0.0
0.7967025102674962	0.0
0.7969522602707149	0.0
0.7972020102739336	0.0
0.7974517602771521	0.0
0.7977015102803708	0.0
0.7979512602835894	0.0
0.7982010102868081	0.0
0.7984507602900268	0.0
0.7987005102932454	0.0
0.7989502602964641	0.0
0.7992000102996827	0.0
0.7994497603029014	0.0
0.79969951030612	0.0
0.7999492603093387	0.0
0.8001990103125574	0.0
0.8004487603157759	0.0
0.8006985103189946	0.0
0.8009482603222132	0.0
0.8011980103254319	0.0
0.8014477603286506	0.0
0.8016975103318692	0.0
0.8019472603350879	0.0
0.8021970103383065	0.0
0.8024467603415252	0.0
0.8026965103447439	0.0
0.8029462603479625	0.0
0.8031960103511812	0.0
0.8034457603543997	0.0
0.8036955103576184	0.0
0.8039452603608371	0.0
0.8041950103640557	0.0
0.8044447603672744	0.0
0.804694510370493	0.0
0.8049442603737117	0.0
0.8051940103769304	0.0
0.805443760380149	0.0
0.8056935103833677	0.0
0.8059432603865863	0.0
0.806193010389805	0.0
0.8064427603930235	0.0
0.8066925103962422	0.0
0.8069422603994609	0.0
0.8071920104026795	0.0
0.8074417604058982	0.0
0.8076915104091168	0.0
0.8079412604123355	0.0
0.8081910104155542	0.0
0.8084407604187728	0.0
0.8086905104219915	0.0
0.8089402604252101	0.0
0.8091900104284288	0.0
0.8094397604316474	0.0
0.809689510434866	0.0
0.8099392604380847	0.0
0.8101890104413033	0.0
0.810438760444522	0.0
0.8106885104477407	0.0
0.8109382604509593	0.0
0.811188010454178	0.0
0.8114377604573966	0.0
0.8116875104606153	0.0
0.811937260463834	0.0
0.8121870104670526	0.0
0.8124367604702712	0.0
0.8126865104734898	0.0
0.8129362604767085	0.0
0.8131860104799271	0.0
0.8134357604831458	0.0
0.8136855104863645	0.0
0.8139352604895831	0.0
0.8141850104928018	0.0
0.8144347604960204	0.0
0.8146845104992391	0.0
0.8149342605024578	0.0
0.8151840105056763	0.0
0.815433760508895	0.0
0.8156835105121136	0.0
0.8159332605153323	0.0
0.816183010518551	0.0
0.8164327605217696	0.0
0.8166825105249883	0.0
0.8169322605282069	0.0
0.8171820105314256	0.0
0.8174317605346443	0.0
0.8176815105378629	0.0
0.8179312605410816	0.0
0.8181810105443001	0.0
0.8184307605475188	0.0
0.8186805105507375	0.0
0.8189302605539561	0.0
0.8191800105571748	0.0
0.8194297605603934	0.0
0.8196795105636121	0.0
0.8199292605668307	0.0
0.8201790105700494	0.0
0.8204287605732681	0.0
0.8206785105764867	0.0
0.8209282605797054	0.0
0.821178010582924	0.0
0.8214277605861426	0.0
0.8216775105893613	0.0
0.8219272605925799	0.0
0.8221770105957986	0.0
0.8224267605990172	0.0
0.8226765106022359	0.0
0.8229262606054546	0.0
0.8231760106086732	0.0
0.8234257606118919	0.0
0.8236755106151105	0.0
0.8239252606183292	0.0
0.8241750106215479	0.0
0.8244247606247664	0.0
0.8246745106279851	0.0
0.8249242606312037	0.0
0.8251740106344224	0.0
0.8254237606376411	0.0
0.8256735106408597	0.0
0.8259232606440784	0.0
0.826173010647297	0.0
0.8264227606505157	0.0
0.8266725106537343	0.0
0.826922260656953	0.0
0.8271720106601717	0.0
0.8274217606633902	0.0
0.8276715106666089	0.0
0.8279212606698275	0.0
0.8281710106730462	0.0
0.8284207606762649	0.0
0.8286705106794835	0.0
0.8289202606827022	0.0
0.8291700106859208	0.0
0.8294197606891395	0.0
0.8296695106923582	0.0
0.8299192606955768	0.0
0.8301690106987955	0.0
0.830418760702014	0.0
0.8306685107052327	0.0
0.8309182607084514	0.0
0.83116801071167	0.0
0.8314177607148887	0.0
0.8316675107181073	0.0
0.831917260721326	0.0
0.8321670107245446	0.0
0.8324167607277633	0.0
0.832666510730982	0.0
0.8329162607342006	0.0
0.8331660107374192	0.0
0.8334157607406378	0.0
0.8336655107438565	0.0
0.8339152607470752	0.0
0.8341650107502938	0.0
0.8344147607535125	0.0
0.8346645107567311	0.0
0.8349142607599498	0.0
0.8351640107631685	0.0
0.8354137607663871	0.0
0.8356635107696058	0.0
0.8359132607728244	0.0
0.836163010776043	0.0
0.8364127607792617	0.0
0.8366625107824803	0.0
0.836912260785699	0.0
0.8371620107889176	0.0
0.8374117607921363	0.0
0.837661510795355	0.0
0.8379112607985736	0.0
0.8381610108017923	0.0
0.8384107608050109	0.0
0.8386605108082296	0.0
0.8389102608114481	0.0
0.8391600108146668	0.0
0.8394097608178855	0.0
0.8396595108211041	0.0
0.8399092608243228	0.0
0.8401590108275414	0.0
0.8404087608307601	0.0
0.8406585108339788	0.0
0.8409082608371974	0.0
0.8411580108404161	0.0
0.8414077608436347	0.0
0.8416575108468534	0.0
0.8419072608500721	0.0
0.8421570108532906	0.0
0.8424067608565093	0.0
0.8426565108597279	0.0
0.8429062608629466	0.0
0.8431560108661653	0.0
0.8434057608693839	0.0
0.8436555108726026	0.0
0.8439052608758212	0.0
0.8441550108790399	0.0
0.8444047608822586	0.0
0.8446545108854772	0.0
0.8449042608886959	0.0
0.8451540108919144	0.0
0.8454037608951331	0.0
0.8456535108983517	0.0
0.8459032609015704	0.0
0.8461530109047891	0.0
0.8464027609080077	0.0
0.8466525109112264	0.0
0.846902260914445	0.0
0.8471520109176637	0.0
0.8474017609208824	0.0
0.847651510924101	0.0
0.8479012609273197	0.0
0.8481510109305382	0.0
0.8484007609337569	0.0
0.8486505109369756	0.0
0.8489002609401942	0.0
0.8491500109434129	0.0
0.8493997609466315	0.0
0.8496495109498502	0.0
0.8498992609530689	0.0
0.8501490109562875	0.0
0.8503987609595062	0.0
0.8506485109627248	0.0
0.8508982609659435	0.0
0.8511480109691621	0.0
0.8513977609723807	0.0
0.8516475109755994	0.0
0.851897260978818	0.0
0.8521470109820367	0.0
0.8523967609852553	0.0
0.852646510988474	0.0
0.8528962609916927	0.0
0.8531460109949113	0.0
0.85339576099813	0.0
0.8536455110013486	0.0
0.8538952610045673	0.0
0.854145011007786	0.0
0.8543947610110045	0.0
0.8546445110142232	0.0
0.8548942610174418	0.0
0.8551440110206605	0.0
0.8553937610238792	0.0
0.8556435110270978	0.0
0.8558932610303165	0.0
0.8561430110335351	0.0
0.8563927610367538	0.0
0.8566425110399725	0.0
0.856892261043191	0.0
0.8571420110464097	0.0
0.8573917610496283	0.0
0.857641511052847	0.0
0.8578912610560656	0.0
0.8581410110592843	0.0
0.858390761062503	0.0
0.8586405110657216	0.0
0.8588902610689403	0.0
0.8591400110721589	0.0
0.8593897610753776	0.0
0.8596395110785963	0.0
0.8598892610818148	0.0
0.8601390110850335	0.0
0.8603887610882521	0.0
0.8606385110914708	0.0
0.8608882610946895	0.0
0.8611380110979081	0.0
0.8613877611011268	0.0
0.8616375111043454	0.0
0.8618872611075641	0.0
0.8621370111107828	0.0
0.8623867611140014	0.0
0.8626365111172201	0.0
0.8628862611204386	0.0
0.8631360111236573	0.0
0.863385761126876	0.0
0.8636355111300946	0.0
0.8638852611333133	0.0
0.8641350111365319	0.0
0.8643847611397506	0.0
0.8646345111429692	0.0
0.8648842611461879	0.0
0.8651340111494066	0.0
0.8653837611526252	0.0
0.8656335111558439	0.0
0.8658832611590624	0.0
0.8661330111622811	0.0
0.8663827611654998	0.0
0.8666325111687184	0.0
0.8668822611719371	0.0
0.8671320111751557	0.0
0.8673817611783744	0.0
0.8676315111815931	0.0
0.8678812611848117	0.0
0.8681310111880304	0.0
0.868380761191249	0.0
0.8686305111944677	0.0
0.8688802611976864	0.0
0.8691300112009049	0.0
0.8693797612041236	0.0
0.8696295112073422	0.0
0.8698792612105609	0.0
0.8701290112137796	0.0
0.8703787612169982	0.0
0.8706285112202169	0.0
0.8708782612234355	0.0
0.8711280112266542	0.0
0.8713777612298728	0.0
0.8716275112330915	0.0
0.8718772612363102	0.0
0.8721270112395287	0.0
0.8723767612427474	0.0
0.872626511245966	0.0
0.8728762612491847	0.0
0.8731260112524034	0.0
0.873375761255622	0.0
0.8736255112588407	0.0
0.8738752612620593	0.0
0.874125011265278	0.0
0.8743747612684967	0.0
0.8746245112717153	0.0
0.874874261274934	0.0
0.8751240112781525	0.0
0.8753737612813712	0.0
0.8756235112845899	0.0
0.8758732612878085	0.0
0.8761230112910272	0.0
0.8763727612942458	0.0
0.8766225112974645	0.0
0.8768722613006832	0.0
0.8771220113039018	0.0
0.8773717613071205	0.0
0.877621511310339	0.0
0.8778712613135577	0.0
0.8781210113167763	0.0
0.878370761319995	0.0
0.8786205113232137	0.0
0.8788702613264323	0.0
0.879120011329651	0.0
0.8793697613328696	0.0
0.8796195113360883	0.0
0.879869261339307	0.0
0.8801190113425256	0.0
0.8803687613457443	0.0
0.8806185113489629	0.0
0.8808682613521815	0.0
0.8811180113554002	0.0
0.8813677613586188	0.0
0.8816175113618375	0.0
0.8818672613650561	0.0
0.8821170113682748	0.0
0.8823667613714935	0.0
0.8826165113747121	0.0
0.8828662613779308	0.0
0.8831160113811494	0.0
0.8833657613843681	0.0
0.8836155113875868	0.0
0.8838652613908053	0.0
0.884115011394024	0.0
0.8843647613972426	0.0
0.8846145114004613	0.0
0.8848642614036799	0.0
0.8851140114068986	0.0
0.8853637614101173	0.0
0.8856135114133359	0.0
0.8858632614165546	0.0
0.8861130114197732	0.0
0.8863627614229919	0.0
0.8866125114262106	0.0
0.8868622614294291	0.0
0.8871120114326478	0.0
0.8873617614358664	0.0
0.8876115114390851	0.0
0.8878612614423038	0.0
0.8881110114455224	0.0
0.8883607614487411	0.0
0.8886105114519597	0.0
0.8888602614551784	0.0
0.8891100114583971	0.0
0.8893597614616157	0.0
0.8896095114648344	0.0
0.8898592614680529	0.0
0.8901090114712716	0.0
0.8903587614744902	0.0
0.8906085114777089	0.0
0.8908582614809276	0.0
0.8911080114841462	0.0
0.8913577614873649	0.0
0.8916075114905835	0.0
0.8918572614938022	0.0
0.8921070114970209	0.0
0.8923567615002395	0.0
0.8926065115034582	0.0
0.8928562615066767	0.0
0.8931060115098954	0.0
0.8933557615131141	0.0
0.8936055115163327	0.0
0.8938552615195514	0.0
0.89410501152277	0.0
0.8943547615259887	0.0
0.8946045115292074	0.0
0.894854261532426	0.0
0.8951040115356447	0.0
0.8953537615388633	0.0
0.895603511542082	0.0
0.8958532615453006	0.0
0.8961030115485192	0.0
0.8963527615517379	0.0
0.8966025115549565	0.0
0.8968522615581752	0.0
0.8971020115613938	0.0
0.8973517615646125	0.0
0.8976015115678312	0.0
0.8978512615710498	0.0
0.8981010115742685	0.0
0.8983507615774871	0.0
0.8986005115807058	0.0
0.8988502615839244	0.0
0.899100011587143	0.0
0.8993497615903617	0.0
0.8995995115935803	0.0
0.899849261596799	0.0
0.9000990116000177	0.0
0.9003487616032363	0.0
0.900598511606455	0.0
0.9008482616096736	0.0
0.9010980116128923	0.0
0.901347761616111	0.0
0.9015975116193296	0.0
0.9018472616225482	0.0
0.9020970116257668	0.0
0.9023467616289855	0.0
0.9025965116322042	0.0
0.9028462616354228	0.0
0.9030960116386415	0.0
0.9033457616418601	0.0
0.9035955116450788	0.0
0.9038452616482974	0.0
0.9040950116515161	0.0
0.9043447616547348	0.0
0.9045945116579533	0.0
0.904844261661172	0.0
0.9050940116643906	0.0
0.9053437616676093	0.0
0.905593511670828	0.0
0.9058432616740466	0.0
0.9060930116772653	0.0
0.9063427616804839	0.0
0.9065925116837026	0.0
0.9068422616869213	0.0
0.9070920116901399	0.0
0.9073417616933586	0.0
0.9075915116965771	0.0
0.9078412616997958	0.0
0.9080910117030145	0.0
0.9083407617062331	0.0
0.9085905117094518	0.0
0.9088402617126704	0.0
0.9090900117158891	0.0
0.9093397617191078	0.0
0.9095895117223264	0.0
0.9098392617255451	0.0
0.9100890117287637	0.0
0.9103387617319824	0.0
0.910588511735201	0.0
0.9108382617384196	0.0
0.9110880117416383	0.0
0.9113377617448569	0.0
0.9115875117480756	0.0
0.9118372617512942	0.0
0.9120870117545129	0.0
0.9123367617577316	0.0
0.9125865117609502	0.0
0.9128362617641689	0.0
0.9130860117673875	0.0
0.9133357617706062	0.0
0.9135855117738249	0.0
0.9138352617770434	0.0
0.9140850117802621	0.0
0.9143347617834807	0.0
0.9145845117866994	0.0
0.9148342617899181	0.0
0.9150840117931367	0.0
0.9153337617963554	0.0
0.915583511799574	0.0
0.9158332618027927	0.0
0.9160830118060114	0.0
0.91633276180923	0.0
0.9165825118124487	0.0
0.9168322618156672	0.0
0.9170820118188859	0.0
0.9173317618221045	0.0
0.9175815118253232	0.0
0.9178312618285419	0.0
0.9180810118317605	0.0
0.9183307618349792	0.0
0.9185805118381978	0.0
0.9188302618414165	0.0
0.9190800118446352	0.0
0.9193297618478538	0.0
0.9195795118510725	0.0
0.919829261854291	0.0
0.9200790118575097	0.0
0.9203287618607284	0.0
0.920578511863947	0.0
0.9208282618671657	0.0
0.9210780118703843	0.0
0.921327761873603	0.0
0.9215775118768217	0.0
0.9218272618800403	0.0
0.922077011883259	0.0
0.9223267618864776	0.0
0.9225765118896962	0.0
0.9228262618929148	0.0
0.9230760118961335	0.0
0.9233257618993522	0.0
0.9235755119025708	0.0
0.9238252619057895	0.0
0.9240750119090081	0.0
0.9243247619122268	0.0
0.9245745119154455	0.0
0.9248242619186641	0.0
0.9250740119218828	0.0
0.9253237619251014	0.0
0.92557351192832	0.0
0.9258232619315387	0.0
0.9260730119347573	0.0
0.926322761937976	0.0
0.9265725119411946	0.0
0.9268222619444133	0.0
0.927072011947632	0.0
0.9273217619508506	0.0
0.9275715119540693	0.0
0.9278212619572879	0.0
0.9280710119605066	0.0
0.9283207619637253	0.0
0.9285705119669438	0.0
0.9288202619701625	0.0
0.9290700119733811	0.0
0.9293197619765998	0.0
0.9295695119798184	0.0
0.9298192619830371	0.0
0.9300690119862558	0.0
0.9303187619894744	0.0
0.9305685119926931	0.0
0.9308182619959117	0.0
0.9310680119991304	0.0
0.9313177620023491	0.0
0.9315675120055676	0.0
0.9318172620087863	0.0
0.9320670120120049	0.0
0.9323167620152236	0.0
0.9325665120184423	0.0
0.9328162620216609	0.0
0.9330660120248796	0.0
0.9333157620280982	0.0
0.9335655120313169	0.0
0.9338152620345356	0.0
0.9340650120377542	0.0
0.9343147620409729	0.0
0.9345645120441914	0.0
0.9348142620474101	0.0
0.9350640120506288	0.0
0.9353137620538474	0.0
0.9355635120570661	0.0
0.9358132620602847	0.0
0.9360630120635034	0.0
0.936312762066722	0.0
0.9365625120699407	0.0
0.9368122620731594	0.0
0.937062012076378	0.0
0.9373117620795967	0.0
0.9375615120828152	0.0
0.9378112620860339	0.0
0.9380610120892526	0.0
0.9383107620924712	0.0
0.9385605120956899	0.0
0.9388102620989085	0.0
0.9390600121021272	0.0
0.9393097621053459	0.0
0.9395595121085645	0.0
0.9398092621117832	0.0
0.9400590121150018	0.0
0.9403087621182205	0.0
0.9405585121214391	0.0
0.9408082621246577	0.0
0.9410580121278764	0.0
0.941307762131095	0.0
0.9415575121343137	0.0
0.9418072621375324	0.0
0.942057012140751	0.0
0.9423067621439697	0.0
0.9425565121471883	0.0
0.942806262150407	0.0
0.9430560121536256	0.0
0.9433057621568443	0.0
0.943555512160063	0.0
0.9438052621632815	0.0
0.9440550121665002	0.0
0.9443047621697188	0.0
0.9445545121729375	0.0
0.9448042621761562	0.0
0.9450540121793748	0.0
0.9453037621825935	0.0
0.9455535121858121	0.0
0.9458032621890308	0.0
0.9460530121922495	0.0
0.946302762195468	0.0
0.9465525121986867	0.0
0.9468022622019053	0.0
0.947052012205124	0.0
0.9473017622083427	0.0
0.9475515122115613	0.0
0.94780126221478	0.0
0.9480510122179986	0.0
0.9483007622212173	0.0
0.9485505122244359	0.0
0.9488002622276546	0.0
0.9490500122308733	0.0
0.9492997622340918	0.0
0.9495495122373105	0.0
0.9497992622405291	0.0
0.9500490122437478	0.0
0.9502987622469665	0.0
0.9505485122501851	0.0
0.9507982622534038	0.0
0.9510480122566224	0.0
0.9512977622598411	0.0
0.9515475122630598	0.0
0.9517972622662784	0.0
0.9520470122694971	0.0
0.9522967622727156	0.0
0.9525465122759343	0.0
0.952796262279153	0.0
0.9530460122823716	0.0
0.9532957622855903	0.0
0.9535455122888089	0.0
0.9537952622920276	0.0
0.9540450122952463	0.0
0.9542947622984649	0.0
0.9545445123016836	0.0
0.9547942623049022	0.0
0.9550440123081209	0.0
0.9552937623113394	0.0
0.9555435123145581	0.0
0.9557932623177768	0.0
0.9560430123209954	0.0
0.9562927623242141	0.0
0.9565425123274327	0.0
0.9567922623306514	0.0
0.9570420123338701	0.0
0.9572917623370887	0.0
0.9575415123403074	0.0
0.957791262343526	0.0
0.9580410123467447	0.0
0.9582907623499634	0.0
0.9585405123531819	0.0
0.9587902623564006	0.0
0.9590400123596192	0.0
0.9592897623628379	0.0
0.9595395123660566	0.0
0.9597892623692752	0.0
0.9600390123724939	0.0
0.9602887623757125	0.0
0.9605385123789312	0.0
0.9607882623821499	0.0
0.9610380123853685	0.0
0.9612877623885872	0.0
0.9615375123918057	0.0
0.9617872623950244	0.0
0.962037012398243	0.0
0.9622867624014617	0.0
0.9625365124046804	0.0
0.962786262407899	0.0
0.9630360124111177	0.0
0.9632857624143363	0.0
0.963535512417555	0.0
0.9637852624207737	0.0
0.9640350124239923	0.0
0.964284762427211	0.0
0.9645345124304295	0.0
0.9647842624336482	0.0
0.9650340124368669	0.0
0.9652837624400855	0.0
0.9655335124433042	0.0
0.9657832624465228	0.0
0.9660330124497415	0.0
0.9662827624529602	0.0
0.9665325124561788	0.0
0.9667822624593975	0.0
0.967032012462616	0.0
0.9672817624658347	0.0
0.9675315124690534	0.0
0.967781262472272	0.0
0.9680310124754907	0.0
0.9682807624787093	0.0
0.968530512481928	0.0
0.9687802624851466	0.0
0.9690300124883653	0.0
0.969279762491584	0.0
0.9695295124948026	0.0
0.9697792624980213	0.0
0.9700290125012399	0.0
0.9702787625044585	0.0
0.9705285125076772	0.0
0.9707782625108958	0.0
0.9710280125141145	0.0
0.9712777625173331	0.0
0.9715275125205518	0.0
0.9717772625237705	0.0
0.9720270125269891	0.0
0.9722767625302078	0.0
0.9725265125334264	0.0
0.9727762625366451	0.0
0.9730260125398638	0.0
0.9732757625430823	0.0
0.973525512546301	0.0
0.9737752625495196	0.0
0.9740250125527383	0.0
0.974274762555957	0.0
0.9745245125591756	0.0
0.9747742625623943	0.0
0.9750240125656129	0.0
0.9752737625688316	0.0
0.9755235125720502	0.0
0.9757732625752689	0.0
0.9760230125784876	0.0
0.9762727625817061	0.0
0.9765225125849248	0.0
0.9767722625881434	0.0
0.9770220125913621	0.0
0.9772717625945808	0.0
0.9775215125977994	0.0
0.9777712626010181	0.0
0.9780210126042367	0.0
0.9782707626074554	0.0
0.9785205126106741	0.0
0.9787702626138927	0.0
0.9790200126171114	0.0
0.9792697626203299	0.0
0.9795195126235486	0.0
0.9797692626267673	0.0
0.9800190126299859	0.0
0.9802687626332046	0.0
0.9805185126364232	0.0
0.9807682626396419	0.0
0.9810180126428605	0.0
0.9812677626460792	0.0
0.9815175126492979	0.0
0.9817672626525165	0.0
0.9820170126557352	0.0
0.9822667626589537	0.0
0.9825165126621724	0.0
0.9827662626653911	0.0
0.9830160126686097	0.0
0.9832657626718284	0.0
0.983515512675047	0.0
0.9837652626782657	0.0
0.9840150126814844	0.0
0.984264762684703	0.0
0.9845145126879217	0.0
0.9847642626911403	0.0
0.985014012694359	0.0
0.9852637626975776	0.0
0.9855135127007962	0.0
0.9857632627040149	0.0
0.9860130127072335	0.0
0.9862627627104522	0.0
0.9865125127136709	0.0
0.9867622627168895	0.0
0.9870120127201082	0.0
0.9872617627233268	0.0
0.9875115127265455	0.0
0.9877612627297641	0.0
0.9880110127329828	0.0
0.9882607627362014	0.0
0.98851051273942	0.0
0.9887602627426387	0.0
0.9890100127458573	0.0
0.989259762749076	0.0
0.9895095127522947	0.0
0.9897592627555133	0.0
0.990009012758732	0.0
0.9902587627619506	0.0
0.9905085127651693	0.0
0.990758262768388	0.0
0.9910080127716066	0.0
0.9912577627748252	0.0
0.9915075127780438	0.0
0.9917572627812625	0.0
0.9920070127844812	0.0
0.9922567627876998	0.0
0.9925065127909185	0.0
0.9927562627941371	0.0
0.9930060127973558	0.0
0.9932557628005745	0.0
0.9935055128037931	0.0
0.9937552628070118	0.0
0.9940050128102303	0.0
0.994254762813449	0.0
0.9945045128166676	0.0
0.9947542628198863	0.0
0.995004012823105	0.0
0.9952537628263236	0.0
0.9955035128295423	0.0
0.9957532628327609	0.0
0.9960030128359796	0.0
0.9962527628391983	0.0
0.9965025128424169	0.0
0.9967522628456356	0.0
0.9970020128488541	0.0
0.9972517628520728	0.0
0.9975015128552915	0.0
0.9977512628585101	0.0
0.9980010128617288	0.0
0.9982507628649474	0.0
0.9985005128681661	0.0
0.9987502628713848	0.0
0.9990000128746034	0.0
0.9992497628778221	0.0
0.9994995128810407	0.0
0.9997492628842594	0.0
0.9999990128874781	0.0
0.9999999999997999	0.0


==> data_files/pressure_errors_1003.txt <==
0.0	3.322109727125669e-08
0.0009990000128746034	3.322109727125669e-08
0.001998000025749207	3.029053666576934e-08
0.0029970000386238104	2.6183908798526327e-08
0.003996000051498414	2.0191165280818287e-08
0.004995000064373017	1.3394915762870319e-08
0.005994000077247621	6.323886777859539e-09
0.006993000090122224	8.245804330424784e-11
0.007992000102996827	5.1633898232309695e-09
0.008991000115871431	9.242678795933586e-09
0.009990000128746034	1.2016373647523733e-08
0.010989000141620638	1.3555012283474998e-08
0.011988000154495242	1.4109182491584029e-08
0.012987000167369844	1.4135247369796181e-08
0.013986000180244448	1.3184734659565493e-08
0.01498500019311905	1.200102855289962e-08
0.015984000205993654	1.0657176811705483e-08
0.01698300021886826	9.500972612530903e-09
0.017982000231742862	8.679056734287008e-09
0.018981000244617463	8.261856955493806e-09
0.019980000257492067	8.150931042284297e-09
0.02097900027036667	8.534613650905187e-09
0.021978000283241275	9.287568628674426e-09
0.02297700029611588	1.0587727849544866e-08
0.023976000308990483	1.1657683919239125e-08
0.024975000321865084	1.2482052036803437e-08
0.025974000334739688	1.2823371019060108e-08
0.026973000347614292	1.2783593666194602e-08
0.027972000360488896	1.1254980622237744e-08
0.0289710003733635	8.549181554916838e-09
0.0299700003862381	4.445301903180222e-09
0.030969000399112705	6.543193725874265e-10
0.03196800041198731	7.175085234307474e-09
0.03296700042486191	1.3204637057573159e-08
0.03396600043773652	1.8363563993004082e-08
0.03496500045061112	2.2243710216792495e-08
0.035964000463485725	2.458146145014415e-08
0.03696300047636033	2.5414418223937534e-08
0.037962000489234926	2.4860060865020527e-08
0.03896100050210953	2.1665741167255768e-08
0.039960000514984134	1.729733877426892e-08
0.04095900052785874	1.1409928598159592e-08
0.04195800054073334	4.926000237480151e-09
0.042957000553607946	1.0758215369178518e-09
0.04395600056648255	5.9726274367141405e-09
0.044955000579357154	9.547075131253474e-09
0.04595400059223176	1.1887932055809436e-08
0.04695300060510636	1.295903110403561e-08
0.04795200061798097	1.3148041836202884e-08
0.048951000630855564	1.2338355803532353e-08
0.04995000064373017	1.1136446793546583e-08
0.05094900065660477	9.811505081853917e-09
0.051948000669479376	8.847065136736122e-09
0.05294700068235398	8.350750794902106e-09
0.053946000695228584	8.260182964595111e-09
0.05494500070810319	8.907594334973495e-09
0.05594400072097779	1.0043356455359056e-08
0.056943000733852396	1.1502771910145422e-08
0.057942000746727	1.2905408296732883e-08
0.0589410007596016	1.3952154261389596e-08
0.0599400007724762	1.444886353750501e-08
0.060939000785350805	1.4498681609273713e-08
0.06193800079822541	1.3237174262952492e-08
0.06293700081110001	1.0894851898519964e-08
0.06393600082397462	7.312899505675427e-09
0.06493500083684922	2.7074801957396272e-09
0.06593400084972383	2.870893461115761e-09
0.06693300086259843	8.989632123294693e-09
0.06793200087547303	1.4982015949080164e-08
0.06893100088834764	2.0378545265917706e-08
0.06993000090122224	2.4907667017179638e-08
0.07092900091409685	2.8211436119237285e-08
0.07192800092697145	3.0166597277580726e-08
0.07292700093984605	3.086244291477684e-08
0.07392600095272066	3.024077515987128e-08
0.07492500096559525	2.7525612795798796e-08
0.07592400097846985	2.3672334689420794e-08
0.07692300099134446	1.8433452698845147e-08
0.07792200100421906	1.2468774190677896e-08
0.07892100101709366	6.090779855426713e-09
0.07992000102996827	6.717658850242891e-11
0.08091900104284287	5.251038223184408e-09
0.08191800105571748	9.579027830954331e-09
0.08291700106859208	1.2801928796197019e-08
0.08391600108146668	1.4922229700955008e-08
0.08491500109434129	1.587728892002899e-08
0.08591400110721589	1.601717482952812e-08
0.0869130011200905	1.502750011406678e-08
0.0879120011329651	1.3605822540137114e-08
0.0889110011458397	1.184678646410142e-08
0.08991000115871431	1.0199647219395546e-08
0.09090900117158891	8.927111084410524e-09
0.09190800118446352	8.149115400035006e-09
0.09290700119733812	7.876124961349988e-09
0.09390600121021273	8.177351257722753e-09
0.09490500122308733	9.130136119122325e-09
0.09590400123596193	1.0182631574970644e-08
0.09690300124883652	1.1006984409594702e-08
0.09790200126171113	1.1386455498152088e-08
0.09890100127458573	1.138527710494377e-08
0.09990000128746034	9.852482994114524e-09
0.10089900130033494	7.199253443972519e-09
0.10189800131320954	3.4706489200085865e-09
0.10289700132608415	1.7551788078079166e-09
0.10389600133895875	7.464568009432416e-09
0.10489500135183336	1.26714401079466e-08
0.10589400136470796	1.7043080633166526e-08
0.10689300137758256	2.0247866437569674e-08
0.10789200139045717	2.211200901146309e-08
0.10889100140333177	2.276008077922687e-08
0.10989000141620638	2.203282898166594e-08
0.11088900142908098	1.9390028201462e-08
0.11188800144195558	1.5741628719211947e-08
0.11288700145483019	1.0974617491279491e-08
0.11388600146770479	5.775958243802511e-09
0.1148850014805794	5.777335767830429e-10
0.115884001493454	4.000222547732047e-09
0.1168830015063286	7.710778711235226e-09
0.1178820015192032	1.0492221665220917e-08
0.1188810015320778	1.2257059467526405e-08
0.1198800015449524	1.3094414687863212e-08
0.120879001557827	1.3303056378981681e-08
0.12187800157070161	1.2813179546971012e-08
0.12287700158357621	1.178935118851351e-08
0.12387600159645082	1.0547571662795977e-08
0.12487500160932542	9.363453612317876e-09
0.12587400162220003	8.492191924623624e-09
0.12687300163507464	8.04835857417869e-09
0.12787200164794923	7.96162568567836e-09
0.12887100166082383	8.553159017542347e-09
0.12987000167369844	9.737615899009326e-09
0.13086900168657303	1.1118027867819234e-08
0.13186800169944765	1.2498677311261233e-08
0.13286700171232224	1.3476293216586457e-08
0.13386600172519686	1.3899137955210632e-08
0.13486500173807145	1.3537393161889624e-08
0.13586400175094607	1.1370426151191027e-08
0.13686300176382066	7.603827353317516e-09
0.13786200177669528	2.6325724150797355e-09
0.13886100178956987	4.322025419124896e-09
0.13986000180244448	1.2206031064695265e-08
0.14085900181531907	1.9445917898731323e-08
0.1418580018281937	2.5535855301679034e-08
0.14285700184106828	3.008141391441709e-08
0.1438560018539429	3.289053775186175e-08
0.1448550018668175	3.405601922375507e-08
0.1458540018796921	3.356349309388082e-08
0.1468530018925667	3.0726594660848664e-08
0.14785200190544132	2.6259991317213057e-08
0.1488510019183159	2.0360737026319602e-08
0.1498500019311905	1.3682739741513916e-08
0.15084900194406511	7.047168405033051e-09
0.1518480019569397	1.0586295115333809e-09
0.15284700196981432	4.13126780020862e-09
0.1538460019826889	8.385527468112548e-09
0.15484500199556353	1.1533207661724953e-08
0.15584400200843812	1.3603351615655064e-08
0.15684300202131274	1.471941296377988e-08
0.15784200203418733	1.508788748600919e-08
0.15884100204706195	1.4883582260956541e-08
0.15984000205993654	1.4061297155796723e-08
0.16083900207281115	1.2869095175408513e-08
0.16183800208568574	1.1465146961919153e-08
0.16283700209856036	1.0033482208104172e-08
0.16383600211143495	8.823621010247633e-09
0.16483500212430957	7.944078198294952e-09
0.16583400213718416	7.512418442767813e-09
0.16683300215005878	7.470481210462916e-09
0.16783200216293337	8.263440086172368e-09
0.168831002175808	9.535386482120622e-09
0.16983000218868258	1.091715345152791e-08
0.17082900220155717	1.202868340957517e-08
0.17182800221443179	1.2565681568792453e-08
0.17282700222730638	1.2480867317491235e-08
0.173826002240181	1.0391887854580995e-08
0.17482500225305558	6.5820011243895496e-09
0.1758240022659302	1.5045332962505822e-09
0.1768230022788048	6.2656482247222026e-09
0.1778220022916794	1.3834336655199047e-08
0.178821002304554	2.031466948333644e-08
0.17982000231742862	2.503379916384144e-08
0.1808190023303032	2.7678394877977613e-08
0.18181800234317783	2.860426910785883e-08
0.18281700235605242	2.729998192334904e-08
0.18381600236892703	2.3360737997527103e-08
0.18481500238180162	1.8027916484369095e-08
0.18581400239467624	1.128030559505263e-08
0.18681300240755083	3.983249690338804e-09
0.18781200242042545	2.4569465148733568e-09
0.18881100243330004	7.652009619604438e-09
0.18981000244617466	1.1392164982246322e-08
0.19080900245904925	1.3724862953340108e-08
0.19180800247192387	1.4818816158648318e-08
0.19280700248479846	1.498705174343195e-08
0.19380600249767305	1.4132293485646843e-08
0.19480500251054766	1.2911431329465513e-08
0.19580400252342225	1.1413711188521171e-08
0.19680300253629687	1.0063371645726443e-08
0.19780200254917146	8.936663633403917e-09
0.19880100256204608	8.290808245805723e-09
0.19980000257492067	8.19024952710805e-09
0.2007990025877953	8.575507312217754e-09
0.20179800260066988	9.387109981259706e-09
0.2027970026135445	1.0568189541498111e-08
0.2037960026264191	1.168836362601002e-08
0.2047950026392937	1.252403037604364e-08
0.2057940026521683	1.2907965249975999e-08
0.2067930026650429	1.2743052504121944e-08
0.2077920026779175	1.1450384543938043e-08
0.20879100269079212	9.017088984450274e-09
0.2097900027036667	5.044574626208464e-09
0.21078900271654133	1.0560602995759819e-10
0.21178800272941592	5.9188566070387864e-09
0.21278700274229054	1.2656785970284086e-08
0.21378600275516513	1.9065816353229803e-08
0.21478500276803972	2.466463146474836e-08
0.21578400278091434	2.8999899092570407e-08
0.21678300279378893	3.175523249658881e-08
0.21778200280666354	3.303897243053699e-08
0.21878100281953813	3.280641900633835e-08
0.21978000283241275	3.029790174664922e-08
0.22077900284528734	2.6345211153387717e-08
0.22177800285816196	2.066108623333016e-08
0.22277700287103655	1.4061772465982168e-08
0.22377600288391117	7.0837401143579445e-09
0.22477500289678576	5.938896885374028e-10
0.22577400290966038	5.090220875312222e-09
0.22677300292253497	9.682876406314846e-09
0.22777200293540958	1.2965410757182578e-08
0.22877100294828417	1.5029287277684724e-08
0.2297700029611588	1.591375323400161e-08
0.23076900297403338	1.5974745990943736e-08
0.231768002986908	1.5074206113364652e-08
0.2327670029997826	1.3754065019046903e-08
0.2337660030126572	1.2084685169743992e-08
0.2347650030255318	1.0405740346457455e-08
0.2357640030384064	8.981519039404937e-09
0.236763003051281	7.965668935791546e-09
0.2377620030641556	7.456932659206673e-09
0.23876100307703021	7.41368289076596e-09
0.2397600030899048	7.989382675453178e-09
0.24075900310277942	8.816349372775428e-09
0.241758003115654	9.686398343754479e-09
0.24275700312852863	1.033366089242734e-08
0.24375600314140322	1.0597703032869768e-08
0.24475500315427784	1.016446825294509e-08
0.24575400316715243	8.6483412892189e-09
0.24675300318002705	5.928628556757203e-09
0.24775200319290164	2.335288600602164e-09
0.24875100320577626	2.681591687717194e-09
0.24975000321865085	8.150467117142018e-09
0.25074900323152544	1.332586319364886e-08
0.25174800324440005	1.7698066425586045e-08
0.25274700325727467	2.089711983895275e-08
0.2537460032701493	2.273984905396485e-08
0.25474500328302385	2.3367635865834148e-08
0.25574400329589847	2.226432805766882e-08
0.2567430033087731	1.9274125724126777e-08
0.25774200332164765	1.5087776359035783e-08
0.25874100333452227	9.839885363996887e-09
0.2597400033473969	4.079528150546832e-09
0.2607390033602715	1.3018616988062185e-09
0.26173800337314607	5.911397609140577e-09
0.2627370033860207	9.472502818237606e-09
0.2637360033988953	1.1880299134841209e-08
0.2647350034117699	1.3200452859038995e-08
0.2657340034246445	1.360473772088805e-08
0.2667330034375191	1.3256540585188547e-08
0.2677320034503937	1.2454478649565565e-08
0.26873100346326834	1.1427392339201761e-08
0.2697300034761429	1.0396086644683678e-08
0.2707290034890175	9.537423881064948e-09
0.27172800350189213	8.951910299756616e-09
0.27272700351476675	8.737461409709284e-09
0.2737260035276413	8.98489041515183e-09
0.27472500354051593	9.69939009831345e-09
0.27572400355339055	1.0740026019844188e-08
0.27672300356626517	1.188429494613626e-08
0.27772200357913973	1.2787032219264975e-08
0.27872100359201435	1.326937071794582e-08
0.27972000360488897	1.3056038856611995e-08
0.28071900361776353	1.1214584567060946e-08
0.28171800363063815	7.968688592193164e-09
0.28271700364351277	3.3493462294862697e-09
0.2837160036563874	3.1628122028455295e-09
0.28471500366926195	1.0555720561685284e-08
0.28571400368213656	1.7585394378728883e-08
0.2867130036950112	2.3585699164552962e-08
0.2877120037078858	2.818545035501816e-08
0.28871100372076036	3.110888253443584e-08
0.289710003733635	3.2428790868425636e-08
0.2907090037465096	3.2057174315159363e-08
0.2917080037593842	2.9582536923140865e-08
0.2927070037722588	2.5715181088216937e-08
0.2937060037851334	2.055951610923717e-08
0.294705003798008	1.4644814067625986e-08
0.29570400381088263	8.66649356295606e-09
0.2967030038237572	2.9431363975045577e-09
0.2977020038366318	2.170599401339414e-09
0.29870100384950643	6.657698195980613e-09
0.299700003862381	1.027325991659031e-08
0.3006990038752556	1.294740784784623e-08
0.30169800388813023	1.4695944370559918e-08
0.30269700390100485	1.5691378994545746e-08
0.3036960039138794	1.5931765935231597e-08
0.304695003926754	1.549737769850054e-08
0.30569400393962864	1.4643694369828824e-08
0.30669300395250326	1.3372697873985012e-08
0.3076920039653778	1.1861686417512279e-08
0.30869100397825244	1.0267384208028918e-08
0.30969000399112706	8.792630397128713e-09
0.3106890040040017	7.585291221168669e-09
0.31168800401687624	6.8534848631207026e-09
0.31268700402975086	6.626672107769067e-09
0.3136860040426255	7.043629043817444e-09
0.3146850040555001	8.082023081656201e-09
0.31568400406837466	9.310980428543533e-09
0.3166830040812493	1.02068349917955e-08
0.3176820040941239	1.0552202479588702e-08
0.3186810041069985	9.413760472605967e-09
0.3196800041198731	6.5752068659644004e-09
0.3206790041327477	2.1102212166030553e-09
0.3216780041456223	5.515749327507266e-09
0.32267700415849687	1.3451511314691062e-08
0.3236760041713715	2.0284367485131112e-08
0.3246750041842461	2.5021706363538385e-08
0.3256740041971207	2.74191328772254e-08
0.3266730042099953	2.8079962142211265e-08
0.3276720042228699	2.617521754136628e-08
0.3286710042357445	2.1904882679519287e-08
0.32967000424861914	1.6114131340479164e-08
0.3306690042614937	9.331571172218578e-09
0.3316680042743683	2.4390448933345168e-09
0.33266700428724294	3.3472622638188514e-09
0.33366600430011756	7.913160564295653e-09
0.3346650043129921	1.123614827933037e-08
0.33566400432586674	1.3302724302263833e-08
0.33666300433874136	1.4418502192969392e-08
0.337662004351616	1.4705732329789337e-08
0.33866100436449054	1.4348564904079468e-08
0.33966000437736515	1.3647505115436158e-08
0.3406590043902398	1.2602642825110428e-08
0.34165800440311433	1.1388714474644213e-08
0.34265700441598895	1.0187887971804929e-08
0.34365600442886357	9.117678364381013e-09
0.3446550044417382	8.445978451245218e-09
0.34565400445461275	8.079202660095157e-09
0.34665300446748737	8.126153547358337e-09
0.347652004480362	8.424789132792163e-09
0.3486510044932366	9.181687696234717e-09
0.34965000450611117	9.949929202192413e-09
0.3506490045189858	1.0577681133412179e-08
0.3516480045318604	1.0873507076589823e-08
0.352647004544735	1.0628410623040876e-08
0.3536460045576096	9.514404181693712e-09
0.3546450045704842	7.21211247722398e-09
0.3556440045833588	3.209554770244303e-09
0.35664300459623344	1.996216674191504e-09
0.357642004609108	9.250456670918361e-09
0.3586410046219826	1.714859570807679e-08
0.35964000463485724	2.4328185107598437e-08
0.36063900464773185	2.989222065617235e-08
0.3616380046606064	3.345547645374442e-08
0.36263700467348103	3.518612565360045e-08
0.36363600468635565	3.50888345828248e-08
0.3646350046992302	3.2455305714056527e-08
0.36563400471210483	2.7780346564403142e-08
0.36663300472497945	2.13014045250694e-08
0.36763200473785407	1.3589107353993883e-08
0.36863100475072863	6.103659668181306e-09
0.36963000476360325	4.3587501850698515e-10
0.37062900477647787	5.9257301953792885e-09
0.3716280047893525	1.0143474169515982e-08
0.37262700480222705	1.3120335204925838e-08
0.37362600481510166	1.4849579381653446e-08
0.3746250048279763	1.56249459687235e-08
0.3756240048408509	1.5591242542165985e-08
0.37662300485372546	1.502628158741238e-08
0.3776220048666001	1.4108518025560046e-08
0.3786210048794747	1.2923066868272985e-08
0.3796200048923493	1.1627939299302882e-08
0.3806190049052239	1.0386400119564098e-08
0.3816180049180985	9.281660261204426e-09
0.3826170049309731	8.429826569677171e-09
0.38361600494384773	7.948736497902066e-09
0.3846150049567223	7.705339284242035e-09
0.3856140049695969	7.645657470811555e-09
0.38661300498247153	7.81916440360586e-09
0.3876120049953461	8.148382567801352e-09
0.3886110050082207	8.507943788016465e-09
0.38961000502109533	8.786563073263158e-09
0.39060900503396995	8.87546771929496e-09
0.3916080050468445	8.366920793981973e-09
0.3926070050597191	6.912693300210226e-09
0.39360600507259375	4.004953484450426e-09
0.39460500508546836	7.90661594018681e-11
0.3956040050983429	7.186415737647702e-09
0.39660300511121754	1.4715008392607544e-08
0.39760200512409216	2.1354963346601286e-08
0.3986010051369668	2.594611326724349e-08
0.39960000514984134	2.824357591852367e-08
0.40059900516271596	2.863824698876769e-08
0.4015980051755906	2.6074422588670516e-08
0.4025970051884652	2.1033339222382504e-08
0.40359600520133976	1.4456261506875146e-08
0.4045950052142144	6.427380646423901e-09
0.405594005227089	1.1148351885373657e-09
0.40659300523996356	7.0386218872806195e-09
0.4075920052528382	1.1224851810812551e-08
0.4085910052657128	1.3662551117447915e-08
0.4095900052785874	1.475903254598387e-08
0.410589005291462	1.4615806450744201e-08
0.4115880053043366	1.3759349476327202e-08
0.4125870053172112	1.2846203387950771e-08
0.4135860053300858	1.1896953440607452e-08
0.4145850053429604	1.0996166441238892e-08
0.415584005355835	1.0173996133994717e-08
0.4165830053687096	9.496787066189613e-09
0.41758200538158424	9.068400680788832e-09
0.4185810053944588	8.883180144597549e-09
0.4195800054073334	8.918137489895453e-09
0.42057900542020804	9.269890960354338e-09
0.42157800543308266	9.865759216882425e-09
0.4225770054459572	1.0527914675485286e-08
0.42357600545883184	1.1053943369778643e-08
0.42457500547170646	1.1211366888346077e-08
0.4255740054845811	1.0460027025603746e-08
0.42657300549745564	8.356231580739986e-09
0.42757200551033026	4.754076222856912e-09
0.4285710055232049	1.55988605957525e-10
0.42957000553607944	6.733084692199481e-09
0.43056900554895405	1.3851561309021336e-08
0.43156800556182867	2.049401230987596e-08
0.4325670055747033	2.5914730829965247e-08
0.43356600558757785	2.970794725013303e-08
0.43456500560045247	3.1786538544382997e-08
0.4355640056133271	3.223807379142164e-08
0.4365630056262017	3.084225791358277e-08
0.43756200563907627	2.770446025816977e-08
0.4385610056519509	2.337428374441989e-08
0.4395600056648255	1.7850262691579705e-08
0.4405590056777001	1.1743800852790223e-08
0.4415580056905747	5.468437744624179e-09
0.4425570057034493	4.1366982884903096e-10
0.4435560057163239	5.57890625133917e-09
0.44455500572919854	9.876716070576544e-09
0.4455540057420731	1.3158252181531943e-08
0.4465530057549477	1.5312960340040576e-08
0.44755200576782234	1.644692180061206e-08
0.4485510057806969	1.6737946692206025e-08
0.4495500057935715	1.6370203838804057e-08
0.45054900580644613	1.5643432256963183e-08
0.45154800581932075	1.445437455719685e-08
0.4525470058321953	1.2910837079438336e-08
0.45354600584506993	1.1178927379413824e-08
0.45454500585794455	9.522160915991415e-09
0.45554400587081917	8.05154279438938e-09
0.45654300588369373	6.809452998270235e-09
0.45754200589656835	5.896547260075421e-09
0.45854100590944297	5.4992962279892155e-09
0.4595400059223176	5.795848045553083e-09
0.46053900593519215	6.839607741914324e-09
0.46153800594806677	8.191417369805113e-09
0.4625370059609414	8.996080527476405e-09
0.463536005973816	8.667709991328774e-09
0.46453500598669056	6.731504628563603e-09
0.4655340059995652	3.404251936928779e-09
0.4665330060124398	2.1388864030024778e-09
0.4675320060253144	8.704410556110956e-09
0.468531006038189	1.552507314883618e-08
0.4695300060510636	2.1217740330454613e-08
0.4705290060639382	2.4881615348055222e-08
0.4715280060768128	2.659407811484172e-08
0.4725270060896874	2.554173102284903e-08
0.473526006102562	2.218987847022774e-08
0.47452500611543663	1.7109799512567963e-08
0.4755240061283112	1.1186516485486566e-08
0.4765230061411858	5.311122128117254e-09
0.47752200615406043	1.5195649239295412e-10
0.47852100616693505	4.339501472993269e-09
0.4795200061798096	8.39646876042643e-09
0.48051900619268423	1.1560169172633988e-08
0.48151800620555885	1.365595645557264e-08
0.48251700621843346	1.467290160795233e-08
0.483516006231308	1.4781018072762929e-08
0.48451500624418264	1.4549422230722799e-08
0.48551400625705726	1.4182237634251943e-08
0.4865130062699319	1.3180937281414008e-08
0.48751200628280644	1.1515559419257515e-08
0.48851100629568106	9.749778706741881e-09
0.4895100063085557	8.74532159575599e-09
0.49050900632143024	8.476624821132415e-09
0.49150800633430486	8.344396841765596e-09
0.4925070063471795	7.663298050137832e-09
0.4935060063600541	6.941213293292321e-09
0.49450500637292866	7.188748039207994e-09
0.4955040063858033	9.048236936123376e-09
0.4965030063986779	1.0699304677682263e-08
0.4975020064115525	1.0742551938324373e-08
0.4985010064244271	9.288856920305395e-09
0.4995000064373017	7.518093888887485e-09
0.5004990064501763	6.472471622632598e-09
0.5014980064630509	4.050500646483261e-09
0.5024970064759255	1.4708900082639126e-09
0.5034960064888001	1.3946594904516657e-08
0.5044950065016747	2.7597237770369046e-08
0.5054940065145493	3.3820017257582994e-08
0.5064930065274239	3.658271138043e-08
0.5074920065402986	3.870948684828077e-08
0.5084910065531731	4.1674601648441e-08
0.5094900065660477	4.154831232634882e-08
0.5104890065789224	3.4760423729880986e-08
0.5114880065917969	1.5820040968091993e-08
0.5124870066046715	3.606460218646677e-09
0.5134860066175462	8.770071824840603e-10
0.5144850066304207	1.2230616833729106e-09
0.5154840066432953	1.7314662772587774e-09
0.51648300665617	1.1885511469073496e-08
0.5174820066690445	2.1309184471805258e-08
0.5184810066819192	1.9991669195768152e-08
0.5194800066947938	6.180451257138587e-09
0.5204790067076683	2.2846682602349555e-09
0.521478006720543	1.3246155902807006e-08
0.5224770067334176	3.085975025750357e-08
0.5234760067462921	2.7739068119259965e-08
0.5244750067591668	2.031214488639546e-09
0.5254740067720414	1.2849187733171604e-08
0.526473006784916	8.311703393729825e-10
0.5274720067977906	3.832817336753475e-08
0.5284710068106652	4.0372154796189327e-08
0.5294700068235398	1.897519962465887e-09
0.5304690068364144	4.0096149236784945e-08
0.531468006849289	2.635438261313386e-08
0.5324670068621636	4.6222487943262416e-08
0.5334660068750382	6.648252049727222e-08
0.5344650068879128	1.6209179980927357e-08
0.5354640069007874	7.038243147804151e-08
0.536463006913662	6.487410210694392e-08
0.5374620069265367	4.5065447404154505e-08
0.5384610069394112	1.156042759409588e-07
0.5394600069522858	7.613438349936748e-08
0.5404590069651605	7.650958552797613e-08
0.541458006978035	1.1088237217839832e-07
0.5424570069909096	2.763603026367681e-08
0.5434560070037843	7.4215861915892e-08
0.5444550070166588	4.09635439058611e-08
0.5454540070295335	1.3305651022254954e-07
0.5464530070424081	1.7317426013109688e-07
0.5474520070552826	3.9470298837880906e-08
0.5484510070681573	1.526514127420389e-07
0.5494500070810319	1.1660535904546532e-07
0.5504490070939064	1.294086382261976e-07
0.5514480071067811	1.937325193958724e-07
0.5524470071196557	2.181949760760209e-08
0.5534460071325303	3.096859568260344e-07
0.5544450071454049	3.0805449735424555e-07
0.5554440071582795	2.866721395782492e-07
0.5564430071711541	1.3661045833755383e-06
0.5574420071840287	4.281638932871726e-06
0.5584410071969033	5.406768351595163e-05
0.5594400072097779	0.0002873378641814018
0.5604390072226525	0.0004030519722408489
0.5614380072355271	7.749692641411022e-05
0.5624370072484017	1.216254906172458e-05
0.5634360072612763	1.4022705805441965e-06
0.564435007274151	1.0903251247521893e-07
0.5654340072870255	8.168415260814152e-09
0.5664330072999001	6.108140663117341e-10
0.5674320073127748	4.566796597771962e-11
0.5684310073256493	3.3751695573354064e-12
0.5694300073385239	2.414479181173246e-13
0.5704290073513986	1.7911308623466303e-14
0.5714280073642731	1.3576575977882234e-15
0.5724270073771478	1.0178820144005738e-16
0.5734260073900224	7.946046693062544e-18
0.5744250074028969	7.880376885681862e-19
0.5754240074157716	3.283490369034109e-20
0.5764230074286462	3.283490369034109e-20
0.5774220074415207	3.283490369034109e-20
0.5784210074543954	3.283490369034109e-20
0.57942000746727	3.283490369034109e-20
0.5804190074801445	3.283490369034109e-20
0.5814180074930192	3.283490369034109e-20
0.5824170075058938	3.283490369034109e-20
0.5834160075187684	3.283490369034109e-20
0.584415007531643	3.283490369034109e-20
0.5854140075445176	3.283490369034109e-20
0.5864130075573922	3.283490369034109e-20
0.5874120075702668	3.283490369034109e-20
0.5884110075831414	3.283490369034109e-20
0.589410007596016	3.283490369034109e-20
0.5904090076088906	3.283490369034109e-20
0.5914080076217653	3.283490369034109e-20
0.5924070076346398	3.283490369034109e-20
0.5934060076475144	3.283490369034109e-20
0.5944050076603891	3.283490369034109e-20
0.5954040076732636	3.283490369034109e-20
0.5964030076861382	3.283490369034109e-20
0.5974020076990129	3.283490369034109e-20
0.5984010077118874	3.283490369034109e-20
0.599400007724762	3.283490369034109e-20
0.6003990077376367	3.283490369034109e-20
0.6013980077505112	3.283490369034109e-20
0.6023970077633859	3.283490369034109e-20
0.6033960077762605	3.283490369034109e-20
0.604395007789135	3.283490369034109e-20
0.6053940078020097	3.283490369034109e-20
0.6063930078148843	3.283490369034109e-20
0.6073920078277588	3.283490369034109e-20
0.6083910078406335	3.283490369034109e-20
0.609390007853508	3.283490369034109e-20
0.6103890078663827	3.283490369034109e-20
0.6113880078792573	3.283490369034109e-20
0.6123870078921319	3.283490369034109e-20
0.6133860079050065	3.283490369034109e-20
0.6143850079178811	3.283490369034109e-20
0.6153840079307556	3.283490369034109e-20
0.6163830079436303	3.283490369034109e-20
0.6173820079565049	3.283490369034109e-20
0.6183810079693794	3.283490369034109e-20
0.6193800079822541	3.283490369034109e-20
0.6203790079951287	3.283490369034109e-20
0.6213780080080034	3.283490369034109e-20
0.6223770080208779	3.283490369034109e-20
0.6233760080337525	3.283490369034109e-20
0.6243750080466272	3.283490369034109e-20
0.6253740080595017	3.283490369034109e-20
0.6263730080723763	3.283490369034109e-20
0.627372008085251	3.283490369034109e-20
0.6283710080981255	3.283490369034109e-20
0.6293700081110002	3.283490369034109e-20
0.6303690081238748	3.283490369034109e-20
0.6313680081367493	3.283490369034109e-20
0.632367008149624	3.283490369034109e-20
0.6333660081624986	3.283490369034109e-20
0.6343650081753731	3.283490369034109e-20
0.6353640081882478	3.283490369034109e-20
0.6363630082011223	3.283490369034109e-20
0.637362008213997	3.283490369034109e-20
0.6383610082268716	3.283490369034109e-20
0.6393600082397461	3.283490369034109e-20
0.6403590082526208	3.283490369034109e-20
0.6413580082654954	3.283490369034109e-20
0.64235700827837	3.283490369034109e-20
0.6433560082912446	3.283490369034109e-20
0.6443550083041192	3.283490369034109e-20
0.6453540083169937	3.283490369034109e-20
0.6463530083298684	3.283490369034109e-20
0.647352008342743	3.283490369034109e-20
0.6483510083556177	3.283490369034109e-20
0.6493500083684922	3.283490369034109e-20
0.6503490083813668	3.283490369034109e-20
0.6513480083942415	3.283490369034109e-20
0.652347008407116	3.283490369034109e-20
0.6533460084199906	3.283490369034109e-20
0.6543450084328652	3.283490369034109e-20
0.6553440084457398	3.283490369034109e-20
0.6563430084586145	3.283490369034109e-20
0.657342008471489	3.283490369034109e-20
0.6583410084843636	3.283490369034109e-20
0.6593400084972383	3.283490369034109e-20
0.6603390085101128	3.283490369034109e-20
0.6613380085229874	3.283490369034109e-20
0.6623370085358621	3.283490369034109e-20
0.6633360085487366	3.283490369034109e-20
0.6643350085616112	3.283490369034109e-20
0.6653340085744859	3.283490369034109e-20
0.6663330085873604	3.283490369034109e-20
0.6673320086002351	3.283490369034109e-20
0.6683310086131097	3.283490369034109e-20
0.6693300086259842	3.283490369034109e-20
0.6703290086388589	3.283490369034109e-20
0.6713280086517335	3.283490369034109e-20
0.672327008664608	3.283490369034109e-20
0.6733260086774827	3.283490369034109e-20
0.6743250086903573	3.283490369034109e-20
0.675324008703232	3.283490369034109e-20
0.6763230087161065	3.283490369034109e-20
0.6773220087289811	3.283490369034109e-20
0.6783210087418557	3.283490369034109e-20
0.6793200087547303	3.283490369034109e-20
0.6803190087676049	3.283490369034109e-20
0.6813180087804795	3.283490369034109e-20
0.6823170087933541	3.283490369034109e-20
0.6833160088062287	3.283490369034109e-20
0.6843150088191033	3.283490369034109e-20
0.6853140088319779	3.283490369034109e-20
0.6863130088448526	3.283490369034109e-20
0.6873120088577271	3.283490369034109e-20
0.6883110088706017	3.283490369034109e-20
0.6893100088834764	3.283490369034109e-20
0.6903090088963509	3.283490369034109e-20
0.6913080089092255	3.283490369034109e-20
0.6923070089221002	3.283490369034109e-20
0.6933060089349747	3.283490369034109e-20
0.6943050089478494	3.283490369034109e-20
0.695304008960724	3.283490369034109e-20
0.6963030089735985	3.283490369034109e-20
0.6973020089864732	3.283490369034109e-20
0.6983010089993478	3.283490369034109e-20
0.6993000090122223	3.283490369034109e-20
0.700299009025097	3.283490369034109e-20
0.7012980090379716	3.283490369034109e-20
0.7022970090508462	3.283490369034109e-20
0.7032960090637208	3.283490369034109e-20
0.7042950090765954	3.283490369034109e-20
0.70529400908947	3.283490369034109e-20
0.7062930091023446	3.283490369034109e-20
0.7072920091152192	3.283490369034109e-20
0.7082910091280938	3.283490369034109e-20
0.7092900091409684	3.283490369034109e-20
0.710289009153843	3.283490369034109e-20
0.7112880091667176	3.283490369034109e-20
0.7122870091795922	3.283490369034109e-20
0.7132860091924669	3.283490369034109e-20
0.7142850092053414	3.283490369034109e-20
0.715284009218216	3.283490369034109e-20
0.7162830092310907	3.283490369034109e-20
0.7172820092439652	3.283490369034109e-20
0.7182810092568398	3.283490369034109e-20
0.7192800092697145	3.283490369034109e-20
0.720279009282589	3.283490369034109e-20
0.7212780092954637	3.283490369034109e-20
0.7222770093083383	3.283490369034109e-20
0.7232760093212128	3.283490369034109e-20
0.7242750093340875	3.283490369034109e-20
0.7252740093469621	3.283490369034109e-20
0.7262730093598366	3.283490369034109e-20
0.7272720093727113	3.283490369034109e-20
0.7282710093855859	3.283490369034109e-20
0.7292700093984604	3.283490369034109e-20
0.7302690094113351	3.283490369034109e-20
0.7312680094242097	3.283490369034109e-20
0.7322670094370843	3.283490369034109e-20
0.7332660094499589	3.283490369034109e-20
0.7342650094628335	3.283490369034109e-20
0.7352640094757081	3.283490369034109e-20
0.7362630094885827	3.283490369034109e-20
0.7372620095014573	3.283490369034109e-20
0.7382610095143319	3.283490369034109e-20
0.7392600095272065	3.283490369034109e-20
0.7402590095400812	3.283490369034109e-20
0.7412580095529557	3.283490369034109e-20
0.7422570095658303	3.283490369034109e-20
0.743256009578705	3.283490369034109e-20
0.7442550095915795	3.283490369034109e-20
0.7452540096044541	3.283490369034109e-20
0.7462530096173288	3.283490369034109e-20
0.7472520096302033	3.283490369034109e-20
0.7482510096430779	3.283490369034109e-20
0.7492500096559526	3.283490369034109e-20
0.7502490096688271	3.283490369034109e-20
0.7512480096817018	3.283490369034109e-20
0.7522470096945764	3.283490369034109e-20
0.7532460097074509	3.283490369034109e-20
0.7542450097203256	3.283490369034109e-20
0.7552440097332002	3.283490369034109e-20
0.7562430097460747	3.283490369034109e-20
0.7572420097589494	3.283490369034109e-20
0.758241009771824	3.283490369034109e-20
0.7592400097846986	3.283490369034109e-20
0.7602390097975732	3.283490369034109e-20
0.7612380098104478	3.283490369034109e-20
0.7622370098233224	3.283490369034109e-20
0.763236009836197	3.283490369034109e-20
0.7642350098490716	3.283490369034109e-20
0.7652340098619462	3.283490369034109e-20
0.7662330098748208	3.283490369034109e-20
0.7672320098876955	3.283490369034109e-20
0.76823100990057	3.283490369034109e-20
0.7692300099134446	3.283490369034109e-20
0.7702290099263193	3.283490369034109e-20
0.7712280099391938	3.283490369034109e-20
0.7722270099520684	3.283490369034109e-20
0.7732260099649431	3.283490369034109e-20
0.7742250099778176	3.283490369034109e-20
0.7752240099906922	3.283490369034109e-20
0.7762230100035669	3.283490369034109e-20
0.7772220100164414	3.283490369034109e-20
0.7782210100293161	3.283490369034109e-20
0.7792200100421907	3.283490369034109e-20
0.7802190100550652	3.283490369034109e-20
0.7812180100679399	3.283490369034109e-20
0.7822170100808145	3.283490369034109e-20
0.783216010093689	3.283490369034109e-20
0.7842150101065637	3.283490369034109e-20
0.7852140101194383	3.283490369034109e-20
0.7862130101323129	3.283490369034109e-20
0.7872120101451875	3.283490369034109e-20
0.788211010158062	3.283490369034109e-20
0.7892100101709367	3.283490369034109e-20
0.7902090101838113	3.283490369034109e-20
0.7912080101966859	3.283490369034109e-20
0.7922070102095605	3.283490369034109e-20
0.7932060102224351	3.283490369034109e-20
0.7942050102353096	3.283490369034109e-20
0.7952040102481843	3.283490369034109e-20
0.7962030102610589	3.283490369034109e-20
0.7972020102739336	3.283490369034109e-20
0.7982010102868081	3.283490369034109e-20
0.7992000102996827	3.283490369034109e-20
0.8001990103125574	3.283490369034109e-20
0.8011980103254319	3.283490369034109e-20
0.8021970103383065	3.283490369034109e-20
0.8031960103511812	3.283490369034109e-20
0.8041950103640557	3.283490369034109e-20
0.8051940103769304	3.283490369034109e-20
0.806193010389805	3.283490369034109e-20
0.8071920104026795	3.283490369034109e-20
0.8081910104155542	3.283490369034109e-20
0.8091900104284288	3.283490369034109e-20
0.8101890104413033	3.283490369034109e-20
0.811188010454178	3.283490369034109e-20
0.8121870104670526	3.283490369034109e-20
0.8131860104799271	3.283490369034109e-20
0.8141850104928018	3.283490369034109e-20
0.8151840105056763	3.283490369034109e-20
0.816183010518551	3.283490369034109e-20
0.8171820105314256	3.283490369034109e-20
0.8181810105443001	3.283490369034109e-20
0.8191800105571748	3.283490369034109e-20
0.8201790105700494	3.283490369034109e-20
0.821178010582924	3.283490369034109e-20
0.8221770105957986	3.283490369034109e-20
0.8231760106086732	3.283490369034109e-20
0.8241750106215479	3.283490369034109e-20
0.8251740106344224	3.283490369034109e-20
0.826173010647297	3.283490369034109e-20
0.8271720106601717	3.283490369034109e-20
0.8281710106730462	3.283490369034109e-20
0.8291700106859208	3.283490369034109e-20
0.8301690106987955	3.283490369034109e-20
0.83116801071167	3.283490369034109e-20
0.8321670107245446	3.283490369034109e-20
0.8331660107374192	3.283490369034109e-20
0.8341650107502938	3.283490369034109e-20
0.8351640107631685	3.283490369034109e-20
0.836163010776043	3.283490369034109e-20
0.8371620107889176	3.283490369034109e-20
0.8381610108017923	3.283490369034109e-20
0.8391600108146668	3.283490369034109e-20
0.8401590108275414	3.283490369034109e-20
0.8411580108404161	3.283490369034109e-20
0.8421570108532906	3.283490369034109e-20
0.8431560108661653	3.283490369034109e-20
0.8441550108790399	3.283490369034109e-20
0.8451540108919144	3.283490369034109e-20
0.8461530109047891	3.283490369034109e-20
0.8471520109176637	3.283490369034109e-20
0.8481510109305382	3.283490369034109e-20
0.8491500109434129	3.283490369034109e-20
0.8501490109562875	3.283490369034109e-20
0.8511480109691621	3.283490369034109e-20
0.8521470109820367	3.283490369034109e-20
0.8531460109949113	3.283490369034109e-20
0.854145011007786	3.283490369034109e-20
0.8551440110206605	3.283490369034109e-20
0.8561430110335351	3.283490369034109e-20
0.8571420110464097	3.283490369034109e-20
0.8581410110592843	3.283490369034109e-20
0.8591400110721589	3.283490369034109e-20
0.8601390110850335	3.283490369034109e-20
0.8611380110979081	3.283490369034109e-20
0.8621370111107828	3.283490369034109e-20
0.8631360111236573	3.283490369034109e-20
0.8641350111365319	3.283490369034109e-20
0.8651340111494066	3.283490369034109e-20
0.8661330111622811	3.283490369034109e-20
0.8671320111751557	3.283490369034109e-20
0.8681310111880304	3.283490369034109e-20
0.8691300112009049	3.283490369034109e-20
0.8701290112137796	3.283490369034109e-20
0.8711280112266542	3.283490369034109e-20
0.8721270112395287	3.283490369034109e-20
0.8731260112524034	3.283490369034109e-20
0.874125011265278	3.283490369034109e-20
0.8751240112781525	3.283490369034109e-20
0.8761230112910272	3.283490369034109e-20
0.8771220113039018	3.283490369034109e-20
0.8781210113167763	3.283490369034109e-20
0.879120011329651	3.283490369034109e-20
0.8801190113425256	3.283490369034109e-20
0.8811180113554002	3.283490369034109e-20
0.8821170113682748	3.283490369034109e-20
0.8831160113811494	3.283490369034109e-20
0.884115011394024	3.283490369034109e-20
0.8851140114068986	3.283490369034109e-20
0.8861130114197732	3.283490369034109e-20
0.8871120114326478	3.283490369034109e-20
0.8881110114455224	3.283490369034109e-20
0.8891100114583971	3.283490369034109e-20
0.8901090114712716	3.283490369034109e-20
0.8911080114841462	3.283490369034109e-20
0.8921070114970209	3.283490369034109e-20
0.8931060115098954	3.283490369034109e-20
0.89410501152277	3.283490369034109e-20
0.8951040115356447	3.283490369034109e-20
0.8961030115485192	3.283490369034109e-20
0.8971020115613938	3.283490369034109e-20
0.8981010115742685	3.283490369034109e-20
0.899100011587143	3.283490369034109e-20
0.9000990116000177	3.283490369034109e-20
0.9010980116128923	3.283490369034109e-20
0.9020970116257668	3.283490369034109e-20
0.9030960116386415	3.283490369034109e-20
0.9040950116515161	3.283490369034109e-20
0.9050940116643906	3.283490369034109e-20
0.9060930116772653	3.283490369034109e-20
0.9070920116901399	3.283490369034109e-20
0.9080910117030145	3.283490369034109e-20
0.9090900117158891	3.283490369034109e-20
0.9100890117287637	3.283490369034109e-20
0.9110880117416383	3.283490369034109e-20
0.9120870117545129	3.283490369034109e-20
0.9130860117673875	3.283490369034109e-20
0.9140850117802621	3.283490369034109e-20
0.9150840117931367	3.283490369034109e-20
0.9160830118060114	3.283490369034109e-20
0.9170820118188859	3.283490369034109e-20
0.9180810118317605	3.283490369034109e-20
0.9190800118446352	3.283490369034109e-20
0.9200790118575097	3.283490369034109e-20
0.9210780118703843	3.283490369034109e-20
0.922077011883259	3.283490369034109e-20
0.9230760118961335	3.283490369034109e-20
0.9240750119090081	3.283490369034109e-20
0.9250740119218828	3.283490369034109e-20
0.9260730119347573	3.283490369034109e-20
0.927072011947632	3.283490369034109e-20
0.9280710119605066	3.283490369034109e-20
0.9290700119733811	3.283490369034109e-20
0.9300690119862558	3.283490369034109e-20
0.9310680119991304	3.283490369034109e-20
0.9320670120120049	3.283490369034109e-20
0.9330660120248796	3.283490369034109e-20
0.9340650120377542	3.283490369034109e-20
0.9350640120506288	3.283490369034109e-20
0.9360630120635034	3.283490369034109e-20
0.937062012076378	3.283490369034109e-20
0.9380610120892526	3.283490369034109e-20
0.9390600121021272	3.283490369034109e-20
0.9400590121150018	3.283490369034109e-20
0.9410580121278764	3.283490369034109e-20
0.942057012140751	3.283490369034109e-20
0.9430560121536256	3.283490369034109e-20
0.9440550121665002	3.283490369034109e-20
0.9450540121793748	3.283490369034109e-20
0.9460530121922495	3.283490369034109e-20
0.947052012205124	3.283490369034109e-20
0.9480510122179986	3.283490369034109e-20
0.9490500122308733	3.283490369034109e-20
0.9500490122437478	3.283490369034109e-20
0.9510480122566224	3.283490369034109e-20
0.9520470122694971	3.283490369034109e-20
0.9530460122823716	3.283490369034109e-20
0.9540450122952463	3.283490369034109e-20
0.9550440123081209	3.283490369034109e-20
0.9560430123209954	3.283490369034109e-20
0.9570420123338701	3.283490369034109e-20
0.9580410123467447	3.283490369034109e-20
0.9590400123596192	3.283490369034109e-20
0.9600390123724939	3.283490369034109e-20
0.9610380123853685	3.283490369034109e-20
0.962037012398243	3.283490369034109e-20
0.9630360124111177	3.283490369034109e-20
0.9640350124239923	3.283490369034109e-20
0.9650340124368669	3.283490369034109e-20
0.9660330124497415	3.283490369034109e-20
0.967032012462616	3.283490369034109e-20
0.9680310124754907	3.283490369034109e-20
0.9690300124883653	3.283490369034109e-20
0.9700290125012399	3.283490369034109e-20
0.9710280125141145	3.283490369034109e-20
0.9720270125269891	3.283490369034109e-20
0.9730260125398638	3.283490369034109e-20
0.9740250125527383	3.283490369034109e-20
0.9750240125656129	3.283490369034109e-20
0.9760230125784876	3.283490369034109e-20
0.9770220125913621	3.283490369034109e-20
0.9780210126042367	3.283490369034109e-20
0.9790200126171114	3.283490369034109e-20
0.9800190126299859	3.283490369034109e-20
0.9810180126428605	3.283490369034109e-20
0.9820170126557352	3.283490369034109e-20
0.9830160126686097	3.283490369034109e-20
0.9840150126814844	3.283490369034109e-20
0.985014012694359	3.283490369034109e-20
0.9860130127072335	3.283490369034109e-20
0.9870120127201082	3.283490369034109e-20
0.9880110127329828	3.283490369034109e-20
0.9890100127458573	3.283490369034109e-20
0.990009012758732	3.283490369034109e-20
0.9910080127716066	3.283490369034109e-20
0.9920070127844812	3.283490369034109e-20
0.9930060127973558	3.283490369034109e-20
0.9940050128102303	3.283490369034109e-20
0.995004012823105	3.283490369034109e-20
0.9960030128359796	3.283490369034109e-20
0.9970020128488541	3.283490369034109e-20
0.9980010128617288	3.283490369034109e-20
0.9990000128746034	3.283490369034109e-20
0.9999990128874781	3.283490369034109e-20
0.9999999999997999	3.283490369034109e-20


==> data_files/pressure_errors_2004.txt <==
0.0	4.614551685739723e-09
0.0004995000064373017	4.614551685739723e-09
0.0009990000128746034	3.969834837683375e-09
0.0014985000193119052	3.1041715768877293e-09
0.001998000025749207	1.969246647237397e-09
0.0024975000321865084	7.038105804812889e-10
0.0029970000386238104	6.015834858154439e-10
0.003496500045061112	1.7139289583505142e-09
0.003996000051498414	2.654980088109613e-09
0.004495500057935716	3.4272467486438365e-09
0.004995000064373017	3.911512755135558e-09
0.005494500070810319	4.113799035698503e-09
0.005994000077247621	4.1361663617132736e-09
0.006493500083684922	3.836625492716102e-09
0.006993000090122224	3.4240162110129883e-09
0.007492500096559525	2.941492369261707e-09
0.007992000102996827	2.5315942934856057e-09
0.00849150010943413	2.243963024209547e-09
0.008991000115871431	2.115994231498387e-09
0.009490500122308732	2.0953661449560007e-09
0.009990000128746034	2.2955978073917827e-09
0.010489500135183336	2.653140883398816e-09
0.010989000141620638	3.0561531671204283e-09
0.01148850014805794	3.3866439622858773e-09
0.011988000154495242	3.5920719415664083e-09
0.012487500160932542	3.652526647592935e-09
0.012987000167369844	3.4028391889541216e-09
0.013486500173807146	2.701465525691357e-09
0.013986000180244448	1.5595583323216713e-09
0.01448550018668175	4.13457944533414e-11
0.01498500019311905	1.7333628899212478e-09
0.015484500199556352	3.597053740900858e-09
0.015984000205993654	5.634926593983108e-09
0.016483500212430956	7.428227932045927e-09
0.01698300021886826	8.933606005917833e-09
0.01748250022530556	1.0004361075482505e-08
0.017982000231742862	1.0597506755340204e-08
0.018481500238180164	1.0781867549331096e-08
0.018981000244617463	1.0458200251892798e-08
0.019480500251054765	9.414429891607267e-09
0.019980000257492067	8.022544185681072e-09
0.02047950026392937	6.274745892975382e-09
0.02097900027036667	4.361028706385524e-09
0.021478500276803973	2.3408352454556634e-09
0.021978000283241275	4.807566951006921e-10
0.022477500289678577	1.2801758797547268e-09
0.02297700029611588	2.698905333112599e-09
0.02347650030255318	3.756257278901651e-09
0.023976000308990483	4.415575081878017e-09
0.024475500315427782	4.70035596270295e-09
0.024975000321865084	4.7517580105226795e-09
0.025474500328302386	4.453416860974345e-09
0.025974000334739688	3.921748807844556e-09
0.02647350034117699	3.3028569785438392e-09
0.026973000347614292	2.656435360195844e-09
0.027472500354051594	2.120499614541419e-09
0.027972000360488896	1.7487231533000955e-09
0.028471500366926198	1.577253873526006e-09
0.0289710003733635	1.5427398286008201e-09
0.0294705003798008	1.6964989550280688e-09
0.0299700003862381	2.0213243266780483e-09
0.030469500392675403	2.417278846842147e-09
0.030969000399112705	2.7355196454383454e-09
0.03146850040555001	2.9158345030467077e-09
0.03196800041198731	2.961390347441469e-09
0.03246750041842461	2.757106050558592e-09
0.03296700042486191	2.1535179509262404e-09
0.033466500431299215	1.6902349106100184e-09
0.03396600043773652	5.005161810575521e-10
0.03446550044417382	5.563400883658207e-10
0.03496500045061112	1.651561434501938e-09
0.03546450045704842	2.59353626103205e-09
0.035964000463485725	3.2562197956395225e-09
0.03646350046992303	3.547507832980082e-09
0.03696300047636033	3.5876999662328586e-09
0.037462500482797624	3.1615117440196313e-09
0.037962000489234926	2.4107704326400425e-09
0.03846150049567223	1.499599475794835e-09
0.03896100050210953	5.293631553935903e-10
0.03946050050854683	4.2475513402324397e-10
0.039960000514984134	1.1315541424272047e-09
0.040459500521421436	1.906629617164289e-09
0.04095900052785874	2.426155602864862e-09
0.04145850053429604	2.767324012538078e-09
0.04195800054073334	2.910973872148568e-09
0.042457500547170644	2.9339084710299878e-09
0.042957000553607946	2.838325969471605e-09
0.04345650056004525	2.6847578935999757e-09
0.04395600056648255	2.5598954309701537e-09
0.04445550057291985	2.5079776864720702e-09
0.044955000579357154	2.507064506047609e-09
0.045454500585794456	2.6413995996473442e-09
0.04595400059223176	2.861322082459891e-09
0.04645350059866906	3.1242105092902214e-09
0.04695300060510636	3.3660135830653087e-09
0.047452500611543665	3.53606648872033e-09
0.04795200061798097	3.598307507871543e-09
0.04845150062441826	3.481657816816771e-09
0.048951000630855564	3.0517055966395625e-09
0.049450500637292866	2.3028912130438715e-09
0.04995000064373017	1.2337157951972658e-09
0.05044950065016747	1.2504167368488121e-10
0.05094900065660477	1.773242383901582e-09
0.051448500663042074	3.3000711805162158e-09
0.051948000669479376	5.066178735191285e-09
0.05244750067591668	6.669240376121289e-09
0.05294700068235398	8.065646859951249e-09
0.05344650068879128	9.143718906634108e-09
0.053946000695228584	9.835374104668424e-09
0.054445500701665886	1.0114549025294637e-08
0.05494500070810319	1.0015988847080771e-08
0.05544450071454049	9.207630647045285e-09
0.05594400072097779	8.079313765685451e-09
0.056443500727415094	6.573395523819197e-09
0.056943000733852396	4.8932857582684185e-09
0.0574425007402897	3.087322692157364e-09
0.057942000746727	1.4423315953336544e-09
0.0584415007531643	1.195686228273518e-10
0.0589410007596016	1.4544078104461414e-09
0.0594405007660389	2.4904511620554607e-09
0.0599400007724762	3.1935882840960476e-09
0.0604395007789135	3.5712549996025935e-09
0.060939000785350805	3.6900894755883213e-09
0.06143850079178811	3.636402793153358e-09
0.06193800079822541	3.396910667997002e-09
0.06243750080466271	3.0956281064669603e-09
0.06293700081110001	2.8485539588945375e-09
0.06343650081753732	2.6732328137392912e-09
0.06393600082397462	2.5973522796536476e-09
0.06443550083041191	2.5956575153773187e-09
0.06493500083684922	2.755002071096459e-09
0.06543450084328652	2.9921947575621543e-09
0.06593400084972383	3.269354164421987e-09
0.06643350085616112	3.4931417980547437e-09
0.06693300086259843	3.6172513183515186e-09
0.06743250086903572	3.6376817540806316e-09
0.06793200087547303	3.3579486203474945e-09
0.06843150088191033	2.801259852833603e-09
0.06893100088834764	1.9970088819073473e-09
0.06943050089478493	1.0174866796909985e-09
0.06993000090122224	2.502731227546037e-11
0.07042950090765954	1.2851679425049469e-09
0.07092900091409685	2.393253658678752e-09
0.07142850092053414	3.356258738529175e-09
0.07192800092697145	4.074113460487813e-09
0.07242750093340874	4.462213487631672e-09
0.07292700093984605	4.542563959613853e-09
0.07342650094628335	4.1174941010852925e-09
0.07392600095272066	3.3364433970686414e-09
0.07442550095915795	2.2816834861872813e-09
0.07492500096559525	1.0552816855231924e-09
0.07542450097203256	2.1748170274679165e-10
0.07592400097846985	1.3912677338469454e-09
0.07642350098490716	2.316102605296384e-09
0.07692300099134446	3.109451240603515e-09
0.07742250099778177	3.597408679296996e-09
0.07792200100421906	3.8004487231663396e-09
0.07842150101065637	3.8070965410098e-09
0.07892100101709366	3.5193560028756244e-09
0.07942050102353097	3.0886174460089913e-09
0.07992000102996827	2.6206662628752443e-09
0.08041950103640558	2.245411761374193e-09
0.08091900104284287	1.9878180653883466e-09
0.08141850104928018	1.8799786791036773e-09
0.08191800105571748	1.9293484940905982e-09
0.08241750106215479	2.2317445315888606e-09
0.08291700106859208	2.655333214711559e-09
0.08341650107502939	3.156740069560803e-09
0.08391600108146668	3.593056470162191e-09
0.084415501087904	3.892500111857217e-09
0.08491500109434129	4.0005256082652365e-09
0.08541450110077858	3.780565052008323e-09
0.08591400110721589	3.096846855802014e-09
0.08641350111365319	1.9802571498093335e-09
0.0869130011200905	4.4268610356672235e-10
0.08741250112652779	1.3770675127809884e-09
0.0879120011329651	3.3312311223161027e-09
0.0884115011394024	5.4391576866829395e-09
0.0889110011458397	7.330476498952959e-09
0.089410501152277	8.93269988823049e-09
0.08991000115871431	1.0092684736273074e-08
0.0904095011651516	1.0756654581129711e-08
0.09090900117158891	1.0985927773599259e-08
0.09140850117802621	1.067814840310434e-08
0.09190800118446352	9.69909573441227e-09
0.09240750119090081	8.32548065974831e-09
0.09290700119733812	6.561648656528709e-09
0.09340650120377542	4.600506293017481e-09
0.09390600121021273	2.4730191260845028e-09
0.09440550121665002	5.802298265745756e-10
0.09490500122308733	1.3029741895665503e-09
0.09540450122952462	2.8046932714498276e-09
0.09590400123596193	3.936021224478828e-09
0.09640350124239923	4.661487021187679e-09
0.09690300124883652	5.0060017400635235e-09
0.09740250125527383	5.0644358028506206e-09
0.09790200126171113	4.746952962215375e-09
0.09840150126814844	4.200028415292279e-09
0.09890100127458573	3.535530719802245e-09
0.09940050128102304	2.819835271076968e-09
0.09990000128746034	2.1945957416854987e-09
0.10039950129389764	1.7447177860157541e-09
0.10089900130033494	1.510525815254976e-09
0.10139850130677225	1.444313733411105e-09
0.10189800131320954	1.5981687788415735e-09
0.10239750131964685	1.984320824869069e-09
0.10289700132608415	2.4549621657243385e-09
0.10339650133252146	2.900626312985391e-09
0.10389600133895875	3.198161193478972e-09
0.10439550134539606	3.299103366911574e-09
0.10489500135183336	3.1074877347430433e-09
0.10539450135827066	2.5372282091086835e-09
0.10589400136470796	1.8518706290300092e-09
0.10639350137114527	5.395232465737298e-10
0.10689300137758256	7.388354677594524e-10
0.10739250138401986	2.091351713573725e-09
0.10789200139045717	3.2922523837327997e-09
0.10839150139689446	4.175274546563149e-09
0.10889100140333177	4.643204410681942e-09
0.10939050140976907	4.766183693745116e-09
0.10989000141620638	4.419810427789688e-09
0.11038950142264367	3.6435137690615905e-09
0.11088900142908098	2.616938332919525e-09
0.11138850143551828	1.3925362554637578e-09
0.11188800144195558	3.701191294059891e-11
0.11238750144839288	1.0877377624344353e-09
0.11288700145483019	2.276585060916631e-09
0.11338650146126748	3.212788924750491e-09
0.11388600146770479	3.9228043361088006e-09
0.11438550147414209	4.353710984015466e-09
0.1148850014805794	4.526715689955825e-09
0.11538450148701669	4.517475241160929e-09
0.115884001493454	4.2524629470683835e-09
0.1163835014998913	3.848980750031938e-09
0.1168830015063286	3.378353738020925e-09
0.1173825015127659	2.936712440109736e-09
0.1178820015192032	2.572500214098197e-09
0.1183815015256405	2.31996361969922e-09
0.1188810015320778	2.199016878007599e-09
0.11938050153851511	2.178453039433058e-09
0.1198800015449524	2.255952326048107e-09
0.12037950155138971	2.357261386095575e-09
0.120879001557827	2.4166841316430516e-09
0.12137850156426432	2.4007498760363204e-09
0.12187800157070161	2.140730568206852e-09
0.12237750157713892	1.5812872660404453e-09
0.12287700158357621	6.833429856184029e-10
0.12337650159001352	5.501227644960816e-10
0.12387600159645082	1.9259080804396214e-09
0.12437550160288813	3.5397555090088662e-09
0.12487500160932542	5.291238985185122e-09
0.12537450161576272	6.9372036219190305e-09
0.12587400162220003	8.388529933934169e-09
0.12637350162863734	9.47269470229162e-09
0.12687300163507464	1.009506117766296e-08
0.12737250164151193	1.0300460645570966e-08
0.12787200164794923	9.95226633925236e-09
0.12837150165438654	9.024983648400089e-09
0.12887100166082383	7.747703475614248e-09
0.12937050166726113	6.159986111102442e-09
0.12987000167369844	4.33567656210161e-09
0.13036950168013575	2.5878194819196827e-09
0.13086900168657303	7.558021394887311e-10
0.13136850169301034	8.84751792379121e-10
0.13186800169944765	2.264844469569745e-09
0.13236750170588496	3.336570916249808e-09
0.13286700171232224	4.08364179446675e-09
0.13336650171875955	4.504016702012745e-09
0.13386600172519686	4.652181167700436e-09
0.13436550173163417	4.573408245639373e-09
0.13486500173807145	4.271897433009754e-09
0.13536450174450876	3.8426193287092325e-09
0.13586400175094607	3.319879010300641e-09
0.13636350175738338	2.793488923463433e-09
0.13686300176382066	2.33971717860972e-09
0.13736250177025797	2.0014394175526898e-09
0.13786200177669528	1.800270862037335e-09
0.13836150178313258	1.727753833818216e-09
0.13886100178956987	1.7457785974308466e-09
0.13936050179600717	1.8530394013986752e-09
0.13986000180244448	1.9836659559205527e-09
0.14035950180888176	2.0553212109762432e-09
0.14085900181531907	2.025573894819181e-09
0.14135850182175638	1.8175207399941272e-09
0.1418580018281937	1.3520943395241661e-09
0.14235750183463097	9.693358814306117e-10
0.14285700184106828	3.624870535132881e-11
0.1433565018475056	8.705491459909287e-10
0.1438560018539429	1.8240677592684984e-09
0.14435550186038018	2.6713555219121935e-09
0.1448550018668175	3.2684533166079392e-09
0.1453545018732548	3.5237663152326557e-09
0.1458540018796921	3.424642548606923e-09
0.1463535018861294	2.8842775209183446e-09
0.1468530018925667	2.073025774868328e-09
0.147352501899004	1.0709751172408588e-09
0.14785200190544132	2.340204651552009e-11
0.1483515019118786	1.0518565881193286e-09
0.1488510019183159	1.8673426410140234e-09
0.14935050192475322	2.639618811298649e-09
0.1498500019311905	3.1446818047775815e-09
0.1503495019376278	3.438144499432441e-09
0.15084900194406511	3.5169579410309294e-09
0.15134850195050242	3.370874471626822e-09
0.1518480019569397	3.0707883769399075e-09
0.152347501963377	2.69915132223208e-09
0.15284700196981432	2.3645378937629427e-09
0.15334650197625163	2.119648265438987e-09
0.1538460019826889	2.0085541552147175e-09
0.15434550198912622	2.029094502777233e-09
0.15484500199556353	2.2248149420192814e-09
0.15534450200200084	2.542808669704212e-09
0.15584400200843812	2.931492755826212e-09
0.15634350201487543	3.2862681951296395e-09
0.15684300202131274	3.5330738129014372e-09
0.15734250202775005	3.603245021313641e-09
0.15784200203418733	3.352179163272987e-09
0.15834150204062464	2.7543668830285597e-09
0.15884100204706195	1.742560155386401e-09
0.15934050205349926	3.6224428281968177e-10
0.15984000205993654	1.38890194223643e-09
0.16033950206637385	3.064110070814834e-09
0.16083900207281115	5.074036469511596e-09
0.16133850207924844	6.890371809961801e-09
0.16183800208568574	8.483798787783507e-09
0.16233750209212305	9.702577411012089e-09
0.16283700209856036	1.0457072809255114e-08
0.16333650210499764	1.0761335675869973e-08
0.16383600211143495	1.0528401714717665e-08
0.16433550211787226	9.668470693625573e-09
0.16483500212430957	8.407558587836122e-09
0.16533450213074685	6.762640819642268e-09
0.16583400213718416	4.905803991349015e-09
0.16633350214362147	2.8638602141898083e-09
0.16683300215005878	1.0710287220023791e-09
0.16733250215649606	7.71068618789455e-10
0.16783200216293337	2.250265566822148e-09
0.16833150216937068	3.402612355397482e-09
0.168831002175808	4.184531531825277e-09
0.16933050218224527	4.598646983070265e-09
0.16983000218868258	4.713915616320778e-09
0.1703295021951199	4.525162971159198e-09
0.17082900220155717	4.10385147420832e-09
0.17132850220799448	3.5811318916541085e-09
0.17182800221443179	3.0078852400858795e-09
0.1723275022208691	2.4816919307671534e-09
0.17282700222730638	2.0821356194890004e-09
0.17332650223374368	1.869331968031061e-09
0.173826002240181	1.8200599019831564e-09
0.1743255022466183	1.965730487784907e-09
0.17482500225305558	2.2875140522061463e-09
0.1753245022594929	2.696675748540075e-09
0.1758240022659302	3.1018835837092965e-09
0.1763235022723675	3.3697514115013268e-09
0.1768230022788048	3.4572314116804893e-09
0.1773225022852421	3.241147357630005e-09
0.1778220022916794	2.648839694241219e-09
0.17832150229811672	1.9542957897941266e-09
0.178821002304554	7.513812910660125e-10
0.1793205023109913	5.130846136678484e-10
0.17982000231742862	1.8398892366682557e-09
0.18031950232386593	3.0850302814981424e-09
0.1808190023303032	4.057019595863333e-09
0.18131850233674052	4.632229720163886e-09
0.18181800234317783	4.834973435246723e-09
0.1823175023496151	4.602532241887573e-09
0.18281700235605242	3.937130838914426e-09
0.18331650236248972	2.985278530204797e-09
0.18381600236892703	1.7783375493361726e-09
0.18431550237536432	4.1324948894836336e-10
0.18481500238180162	8.462109387645371e-10
0.18531450238823893	2.031994104669811e-09
0.18581400239467624	3.1020992136417734e-09
0.18631350240111352	3.9368359630338425e-09
0.18681300240755083	4.497583849303965e-09
0.18731250241398814	4.789233733968522e-09
0.18781200242042545	4.837305982629215e-09
0.18831150242686273	4.6115413605055755e-09
0.18881100243330004	4.179717229721952e-09
0.18931050243973735	3.6099238601183014e-09
0.18981000244617466	2.987169536427881e-09
0.19030950245261194	2.4107928782749518e-09
0.19080900245904925	1.9476765649604123e-09
0.19130850246548656	1.6473737802402833e-09
0.19180800247192387	1.5315607328081946e-09
0.19230750247836115	1.5841618970655909e-09
0.19280700248479846	1.7788442040020232e-09
0.19330650249123577	2.0474739895845e-09
0.19380600249767305	2.2853952544708084e-09
0.19430550250411036	2.409201283596594e-09
0.19480500251054766	2.3082662391574054e-09
0.19530450251698497	1.7767022429866956e-09
0.19580400252342225	8.646247402859773e-10
0.19630350252985956	4.1175428561225687e-10
0.19680300253629687	1.988362911287535e-09
0.19730250254273418	4.0240845625730666e-09
0.19780200254917146	6.112838544775167e-09
0.19830150255560877	8.073661030250683e-09
0.19880100256204608	9.637585884907567e-09
0.1993005025684834	1.0639565126661348e-08
0.19980000257492067	1.1105596934703108e-08
0.20029950258135798	1.1008285690036836e-08
0.2007990025877953	1.0211814922390288e-08
0.2012985025942326	8.936257018525691e-09
0.20179800260066988	7.2510988852561855e-09
0.2022975026071072	5.170321049864295e-09
0.2027970026135445	3.1664900798850796e-09
0.20329650261998178	9.01730742819843e-10
0.2037960026264191	1.04337034552262e-09
0.2042955026328564	2.6802740956487698e-09
0.2047950026392937	3.952101693138869e-09
0.205294502645731	4.848013863249666e-09
0.2057940026521683	5.376737545212778e-09
0.2062935026586056	5.608888533102914e-09
0.2067930026650429	5.523944188981907e-09
0.2072925026714802	5.120711178194151e-09
0.2077920026779175	4.525347061122822e-09
0.2082915026843548	3.758338711241056e-09
0.20879100269079212	2.9218434632225687e-09
0.2092905026972294	2.122108942112705e-09
0.2097900027036667	1.4455944631448544e-09
0.21028950271010402	9.57218912385906e-10
0.21078900271654133	7.043180419227132e-10
0.2112885027229786	6.54583724627359e-10
0.21178800272941592	8.788622422185055e-10
0.21228750273585323	1.345482322428948e-09
0.21278700274229054	1.8852427866561987e-09
0.21328650274872782	2.405353855415362e-09
0.21378600275516513	2.8093238351159883e-09
0.21428550276160244	2.927004860107138e-09
0.21478500276803972	2.856634741486191e-09
0.21528450277447703	2.2907833409623264e-09
0.21578400278091434	1.3215601614913639e-09
0.21628350278735164	6.086181941538318e-11
0.21678300279378893	1.3997454567253267e-09
0.21728250280022623	2.7288900033796016e-09
0.21778200280666354	3.69139768748717e-09
0.21828150281310085	4.1552678828173055e-09
0.21878100281953813	4.165359646008954e-09
0.21928050282597544	3.73234912394034e-09
0.21978000283241275	2.9340453207803436e-09
0.22027950283885006	1.9101345110745295e-09
0.22077900284528734	7.790576261570737e-10
0.22127850285172465	2.8200453772851413e-10
0.22177800285816196	1.4444380554630637e-09
0.22227750286459927	2.3947104504530435e-09
0.22277700287103655	3.157375887194976e-09
0.22327650287747386	3.66407349185812e-09
0.22377600288391117	3.908270944206268e-09
0.22427550289034845	3.936788079845288e-09
0.22477500289678576	3.784832105370038e-09
0.22527450290322307	3.5141088999226177e-09
0.22577400290966038	3.191613369006558e-09
0.22627350291609766	2.85982482438984e-09
0.22677300292253497	2.5796070525373685e-09
0.22727250292897228	2.3766138664615213e-09
0.22777200293540958	2.257850548686107e-09
0.22827150294184687	2.2232847370857734e-09
0.22877100294828417	2.252793540042097e-09
0.22927050295472148	2.2881766677514085e-09
0.2297700029611588	2.2653163762262802e-09
0.23026950296759607	2.1117484588965022e-09
0.23076900297403338	1.7593831502061478e-09
0.2312685029804707	1.1529268938667584e-09
0.231768002986908	2.6408562538485417e-10
0.23226750299334528	9.601452409377628e-10
0.2327670029997826	2.212393730898897e-09
0.2332665030062199	3.817131889331624e-09
0.2337660030126572	5.470587705183919e-09
0.2342655030190945	7.079136120175319e-09
0.2347650030255318	8.485416576704478e-09
0.2352645030319691	9.515090010015501e-09
0.2357640030384064	1.009349428015043e-08
0.2362635030448437	1.0192654800615966e-08
0.236763003051281	9.73898305925579e-09
0.23726250305771832	8.811714808858083e-09
0.2377620030641556	7.504927915456652e-09
0.2382615030705929	5.902895552020091e-09
0.23876100307703021	4.008259385337601e-09
0.23926050308346752	2.261495389434163e-09
0.2397600030899048	3.4938563987631777e-10
0.24025950309634211	1.267328126901267e-09
0.24075900310277942	2.6140097452120165e-09
0.24125850310921673	3.6266083497005164e-09
0.241758003115654	4.3055442216686266e-09
0.24225750312209132	4.66007293632881e-09
0.24275700312852863	4.751585481231036e-09
0.24325650313496594	4.600142659402708e-09
0.24375600314140322	4.264860409381908e-09
0.24425550314784053	3.83077512092876e-09
0.24475500315427784	3.33369211265554e-09
0.24525450316071512	2.843008302836514e-09
0.24575400316715243	2.44205656060752e-09
0.24625350317358974	2.1785027608394462e-09
0.24675300318002705	2.0689036325711197e-09
0.24725250318646433	2.0895941023084147e-09
0.24775200319290164	2.209924538056296e-09
0.24825150319933895	2.4081185625127013e-09
0.24875100320577626	2.6241424968621383e-09
0.24925050321221354	2.7371540295895742e-09
0.24975000321865085	2.6888939092294044e-09
0.25024950322508815	2.405113248042407e-09
0.25074900323152544	1.9032918070406265e-09
0.2512485032379628	1.218447747436485e-09
0.25174800324440005	1.7242033618863885e-10
0.25224750325083733	9.44742567482216e-10
0.25274700325727467	2.170334647585492e-09
0.25324650326371195	3.32804648794112e-09
0.2537460032701493	4.184306278034332e-09
0.25424550327658657	4.62641383070337e-09
0.25474500328302385	4.640303825198873e-09
0.2552445032894612	4.2330545734694845e-09
0.25574400329589847	3.4523759586330123e-09
0.25624350330233575	2.381256862648384e-09
0.2567430033087731	1.0854220504612742e-09
0.25724250331521037	2.7200387852152023e-10
0.25774200332164765	1.4771575033860997e-09
0.258241503328085	2.6402516633062676e-09
0.25874100333452227	3.523053565888146e-09
0.2592405033409596	4.130534264720354e-09
0.2597400033473969	4.464389487556194e-09
0.26023950335383417	4.500819150946548e-09
0.2607390033602715	4.28279267959958e-09
0.2612385033667088	3.881724644161936e-09
0.26173800337314607	3.35393436788351e-09
0.2622375033795834	2.7748733552192464e-09
0.2627370033860207	2.2533383307277057e-09
0.263236503392458	1.8511910458257464e-09
0.2637360033988953	1.6238664524702763e-09
0.2642355034053326	1.5762041791023399e-09
0.2647350034117699	1.6981326570286618e-09
0.2652345034182072	1.9632382507658962e-09
0.2657340034246445	2.3031787768060007e-09
0.2662335034310818	2.6117901634997495e-09
0.2667330034375191	2.779885123170352e-09
0.2672325034439564	2.6640908313970318e-09
0.2677320034503937	2.128941675494273e-09
0.268231503456831	1.1898835194777146e-09
0.26873100346326834	1.3391398908968822e-10
0.2692305034697056	1.8332106289718664e-09
0.2697300034761429	3.930127385800571e-09
0.27022950348258024	6.134388503674127e-09
0.2707290034890175	8.190097474627724e-09
0.2712285034954548	9.819027009367278e-09
0.27172800350189213	1.085718687720793e-08
0.2722275035083294	1.1388754052497705e-08
0.27272700351476675	1.12557278245519e-08
0.27322650352120403	1.046941044791755e-08
0.2737260035276413	9.192318962151719e-09
0.27422550353407865	7.45838968383279e-09
0.27472500354051593	5.3357020234726676e-09
0.2752245035469532	3.2037422581373585e-09
0.27572400355339055	9.023966923451155e-10
0.27622350355982783	1.1088875151634075e-09
0.27672300356626517	2.798572051154419e-09
0.27722250357270245	4.101025488056212e-09
0.27772200357913973	5.00507053858383e-09
0.27822150358557707	5.54963319158078e-09
0.27872100359201435	5.794778533055895e-09
0.27922050359845163	5.696615331674888e-09
0.27972000360488897	5.319240552846014e-09
0.28021950361132625	4.7420723785754666e-09
0.28071900361776353	3.995601367247563e-09
0.28121850362420087	3.155593887696964e-09
0.28171800363063815	2.3093640585262308e-09
0.2822175036370755	1.5667212057086519e-09
0.28271700364351277	1.0036552012049635e-09
0.28321650364995005	6.848636166485866e-10
0.2837160036563874	6.052283755984177e-10
0.28421550366282466	8.122757569566849e-10
0.28471500366926195	1.2885579437910189e-09
0.2852145036756993	1.889383177830387e-09
0.28571400368213656	2.5412162999323586e-09
0.2862135036885739	3.066165203874362e-09
0.2867130036950112	3.188022813593127e-09
0.28721250370144846	3.1163103939460707e-09
0.2877120037078858	2.4943499116537553e-09
0.2882115037143231	1.3407346031706009e-09
0.28871100372076036	2.0851954341010384e-10
0.2892105037271977	2.0140695274128355e-09
0.289710003733635	3.6819259213985506e-09
0.29020950374007226	4.881738676058996e-09
0.2907090037465096	5.474456836771792e-09
0.2912085037529469	5.466273121080335e-09
0.2917080037593842	4.954578934698364e-09
0.2922075037658215	3.966117281044743e-09
0.2927070037722588	2.6510192292809355e-09
0.2932065037786961	1.2153684741127585e-09
0.2937060037851334	3.5141396358765757e-10
0.2942055037915707	1.893432276636444e-09
0.294705003798008	3.186854426667834e-09
0.2952045038044453	4.188456612254065e-09
0.29570400381088263	4.839633342301476e-09
0.2962035038173199	5.179663119121858e-09
0.2967030038237572	5.273339294134756e-09
0.29720250383019453	5.1373968109603945e-09
0.2977020038366318	4.786245213365912e-09
0.2982015038430691	4.276573533024393e-09
0.29870100384950643	3.6713821196313133e-09
0.2992005038559437	3.031425651044302e-09
0.299700003862381	2.411835866877857e-09
0.30019950386881833	1.862670788764144e-09
0.3006990038752556	1.4277252415771922e-09
0.30119850388169295	1.1355673796186203e-09
0.30169800388813023	9.902945103802406e-10
0.3021975038945675	9.628015937505013e-10
0.30269700390100485	9.876945779586844e-10
0.3031965039074421	9.915726649263233e-10
0.3036960039138794	8.829972946338834e-10
0.30419550392031675	5.577786341552723e-10
0.304695003926754	4.752636987317433e-11
0.30519450393319136	9.49632250320121e-10
0.30569400393962864	2.0616991131582194e-09
0.3061935039460659	3.660410066876315e-09
0.30669300395250326	5.416258868567704e-09
0.30719250395894054	7.272967427563866e-09
0.3076920039653778	8.91830397183222e-09
0.30819150397181516	1.0072464731329108e-08
0.30869100397825244	1.0657139297505424e-08
0.3091905039846897	1.0618400563678287e-08
0.30969000399112706	1.002483494576315e-08
0.31018950399756434	8.889890095973353e-09
0.3106890040040017	7.328123617197691e-09
0.31118850401043896	5.40565624869384e-09
0.31168800401687624	3.31657281258079e-09
0.3121875040233136	1.054478266935241e-09
0.31268700402975086	9.311048674970385e-10
0.31318650403618814	2.5902625599220564e-09
0.3136860040426255	3.833337631557655e-09
0.31418550404906276	4.682380644165885e-09
0.3146850040555001	5.172427961298992e-09
0.3151845040619374	5.390007617012125e-09
0.31568400406837466	5.321110218231634e-09
0.316183504074812	5.051953490673534e-09
0.3166830040812493	4.6377020092054706e-09
0.31718250408768656	4.100816428408303e-09
0.3176820040941239	3.4871471460837765e-09
0.3181815041005612	2.839624261987872e-09
0.3186810041069985	2.1963352281729226e-09
0.3191805041134358	1.6135616317731388e-09
0.3196800041198731	1.142004517295597e-09
0.3201795041263104	8.223009545247341e-10
0.3206790041327477	6.776266207393471e-10
0.321178504139185	6.987439490304983e-10
0.3216780041456223	8.824868962243819e-10
0.3221775041520596	1.191611400202068e-09
0.32267700415849687	1.5314013585463862e-09
0.3231765041649342	1.7790462557320116e-09
0.3236760041713715	1.8314656896175662e-09
0.3241755041778088	1.6031521759518618e-09
0.3246750041842461	1.0249051188614633e-09
0.3251745041906834	1.0313897586218312e-10
0.3256740041971207	1.0966044396124903e-09
0.326173504203558	2.420888549010539e-09
0.3266730042099953	3.4763113002353084e-09
0.3271725042164326	4.028468551067032e-09
0.3276720042228699	4.015915505824198e-09
0.32817150422930724	3.6082020818091554e-09
0.3286710042357445	2.778637278513434e-09
0.3291705042421818	1.6118395553106604e-09
0.32967000424861914	4.4762213018598533e-10
0.3301695042550564	8.689281269440617e-10
0.3306690042614937	2.15644923936658e-09
0.33116850426793104	3.2061700339589363e-09
0.3316680042743683	3.951166635647911e-09
0.3321675042808056	4.365877391036849e-09
0.33266700428724294	4.414955268688794e-09
0.3331665042936802	4.232077826439048e-09
0.33366600430011756	3.8650584923242725e-09
0.33416550430655484	3.395196718316206e-09
0.3346650043129921	2.882357338130557e-09
0.33516450431942946	2.4223651795499954e-09
0.33566400432586674	2.064605427838986e-09
0.336163504332304	1.8240303627163308e-09
0.33666300433874136	1.7121130896593361e-09
0.33716250434517864	1.732891753231233e-09
0.337662004351616	1.838324454230226e-09
0.33816150435805326	2.0161143536744944e-09
0.33866100436449054	2.1763870546702097e-09
0.3391605043709279	2.214943303934293e-09
0.33966000437736515	2.0660695030732555e-09
0.34015950438380244	1.6371469229586644e-09
0.3406590043902398	8.507447949249698e-10
0.34115850439667705	3.4148640269101227e-10
0.34165800440311433	1.6951119078649796e-09
0.34215750440955167	3.5037666252248975e-09
0.34265700441598895	5.479641408241989e-09
0.3431565044224263	7.465958263188178e-09
0.34365600442886357	9.181197799339446e-09
0.34415550443530085	1.0381623452082594e-08
0.3446550044417382	1.1077811643499423e-08
0.34515450444817547	1.1059291534539671e-08
0.34565400445461275	1.050435625252205e-08
0.3461535044610501	9.410081954031647e-09
0.34665300446748737	7.864224940491107e-09
0.3471525044739247	5.918283824196423e-09
0.347652004480362	3.834991332968638e-09
0.34815150448679927	1.570311519102557e-09
0.3486510044932366	4.983696683398518e-10
0.3491505044996739	2.248807942768867e-09
0.34965000450611117	3.622397516777946e-09
0.3501495045125485	4.597040218460782e-09
0.3506490045189858	5.1874780742232495e-09
0.3511485045254231	5.481115261275446e-09
0.3516480045318604	5.429005897258946e-09
0.3521475045382977	5.158176354268668e-09
0.352647004544735	4.708611593162228e-09
0.3531465045511723	4.116883739540752e-09
0.3536460045576096	3.4341322506955695e-09
0.3541455045640469	2.711094436070455e-09
0.3546450045704842	2.0480074677963168e-09
0.3551445045769215	1.5052373089528802e-09
0.3556440045833588	1.16585892840975e-09
0.3561435045897961	1.0363891961973576e-09
0.35664300459623344	1.1265532600963329e-09
0.3571425046026707	1.4469238913876912e-09
0.357642004609108	1.929755761288713e-09
0.35814150461554534	2.497041007217373e-09
0.3586410046219826	2.9719567018527927e-09
0.3591405046284199	3.079468042172804e-09
0.35964000463485724	2.941962882169728e-09
0.3601395046412945	2.445780253578273e-09
0.36063900464773185	1.4034400783001004e-09
0.36113850465416913	3.8007925172271824e-11
0.3616380046606064	1.7653857102078518e-09
0.36213750466704375	3.497416688458308e-09
0.36263700467348103	4.796963496093388e-09
0.3631365046799183	5.4963786710955e-09
0.36363600468635565	5.543822013547637e-09
0.36413550469279293	5.150599496951556e-09
0.3646350046992302	4.25776168050304e-09
0.36513450470566755	3.023018333368171e-09
0.36563400471210483	1.5091480558048207e-09
0.36613350471854217	1.3620148902680556e-11
0.36663300472497945	1.6030665228621698e-09
0.36713250473141673	2.96599815456768e-09
0.36763200473785407	4.059410729586877e-09
0.36813150474429135	4.789835704889344e-09
0.36863100475072863	5.210353347033104e-09
0.36913050475716597	5.380454570880815e-09
0.36963000476360325	5.293647457287418e-09
0.3701295047700406	5.001133624833143e-09
0.37062900477647787	4.5206407387719795e-09
0.37112850478291515	3.8999763400583454e-09
0.3716280047893525	3.2012959789304885e-09
0.37212750479578977	2.4677811087890197e-09
0.37262700480222705	1.7742189926351465e-09
0.3731265048086644	1.1736356536282968e-09
0.37362600481510166	7.153483243653288e-10
0.37412550482153895	4.631208953843812e-10
0.3746250048279763	4.3125336920747893e-10
0.37512450483441356	5.229647341362669e-10
0.3756240048408509	7.398696863424672e-10
0.3761235048472882	1.0522490476925719e-09
0.37662300485372546	1.1968866612921473e-09
0.3771225048601628	1.0889132294496855e-09
0.3776220048666001	6.00002386318432e-10
0.37812150487303736	1.580210889654208e-10
0.3786210048794747	1.5884494008800621e-09
0.379120504885912	3.70348983329504e-09
0.3796200048923493	6.167156998346188e-09
0.3801195048987866	8.767942746965587e-09
0.3806190049052239	1.079332336309827e-08
0.3811185049116612	1.1930252311836377e-08
0.3816180049180985	1.2227034960937485e-08
0.3821175049245358	1.1825247513453746e-08
0.3826170049309731	1.0714006721100669e-08
0.3831165049374104	8.926975353713496e-09
0.38361600494384773	6.727329685971703e-09
0.384115504950285	3.910697624827047e-09
0.3846150049567223	1.0326353245354227e-09
0.38511450496315963	1.4626087391026475e-09
0.3856140049695969	3.484486566802944e-09
0.3861135049760342	4.900865737913483e-09
0.38661300498247153	5.73107362140107e-09
0.3871125049889088	6.194521608738323e-09
0.3876120049953461	6.227779246169086e-09
0.38811150500178343	6.043191147860056e-09
0.3886110050082207	5.658886907110142e-09
0.38911050501465805	5.121915181822419e-09
0.38961000502109533	4.479862959019175e-09
0.3901095050275326	3.767886489865365e-09
0.39060900503396995	3.007503307638982e-09
0.39110850504040723	2.2114121862027347e-09
0.3916080050468445	1.4251017639817176e-09
0.39210750505328185	7.169964117383668e-10
0.3926070050597191	1.698644556590237e-10
0.39310650506615646	1.4988996591797709e-10
0.39360600507259375	1.4673797920143172e-10
0.394105505079031	1.222024707163127e-10
0.39460500508546836	7.190671954815498e-10
0.39510450509190564	1.515929285827434e-09
0.3956040050983429	2.4687131964466732e-09
0.39610350510478026	3.3086124423937816e-09
0.39660300511121754	3.879221458289996e-09
0.3971025051176548	3.742700673467826e-09
0.39760200512409216	3.052963124575277e-09
0.39810150513052944	1.4568936083785673e-09
0.3986010051369668	8.446669045382123e-10
0.39910050514340406	3.379425150311931e-09
0.39960000514984134	5.221502777883765e-09
0.4000995051562787	6.030013874839351e-09
0.40059900516271596	5.91917635079811e-09
0.40109850516915324	5.30659964531298e-09
0.4015980051755906	4.125750939538826e-09
0.40209750518202786	2.7012002992403515e-09
0.4025970051884652	7.287161650857496e-10
0.4030965051949025	1.279755073529473e-09
0.40359600520133976	2.898219156149448e-09
0.4040955052077771	4.040679092406344e-09
0.4045950052142144	4.664414647258668e-09
0.40509450522065166	4.91126134367112e-09
0.405594005227089	4.848054433925383e-09
0.4060935052335263	4.621790267067476e-09
0.40659300523996356	4.263368253441039e-09
0.4070925052464009	3.832030328579502e-09
0.4075920052528382	3.374280650491856e-09
0.4080915052592755	2.9216861851048897e-09
0.4085910052657128	2.470813417704456e-09
0.4090905052721501	2.031288604342522e-09
0.4095900052785874	1.6233040435256485e-09
0.4100895052850247	1.27845706049909e-09
0.410589005291462	1.0285572822448467e-09
0.4110885052978993	8.75198657511701e-10
0.4115880053043366	7.690619699577392e-10
0.4120875053107739	6.476365426965588e-10
0.4125870053172112	4.496434057523677e-10
0.4130865053236485	9.081081763436928e-11
0.4135860053300858	4.956756153002553e-10
0.4140855053365231	1.3040042877704216e-09
0.4145850053429604	2.367057654751621e-09
0.4150845053493977	3.792331932775517e-09
0.415584005355835	5.435071791312285e-09
0.4160835053622723	7.259041538457034e-09
0.4165830053687096	8.956842799634259e-09
0.4170825053751469	1.0141004500971659e-08
0.41758200538158424	1.0720171217405759e-08
0.4180815053880215	1.061472810259972e-08
0.4185810053944588	1.003675542610898e-08
0.41908050540089614	8.918491683543776e-09
0.4195800054073334	7.3007536481961494e-09
0.4200795054137707	5.359841892345253e-09
0.42057900542020804	3.0220755788412293e-09
0.4210785054266453	5.722099345707158e-10
0.42157800543308266	1.5549980074282553e-09
0.42207750543951994	3.2842450202161024e-09
0.4225770054459572	4.516724011632013e-09
0.42307650545239456	5.238957539369899e-09
0.42357600545883184	5.6107882458502715e-09
0.4240755054652691	5.59751721017957e-09
0.42457500547170646	5.419695432649002e-09
0.42507450547814374	5.057742396600162e-09
0.4255740054845811	4.578275797428314e-09
0.42607350549101836	4.029356585518136e-09
0.42657300549745564	3.440696261291904e-09
0.427072505503893	2.841972545109224e-09
0.42757200551033026	2.2815329650286556e-09
0.42807150551676754	1.795504745482646e-09
0.4285710055232049	1.4277225730522828e-09
0.42907050552964215	1.2183292777610925e-09
0.42957000553607944	1.194523307361192e-09
0.4300695055425168	1.2842055954391156e-09
0.43056900554895405	1.4991844191437198e-09
0.4310685055553914	1.7973355817866171e-09
0.43156800556182867	2.081962884723962e-09
0.43206750556826595	2.066989379984754e-09
0.4325670055747033	2.005325320134049e-09
0.43306650558114057	1.6117182911708114e-09
0.43356600558757785	8.286015218057778e-10
0.4340655055940152	2.990732977898207e-10
0.43456500560045247	1.7368410056395351e-09
0.4350645056068898	3.3625918561875867e-09
0.4355640056133271	4.649367901705491e-09
0.43606350561976437	5.366379316025251e-09
0.4365630056262017	5.3617148588456565e-09
0.437062505632639	5.0104706060278415e-09
0.43756200563907627	4.135128545702595e-09
0.4380615056455136	2.7809952040292418e-09
0.4385610056519509	1.302144147910513e-09
0.43906050565838817	5.00893206068868e-10
0.4395600056648255	2.2935659079438285e-09
0.4400595056712628	3.786672262120709e-09
0.4405590056777001	4.8021607123936485e-09
0.4410585056841374	5.384494758740891e-09
0.4415580056905747	5.481288013656245e-09
0.442057505697012	5.306434322576685e-09
0.4425570057034493	4.863514142220382e-09
0.4430565057098866	4.2398854203870665e-09
0.4435560057163239	3.517112694836312e-09
0.4440555057227612	2.81486862655564e-09
0.44455500572919854	2.1899739396257308e-09
0.4450545057356358	1.6673347596126683e-09
0.4455540057420731	1.2523939996986032e-09
0.44605350574851044	9.464074191442346e-10
0.4465530057549477	7.788581663102872e-10
0.447052505761385	7.740078766527738e-10
0.44755200576782234	8.279798103210878e-10
0.4480515057742596	9.61228225469309e-10
0.4485510057806969	1.1747471451941576e-09
0.44905050578713424	1.2501373545561017e-09
0.4495500057935715	1.1348548675610442e-09
0.45004950580000885	6.923798632581709e-10
0.45054900580644613	6.062607320377141e-11
0.4510485058128834	1.3941294973472544e-09
0.45154800581932075	3.492707187382784e-09
0.45204750582575803	6.074409826918114e-09
0.4525470058321953	8.937128912995652e-09
0.45304650583863265	1.1163793081516358e-08
0.45354600584506993	1.2437300480665507e-08
0.45404550585150727	1.2730837609799353e-08
0.45454500585794455	1.2341937246825764e-08
0.45504450586438183	1.1174815609474573e-08
0.45554400587081917	9.2813016954847e-09
0.45604350587725645	6.879370385685577e-09
0.45654300588369373	3.84828736527311e-09
0.45704250589013107	7.82118264634603e-10
0.45754200589656835	1.7839561633042982e-09
0.4580415059030057	3.795786890735173e-09
0.45854100590944297	5.1877025559442996e-09
0.45904050591588025	5.997187149559447e-09
0.4595400059223176	6.443618398018852e-09
0.46003950592875487	6.409207560815299e-09
0.46053900593519215	6.186765686024834e-09
0.4610385059416295	5.762978474192939e-09
0.46153800594806677	5.204479795533159e-09
0.46203750595450405	4.547667294817842e-09
0.4625370059609414	3.8424475504537385e-09
0.46303650596737866	3.123696187430012e-09
0.463536005973816	2.4115848834271365e-09
0.4640355059802533	1.7113056937217056e-09
0.46453500598669056	1.010005439542869e-09
0.4650345059931279	3.902980875228395e-10
0.4655340059995652	4.731853728135221e-11
0.46603350600600246	2.2456525656755833e-10
0.4665330060124398	1.182765845636375e-10
0.4670325060188771	3.4854270519202835e-10
0.4675320060253144	1.155214900980047e-09
0.4680315060317517	2.1830694346372665e-09
0.468531006038189	3.371081138949183e-09
0.4690305060446263	4.18568787009571e-09
0.4695300060510636	4.3671839853092635e-09
0.4700295060575009	3.8442784552488405e-09
0.4705290060639382	2.077219778297308e-09
0.4710285060703755	8.399625226817878e-10
0.4715280060768128	4.686859675213217e-09
0.4720275060832501	7.385267701976377e-09
0.4725270060896874	8.518691233195457e-09
0.47302650609612473	8.368724310063728e-09
0.473526006102562	7.514643691783753e-09
0.4740255061089993	5.891968130899624e-09
0.47452500611543663	3.4153372617161803e-09
0.4750245061218739	3.476026383832883e-11
0.4755240061283112	2.8947691065456006e-09
0.47602350613474853	4.86256125652734e-09
0.4765230061411858	5.856612594467964e-09
0.47702250614762315	6.325303536772288e-09
0.47752200615406043	6.2644749309545385e-09
0.4780215061604977	6.0047664490257895e-09
0.47852100616693505	5.578390309890535e-09
0.47902050617337233	5.091010918862394e-09
0.4795200061798096	4.5810089433915955e-09
0.48001950618624695	4.057431486804396e-09
0.48051900619268423	3.490834978754497e-09
0.4810185061991215	2.8622219249923985e-09
0.48151800620555885	2.18217930062405e-09
0.4820175062119961	1.4641769400500494e-09
0.48251700621843346	7.904100221280899e-10
0.48301650622487075	2.2047982249321932e-10
0.483516006231308	1.9554944830591396e-10
0.48401550623774536	4.446233597080782e-10
0.48451500624418264	5.257408216726862e-10
0.4850145062506199	5.525061041654932e-10
0.48551400625705726	5.814568333634512e-10
0.48601350626349454	6.506166925260465e-10
0.4865130062699319	8.560901426875263e-10
0.48701250627636916	1.224078035658813e-09
0.48751200628280644	1.841772598045335e-09
0.4880115062892438	2.9759457236825963e-09
0.48851100629568106	4.683187140516543e-09
0.48901050630211834	6.902276283759308e-09
0.4895100063085557	9.430875509363394e-09
0.49000950631499296	1.1244075040938937e-08
0.49050900632143024	1.2074749558186162e-08
0.4910085063278676	1.1967337635569895e-08
0.49150800633430486	1.131416890879739e-08
0.4920075063407422	9.825110243771284e-09
0.4925070063471795	7.673360343683735e-09
0.49300650635361676	4.685588469559108e-09
0.4935060063600541	1.1121550042197991e-09
0.4940055063664914	1.9335076712910242e-09
0.49450500637292866	4.253547947815829e-09
0.495004506379366	5.634906502155702e-09
0.4955040063858033	6.3440857016089395e-09
0.4960035063922406	6.522952156620659e-09
0.4965030063986779	6.401804506908922e-09
0.4970025064051152	6.045060995187568e-09
0.4975020064115525	5.525557669534641e-09
0.4980015064179898	4.933008986905885e-09
0.4985010064244271	4.300708576098619e-09
0.4990005064308644	3.6838610973025467e-09
0.4995000064373017	3.1016236719597558e-09
0.49999950644373903	2.521836702731168e-09
0.5004990064501763	1.9445049740049567e-09
0.5009985064566136	1.3571223122666408e-09
0.5014980064630509	8.256467857355114e-10
0.5019975064694882	4.151625986136215e-10
0.5024970064759255	1.5928515261148553e-10
0.5029965064823628	6.248204562153256e-11
0.5034960064888001	5.575590126753388e-11
0.5039955064952374	2.0041018213794221e-10
0.5044950065016747	4.153222710287623e-10
0.5049945065081121	8.165106154113201e-10
0.5054940065145493	1.4066062054774248e-09
0.5059935065209866	2.060686249084603e-09
0.5064930065274239	2.3563510642884916e-09
0.5069925065338612	2.3697570819130116e-09
0.5074920065402986	1.60531673089e-09
0.5079915065467359	5.711939561882614e-10
0.5084910065531731	3.3711063502586106e-09
0.5089905065596104	5.300674645273278e-09
0.5094900065660477	6.228948783640219e-09
0.509989506572485	6.428597258420738e-09
0.5104890065789224	5.6605547036278914e-09
0.5109885065853597	4.0540377518971634e-09
0.5114880065917969	2.3002321477982813e-09
0.5119875065982342	1.3869957793597716e-09
0.5124870066046715	4.139114874029917e-09
0.5129865066111089	5.872659630779426e-09
0.5134860066175462	6.646043889764388e-09
0.5139855066239835	6.826448677411524e-09
0.5144850066304207	6.278202030533738e-09
0.514984506636858	5.1417723477013205e-09
0.5154840066432953	3.9903433618473265e-09
0.5159835066497327	2.9549952204629627e-09
0.51648300665617	2.1847802299136485e-09
0.5169825066626073	1.7283834687145685e-09
0.5174820066690445	1.5436356728813646e-09
0.5179815066754818	1.5014884764503535e-09
0.5184810066819192	1.4840336748686437e-09
0.5189805066883565	1.3566254691854304e-09
0.5194800066947938	1.1316543811043002e-09
0.519979506701231	9.980536135274022e-10
0.5204790067076683	9.086681871784925e-10
0.5209785067141057	6.872353209762237e-10
0.521478006720543	2.8002221192489116e-10
0.5219775067269803	3.569505696140632e-11
0.5224770067334176	2.539050309046756e-10
0.5229765067398549	4.5499681141109256e-10
0.5234760067462921	1.1726585233893223e-09
0.5239755067527295	2.199387499821157e-09
0.5244750067591668	5.211368277014842e-09
0.5249745067656041	7.634815442913732e-09
0.5254740067720414	9.464770321499253e-09
0.5259735067784786	1.0946729741793901e-08
0.526473006784916	1.2147124062407886e-08
0.5269725067913533	1.2744546706070543e-08
0.5274720067977906	1.2802044874486562e-08
0.5279715068042279	1.0218589048265598e-08
0.5284710068106652	7.265782055563232e-09
0.5289705068171024	4.295380787569136e-09
0.5294700068235398	2.2003891590874627e-09
0.5299695068299771	3.7535074771046357e-10
0.5304690068364144	2.019628277108452e-09
0.5309685068428517	5.173634972489843e-09
0.531468006849289	6.4448117982734494e-09
0.5319675068557264	6.566229689275332e-09
0.5324670068621636	5.5477395443081156e-09
0.5329665068686009	5.241701694921047e-09
0.5334660068750382	6.41858829482838e-09
0.5339655068814755	6.716707573469236e-09
0.5344650068879128	4.875055908150809e-09
0.5349645068943502	2.589314617553423e-09
0.5354640069007874	1.686381639911788e-09
0.5359635069072247	2.6796475044667496e-09
0.536463006913662	3.951034678872438e-09
0.5369625069200993	3.3888349501996327e-09
0.5374620069265367	6.942478512026436e-10
0.537961506932974	2.1378816874808445e-09
0.5384610069394112	9.116410665626325e-10
0.5389605069458485	3.694575746187688e-09
0.5394600069522858	4.2926908366356166e-09
0.5399595069587232	8.497572352351019e-10
0.5404590069651605	4.582643555233111e-09
0.5409585069715978	3.264403335041906e-09
0.541458006978035	8.79889172411759e-09
0.5419575069844723	1.2518225383823534e-08
0.5424570069909096	9.366951055105179e-09
0.542956506997347	4.159728334494942e-09
0.5434560070037843	6.6446028192682576e-09
0.5439555070102216	1.3754541742060316e-09
0.5444550070166588	3.208455278026925e-09
0.5449545070230961	4.644566908046877e-10
0.5454540070295335	1.5649658278983862e-08
0.5459535070359708	1.881306156269493e-08
0.5464530070424081	1.0007109399396027e-08
0.5469525070488453	2.6406237582707265e-09
0.5474520070552826	3.862356923270358e-09
0.5479515070617199	3.6309947736392064e-09
0.5484510070681573	4.686469602049781e-09
0.5489505070745946	1.3271945798077964e-08
0.5494500070810319	2.0831775270757382e-08
0.5499495070874691	9.706933147505895e-09
0.5504490070939064	2.0868258828780553e-08
0.5509485071003438	2.3926207624739773e-08
0.5514480071067811	3.555036656572756e-08
0.5519475071132184	6.207371348123808e-08
0.5524470071196557	3.044496255582467e-08
0.552946507126093	8.426169818185952e-08
0.5534460071325303	1.0278638844437812e-07
0.5539455071389676	6.403845057220603e-08
0.5544450071454049	1.9685438288979282e-07
0.5549445071518422	1.2931979478540668e-07
0.5554440071582795	2.659108024756544e-07
0.5559435071647167	3.5474603326595816e-07
0.5564430071711541	8.139393895462377e-08
0.5569425071775914	5.681991588246258e-07
0.5574420071840287	5.6387081085842e-07
0.557941507190466	9.774291327684662e-07
0.5584410071969033	2.004053630131167e-06
0.5589405072033407	3.662667901188659e-06
0.5594400072097779	5.331204608819688e-05
0.5599395072162152	0.0003727698131958528
0.5604390072226525	0.00010097395696798735
0.5609385072290898	1.7775029821950765e-05
0.5614380072355271	2.698387173335109e-06
0.5619375072419645	2.7419886179618297e-07
0.5624370072484017	2.0965271131447585e-08
0.562936507254839	1.5694984467487816e-09
0.5634360072612763	1.1749792482954412e-10
0.5639355072677136	8.77984409528008e-12
0.564435007274151	6.409287355612684e-13
0.5649345072805882	4.620686482528628e-14
0.5654340072870255	3.48585022062946e-15
0.5659335072934628	2.611799528906078e-16
0.5664330072999001	1.9390483478728908e-17
0.5669325073063374	1.3474742756404833e-18
0.5674320073127748	3.286522623513374e-20
0.567931507319212	1.643261311756687e-20
0.5684310073256493	1.643261311756687e-20
0.5689305073320866	1.643261311756687e-20
0.5694300073385239	1.643261311756687e-20
0.5699295073449613	1.643261311756687e-20
0.5704290073513986	1.643261311756687e-20
0.5709285073578358	1.643261311756687e-20
0.5714280073642731	1.643261311756687e-20
0.5719275073707104	1.643261311756687e-20
0.5724270073771478	1.643261311756687e-20
0.5729265073835851	1.643261311756687e-20
0.5734260073900224	1.643261311756687e-20
0.5739255073964596	1.643261311756687e-20
0.5744250074028969	1.643261311756687e-20
0.5749245074093342	1.643261311756687e-20
0.5754240074157716	1.643261311756687e-20
0.5759235074222089	1.643261311756687e-20
0.5764230074286462	1.643261311756687e-20
0.5769225074350834	1.643261311756687e-20
0.5774220074415207	1.643261311756687e-20
0.5779215074479581	1.643261311756687e-20
0.5784210074543954	1.643261311756687e-20
0.5789205074608327	1.643261311756687e-20
0.57942000746727	1.643261311756687e-20
0.5799195074737072	1.643261311756687e-20
0.5804190074801445	1.643261311756687e-20
0.5809185074865819	1.643261311756687e-20
0.5814180074930192	1.643261311756687e-20
0.5819175074994565	1.643261311756687e-20
0.5824170075058938	1.643261311756687e-20
0.582916507512331	1.643261311756687e-20
0.5834160075187684	1.643261311756687e-20
0.5839155075252057	1.643261311756687e-20
0.584415007531643	1.643261311756687e-20
0.5849145075380803	1.643261311756687e-20
0.5854140075445176	1.643261311756687e-20
0.585913507550955	1.643261311756687e-20
0.5864130075573922	1.643261311756687e-20
0.5869125075638295	1.643261311756687e-20
0.5874120075702668	1.643261311756687e-20
0.5879115075767041	1.643261311756687e-20
0.5884110075831414	1.643261311756687e-20
0.5889105075895787	1.643261311756687e-20
0.589410007596016	1.643261311756687e-20
0.5899095076024533	1.643261311756687e-20
0.5904090076088906	1.643261311756687e-20
0.5909085076153279	1.643261311756687e-20
0.5914080076217653	1.643261311756687e-20
0.5919075076282025	1.643261311756687e-20
0.5924070076346398	1.643261311756687e-20
0.5929065076410771	1.643261311756687e-20
0.5934060076475144	1.643261311756687e-20
0.5939055076539517	1.643261311756687e-20
0.5944050076603891	1.643261311756687e-20
0.5949045076668263	1.643261311756687e-20
0.5954040076732636	1.643261311756687e-20
0.5959035076797009	1.643261311756687e-20
0.5964030076861382	1.643261311756687e-20
0.5969025076925756	1.643261311756687e-20
0.5974020076990129	1.643261311756687e-20
0.5979015077054501	1.643261311756687e-20
0.5984010077118874	1.643261311756687e-20
0.5989005077183247	1.643261311756687e-20
0.599400007724762	1.643261311756687e-20
0.5998995077311994	1.643261311756687e-20
0.6003990077376367	1.643261311756687e-20
0.6008985077440739	1.643261311756687e-20
0.6013980077505112	1.643261311756687e-20
0.6018975077569485	1.643261311756687e-20
0.6023970077633859	1.643261311756687e-20
0.6028965077698232	1.643261311756687e-20
0.6033960077762605	1.643261311756687e-20
0.6038955077826977	1.643261311756687e-20
0.604395007789135	1.643261311756687e-20
0.6048945077955724	1.643261311756687e-20
0.6053940078020097	1.643261311756687e-20
0.605893507808447	1.643261311756687e-20
0.6063930078148843	1.643261311756687e-20
0.6068925078213215	1.643261311756687e-20
0.6073920078277588	1.643261311756687e-20
0.6078915078341962	1.643261311756687e-20
0.6083910078406335	1.643261311756687e-20
0.6088905078470708	1.643261311756687e-20
0.609390007853508	1.643261311756687e-20
0.6098895078599453	1.643261311756687e-20
0.6103890078663827	1.643261311756687e-20
0.61088850787282	1.643261311756687e-20
0.6113880078792573	1.643261311756687e-20
0.6118875078856946	1.643261311756687e-20
0.6123870078921319	1.643261311756687e-20
0.6128865078985691	1.643261311756687e-20
0.6133860079050065	1.643261311756687e-20
0.6138855079114438	1.643261311756687e-20
0.6143850079178811	1.643261311756687e-20
0.6148845079243184	1.643261311756687e-20
0.6153840079307556	1.643261311756687e-20
0.615883507937193	1.643261311756687e-20
0.6163830079436303	1.643261311756687e-20
0.6168825079500676	1.643261311756687e-20
0.6173820079565049	1.643261311756687e-20
0.6178815079629422	1.643261311756687e-20
0.6183810079693794	1.643261311756687e-20
0.6188805079758168	1.643261311756687e-20
0.6193800079822541	1.643261311756687e-20
0.6198795079886914	1.643261311756687e-20
0.6203790079951287	1.643261311756687e-20
0.620878508001566	1.643261311756687e-20
0.6213780080080034	1.643261311756687e-20
0.6218775080144406	1.643261311756687e-20
0.6223770080208779	1.643261311756687e-20
0.6228765080273152	1.643261311756687e-20
0.6233760080337525	1.643261311756687e-20
0.6238755080401899	1.643261311756687e-20
0.6243750080466272	1.643261311756687e-20
0.6248745080530644	1.643261311756687e-20
0.6253740080595017	1.643261311756687e-20
0.625873508065939	1.643261311756687e-20
0.6263730080723763	1.643261311756687e-20
0.6268725080788137	1.643261311756687e-20
0.627372008085251	1.643261311756687e-20
0.6278715080916882	1.643261311756687e-20
0.6283710080981255	1.643261311756687e-20
0.6288705081045628	1.643261311756687e-20
0.6293700081110002	1.643261311756687e-20
0.6298695081174375	1.643261311756687e-20
0.6303690081238748	1.643261311756687e-20
0.630868508130312	1.643261311756687e-20
0.6313680081367493	1.643261311756687e-20
0.6318675081431866	1.643261311756687e-20
0.632367008149624	1.643261311756687e-20
0.6328665081560613	1.643261311756687e-20
0.6333660081624986	1.643261311756687e-20
0.6338655081689358	1.643261311756687e-20
0.6343650081753731	1.643261311756687e-20
0.6348645081818105	1.643261311756687e-20
0.6353640081882478	1.643261311756687e-20
0.6358635081946851	1.643261311756687e-20
0.6363630082011223	1.643261311756687e-20
0.6368625082075596	1.643261311756687e-20
0.637362008213997	1.643261311756687e-20
0.6378615082204343	1.643261311756687e-20
0.6383610082268716	1.643261311756687e-20
0.6388605082333089	1.643261311756687e-20
0.6393600082397461	1.643261311756687e-20
0.6398595082461834	1.643261311756687e-20
0.6403590082526208	1.643261311756687e-20
0.6408585082590581	1.643261311756687e-20
0.6413580082654954	1.643261311756687e-20
0.6418575082719327	1.643261311756687e-20
0.64235700827837	1.643261311756687e-20
0.6428565082848073	1.643261311756687e-20
0.6433560082912446	1.643261311756687e-20
0.6438555082976819	1.643261311756687e-20
0.6443550083041192	1.643261311756687e-20
0.6448545083105565	1.643261311756687e-20
0.6453540083169937	1.643261311756687e-20
0.6458535083234311	1.643261311756687e-20
0.6463530083298684	1.643261311756687e-20
0.6468525083363057	1.643261311756687e-20
0.647352008342743	1.643261311756687e-20
0.6478515083491803	1.643261311756687e-20
0.6483510083556177	1.643261311756687e-20
0.6488505083620549	1.643261311756687e-20
0.6493500083684922	1.643261311756687e-20
0.6498495083749295	1.643261311756687e-20
0.6503490083813668	1.643261311756687e-20
0.6508485083878041	1.643261311756687e-20
0.6513480083942415	1.643261311756687e-20
0.6518475084006787	1.643261311756687e-20
0.652347008407116	1.643261311756687e-20
0.6528465084135533	1.643261311756687e-20
0.6533460084199906	1.643261311756687e-20
0.653845508426428	1.643261311756687e-20
0.6543450084328652	1.643261311756687e-20
0.6548445084393025	1.643261311756687e-20
0.6553440084457398	1.643261311756687e-20
0.6558435084521771	1.643261311756687e-20
0.6563430084586145	1.643261311756687e-20
0.6568425084650518	1.643261311756687e-20
0.657342008471489	1.643261311756687e-20
0.6578415084779263	1.643261311756687e-20
0.6583410084843636	1.643261311756687e-20
0.6588405084908009	1.643261311756687e-20
0.6593400084972383	1.643261311756687e-20
0.6598395085036756	1.643261311756687e-20
0.6603390085101128	1.643261311756687e-20
0.6608385085165501	1.643261311756687e-20
0.6613380085229874	1.643261311756687e-20
0.6618375085294248	1.643261311756687e-20
0.6623370085358621	1.643261311756687e-20
0.6628365085422994	1.643261311756687e-20
0.6633360085487366	1.643261311756687e-20
0.6638355085551739	1.643261311756687e-20
0.6643350085616112	1.643261311756687e-20
0.6648345085680486	1.643261311756687e-20
0.6653340085744859	1.643261311756687e-20
0.6658335085809232	1.643261311756687e-20
0.6663330085873604	1.643261311756687e-20
0.6668325085937977	1.643261311756687e-20
0.6673320086002351	1.643261311756687e-20
0.6678315086066724	1.643261311756687e-20
0.6683310086131097	1.643261311756687e-20
0.668830508619547	1.643261311756687e-20
0.6693300086259842	1.643261311756687e-20
0.6698295086324216	1.643261311756687e-20
0.6703290086388589	1.643261311756687e-20
0.6708285086452962	1.643261311756687e-20
0.6713280086517335	1.643261311756687e-20
0.6718275086581708	1.643261311756687e-20
0.672327008664608	1.643261311756687e-20
0.6728265086710454	1.643261311756687e-20
0.6733260086774827	1.643261311756687e-20
0.67382550868392	1.643261311756687e-20
0.6743250086903573	1.643261311756687e-20
0.6748245086967946	1.643261311756687e-20
0.675324008703232	1.643261311756687e-20
0.6758235087096692	1.643261311756687e-20
0.6763230087161065	1.643261311756687e-20
0.6768225087225438	1.643261311756687e-20
0.6773220087289811	1.643261311756687e-20
0.6778215087354184	1.643261311756687e-20
0.6783210087418557	1.643261311756687e-20
0.678820508748293	1.643261311756687e-20
0.6793200087547303	1.643261311756687e-20
0.6798195087611676	1.643261311756687e-20
0.6803190087676049	1.643261311756687e-20
0.6808185087740423	1.643261311756687e-20
0.6813180087804795	1.643261311756687e-20
0.6818175087869168	1.643261311756687e-20
0.6823170087933541	1.643261311756687e-20
0.6828165087997914	1.643261311756687e-20
0.6833160088062287	1.643261311756687e-20
0.6838155088126661	1.643261311756687e-20
0.6843150088191033	1.643261311756687e-20
0.6848145088255406	1.643261311756687e-20
0.6853140088319779	1.643261311756687e-20
0.6858135088384152	1.643261311756687e-20
0.6863130088448526	1.643261311756687e-20
0.6868125088512899	1.643261311756687e-20
0.6873120088577271	1.643261311756687e-20
0.6878115088641644	1.643261311756687e-20
0.6883110088706017	1.643261311756687e-20
0.6888105088770391	1.643261311756687e-20
0.6893100088834764	1.643261311756687e-20
0.6898095088899137	1.643261311756687e-20
0.6903090088963509	1.643261311756687e-20
0.6908085089027882	1.643261311756687e-20
0.6913080089092255	1.643261311756687e-20
0.6918075089156629	1.643261311756687e-20
0.6923070089221002	1.643261311756687e-20
0.6928065089285375	1.643261311756687e-20
0.6933060089349747	1.643261311756687e-20
0.693805508941412	1.643261311756687e-20
0.6943050089478494	1.643261311756687e-20
0.6948045089542867	1.643261311756687e-20
0.695304008960724	1.643261311756687e-20
0.6958035089671613	1.643261311756687e-20
0.6963030089735985	1.643261311756687e-20
0.6968025089800358	1.643261311756687e-20
0.6973020089864732	1.643261311756687e-20
0.6978015089929105	1.643261311756687e-20
0.6983010089993478	1.643261311756687e-20
0.698800509005785	1.643261311756687e-20
0.6993000090122223	1.643261311756687e-20
0.6997995090186597	1.643261311756687e-20
0.700299009025097	1.643261311756687e-20
0.7007985090315343	1.643261311756687e-20
0.7012980090379716	1.643261311756687e-20
0.7017975090444089	1.643261311756687e-20
0.7022970090508462	1.643261311756687e-20
0.7027965090572835	1.643261311756687e-20
0.7032960090637208	1.643261311756687e-20
0.7037955090701581	1.643261311756687e-20
0.7042950090765954	1.643261311756687e-20
0.7047945090830326	1.643261311756687e-20
0.70529400908947	1.643261311756687e-20
0.7057935090959073	1.643261311756687e-20
0.7062930091023446	1.643261311756687e-20
0.7067925091087819	1.643261311756687e-20
0.7072920091152192	1.643261311756687e-20
0.7077915091216566	1.643261311756687e-20
0.7082910091280938	1.643261311756687e-20
0.7087905091345311	1.643261311756687e-20
0.7092900091409684	1.643261311756687e-20
0.7097895091474057	1.643261311756687e-20
0.710289009153843	1.643261311756687e-20
0.7107885091602804	1.643261311756687e-20
0.7112880091667176	1.643261311756687e-20
0.7117875091731549	1.643261311756687e-20
0.7122870091795922	1.643261311756687e-20
0.7127865091860295	1.643261311756687e-20
0.7132860091924669	1.643261311756687e-20
0.7137855091989042	1.643261311756687e-20
0.7142850092053414	1.643261311756687e-20
0.7147845092117787	1.643261311756687e-20
0.715284009218216	1.643261311756687e-20
0.7157835092246533	1.643261311756687e-20
0.7162830092310907	1.643261311756687e-20
0.716782509237528	1.643261311756687e-20
0.7172820092439652	1.643261311756687e-20
0.7177815092504025	1.643261311756687e-20
0.7182810092568398	1.643261311756687e-20
0.7187805092632772	1.643261311756687e-20
0.7192800092697145	1.643261311756687e-20
0.7197795092761518	1.643261311756687e-20
0.720279009282589	1.643261311756687e-20
0.7207785092890263	1.643261311756687e-20
0.7212780092954637	1.643261311756687e-20
0.721777509301901	1.643261311756687e-20
0.7222770093083383	1.643261311756687e-20
0.7227765093147756	1.643261311756687e-20
0.7232760093212128	1.643261311756687e-20
0.7237755093276501	1.643261311756687e-20
0.7242750093340875	1.643261311756687e-20
0.7247745093405248	1.643261311756687e-20
0.7252740093469621	1.643261311756687e-20
0.7257735093533993	1.643261311756687e-20
0.7262730093598366	1.643261311756687e-20
0.726772509366274	1.643261311756687e-20
0.7272720093727113	1.643261311756687e-20
0.7277715093791486	1.643261311756687e-20
0.7282710093855859	1.643261311756687e-20
0.7287705093920231	1.643261311756687e-20
0.7292700093984604	1.643261311756687e-20
0.7297695094048978	1.643261311756687e-20
0.7302690094113351	1.643261311756687e-20
0.7307685094177724	1.643261311756687e-20
0.7312680094242097	1.643261311756687e-20
0.731767509430647	1.643261311756687e-20
0.7322670094370843	1.643261311756687e-20
0.7327665094435216	1.643261311756687e-20
0.7332660094499589	1.643261311756687e-20
0.7337655094563962	1.643261311756687e-20
0.7342650094628335	1.643261311756687e-20
0.7347645094692709	1.643261311756687e-20
0.7352640094757081	1.643261311756687e-20
0.7357635094821454	1.643261311756687e-20
0.7362630094885827	1.643261311756687e-20
0.73676250949502	1.643261311756687e-20
0.7372620095014573	1.643261311756687e-20
0.7377615095078947	1.643261311756687e-20
0.7382610095143319	1.643261311756687e-20
0.7387605095207692	1.643261311756687e-20
0.7392600095272065	1.643261311756687e-20
0.7397595095336438	1.643261311756687e-20
0.7402590095400812	1.643261311756687e-20
0.7407585095465185	1.643261311756687e-20
0.7412580095529557	1.643261311756687e-20
0.741757509559393	1.643261311756687e-20
0.7422570095658303	1.643261311756687e-20
0.7427565095722676	1.643261311756687e-20
0.743256009578705	1.643261311756687e-20
0.7437555095851422	1.643261311756687e-20
0.7442550095915795	1.643261311756687e-20
0.7447545095980168	1.643261311756687e-20
0.7452540096044541	1.643261311756687e-20
0.7457535096108915	1.643261311756687e-20
0.7462530096173288	1.643261311756687e-20
0.746752509623766	1.643261311756687e-20
0.7472520096302033	1.643261311756687e-20
0.7477515096366406	1.643261311756687e-20
0.7482510096430779	1.643261311756687e-20
0.7487505096495153	1.643261311756687e-20
0.7492500096559526	1.643261311756687e-20
0.7497495096623898	1.643261311756687e-20
0.7502490096688271	1.643261311756687e-20
0.7507485096752644	1.643261311756687e-20
0.7512480096817018	1.643261311756687e-20
0.7517475096881391	1.643261311756687e-20
0.7522470096945764	1.643261311756687e-20
0.7527465097010136	1.643261311756687e-20
0.7532460097074509	1.643261311756687e-20
0.7537455097138883	1.643261311756687e-20
0.7542450097203256	1.643261311756687e-20
0.7547445097267629	1.643261311756687e-20
0.7552440097332002	1.643261311756687e-20
0.7557435097396374	1.643261311756687e-20
0.7562430097460747	1.643261311756687e-20
0.7567425097525121	1.643261311756687e-20
0.7572420097589494	1.643261311756687e-20
0.7577415097653867	1.643261311756687e-20
0.758241009771824	1.643261311756687e-20
0.7587405097782612	1.643261311756687e-20
0.7592400097846986	1.643261311756687e-20
0.7597395097911359	1.643261311756687e-20
0.7602390097975732	1.643261311756687e-20
0.7607385098040105	1.643261311756687e-20
0.7612380098104478	1.643261311756687e-20
0.761737509816885	1.643261311756687e-20
0.7622370098233224	1.643261311756687e-20
0.7627365098297597	1.643261311756687e-20
0.763236009836197	1.643261311756687e-20
0.7637355098426343	1.643261311756687e-20
0.7642350098490716	1.643261311756687e-20
0.764734509855509	1.643261311756687e-20
0.7652340098619462	1.643261311756687e-20
0.7657335098683835	1.643261311756687e-20
0.7662330098748208	1.643261311756687e-20
0.7667325098812581	1.643261311756687e-20
0.7672320098876955	1.643261311756687e-20
0.7677315098941327	1.643261311756687e-20
0.76823100990057	1.643261311756687e-20
0.7687305099070073	1.643261311756687e-20
0.7692300099134446	1.643261311756687e-20
0.7697295099198819	1.643261311756687e-20
0.7702290099263193	1.643261311756687e-20
0.7707285099327565	1.643261311756687e-20
0.7712280099391938	1.643261311756687e-20
0.7717275099456311	1.643261311756687e-20
0.7722270099520684	1.643261311756687e-20
0.7727265099585058	1.643261311756687e-20
0.7732260099649431	1.643261311756687e-20
0.7737255099713803	1.643261311756687e-20
0.7742250099778176	1.643261311756687e-20
0.7747245099842549	1.643261311756687e-20
0.7752240099906922	1.643261311756687e-20
0.7757235099971296	1.643261311756687e-20
0.7762230100035669	1.643261311756687e-20
0.7767225100100041	1.643261311756687e-20
0.7772220100164414	1.643261311756687e-20
0.7777215100228787	1.643261311756687e-20
0.7782210100293161	1.643261311756687e-20
0.7787205100357534	1.643261311756687e-20
0.7792200100421907	1.643261311756687e-20
0.7797195100486279	1.643261311756687e-20
0.7802190100550652	1.643261311756687e-20
0.7807185100615025	1.643261311756687e-20
0.7812180100679399	1.643261311756687e-20
0.7817175100743772	1.643261311756687e-20
0.7822170100808145	1.643261311756687e-20
0.7827165100872517	1.643261311756687e-20
0.783216010093689	1.643261311756687e-20
0.7837155101001264	1.643261311756687e-20
0.7842150101065637	1.643261311756687e-20
0.784714510113001	1.643261311756687e-20
0.7852140101194383	1.643261311756687e-20
0.7857135101258755	1.643261311756687e-20
0.7862130101323129	1.643261311756687e-20
0.7867125101387502	1.643261311756687e-20
0.7872120101451875	1.643261311756687e-20
0.7877115101516248	1.643261311756687e-20
0.788211010158062	1.643261311756687e-20
0.7887105101644993	1.643261311756687e-20
0.7892100101709367	1.643261311756687e-20
0.789709510177374	1.643261311756687e-20
0.7902090101838113	1.643261311756687e-20
0.7907085101902486	1.643261311756687e-20
0.7912080101966859	1.643261311756687e-20
0.7917075102031232	1.643261311756687e-20
0.7922070102095605	1.643261311756687e-20
0.7927065102159978	1.643261311756687e-20
0.7932060102224351	1.643261311756687e-20
0.7937055102288724	1.643261311756687e-20
0.7942050102353096	1.643261311756687e-20
0.794704510241747	1.643261311756687e-20
0.7952040102481843	1.643261311756687e-20
0.7957035102546216	1.643261311756687e-20
0.7962030102610589	1.643261311756687e-20
0.7967025102674962	1.643261311756687e-20
0.7972020102739336	1.643261311756687e-20
0.7977015102803708	1.643261311756687e-20
0.7982010102868081	1.643261311756687e-20
0.7987005102932454	1.643261311756687e-20
0.7992000102996827	1.643261311756687e-20
0.79969951030612	1.643261311756687e-20
0.8001990103125574	1.643261311756687e-20
0.8006985103189946	1.643261311756687e-20
0.8011980103254319	1.643261311756687e-20
0.8016975103318692	1.643261311756687e-20
0.8021970103383065	1.643261311756687e-20
0.8026965103447439	1.643261311756687e-20
0.8031960103511812	1.643261311756687e-20
0.8036955103576184	1.643261311756687e-20
0.8041950103640557	1.643261311756687e-20
0.804694510370493	1.643261311756687e-20
0.8051940103769304	1.643261311756687e-20
0.8056935103833677	1.643261311756687e-20
0.806193010389805	1.643261311756687e-20
0.8066925103962422	1.643261311756687e-20
0.8071920104026795	1.643261311756687e-20
0.8076915104091168	1.643261311756687e-20
0.8081910104155542	1.643261311756687e-20
0.8086905104219915	1.643261311756687e-20
0.8091900104284288	1.643261311756687e-20
0.809689510434866	1.643261311756687e-20
0.8101890104413033	1.643261311756687e-20
0.8106885104477407	1.643261311756687e-20
0.811188010454178	1.643261311756687e-20
0.8116875104606153	1.643261311756687e-20
0.8121870104670526	1.643261311756687e-20
0.8126865104734898	1.643261311756687e-20
0.8131860104799271	1.643261311756687e-20
0.8136855104863645	1.643261311756687e-20
0.8141850104928018	1.643261311756687e-20
0.8146845104992391	1.643261311756687e-20
0.8151840105056763	1.643261311756687e-20
0.8156835105121136	1.643261311756687e-20
0.816183010518551	1.643261311756687e-20
0.8166825105249883	1.643261311756687e-20
0.8171820105314256	1.643261311756687e-20
0.8176815105378629	1.643261311756687e-20
0.8181810105443001	1.643261311756687e-20
0.8186805105507375	1.643261311756687e-20
0.8191800105571748	1.643261311756687e-20
0.8196795105636121	1.643261311756687e-20
0.8201790105700494	1.643261311756687e-20
0.8206785105764867	1.643261311756687e-20
0.821178010582924	1.643261311756687e-20
0.8216775105893613	1.643261311756687e-20
0.8221770105957986	1.643261311756687e-20
0.8226765106022359	1.643261311756687e-20
0.8231760106086732	1.643261311756687e-20
0.8236755106151105	1.643261311756687e-20
0.8241750106215479	1.643261311756687e-20
0.8246745106279851	1.643261311756687e-20
0.8251740106344224	1.643261311756687e-20
0.8256735106408597	1.643261311756687e-20
0.826173010647297	1.643261311756687e-20
0.8266725106537343	1.643261311756687e-20
0.8271720106601717	1.643261311756687e-20
0.8276715106666089	1.643261311756687e-20
0.8281710106730462	1.643261311756687e-20
0.8286705106794835	1.643261311756687e-20
0.8291700106859208	1.643261311756687e-20
0.8296695106923582	1.643261311756687e-20
0.8301690106987955	1.643261311756687e-20
0.8306685107052327	1.643261311756687e-20
0.83116801071167	1.643261311756687e-20
0.8316675107181073	1.643261311756687e-20
0.8321670107245446	1.643261311756687e-20
0.832666510730982	1.643261311756687e-20
0.8331660107374192	1.643261311756687e-20
0.8336655107438565	1.643261311756687e-20
0.8341650107502938	1.643261311756687e-20
0.8346645107567311	1.643261311756687e-20
0.8351640107631685	1.643261311756687e-20
0.8356635107696058	1.643261311756687e-20
0.836163010776043	1.643261311756687e-20
0.8366625107824803	1.643261311756687e-20
0.8371620107889176	1.643261311756687e-20
0.837661510795355	1.643261311756687e-20
0.8381610108017923	1.643261311756687e-20
0.8386605108082296	1.643261311756687e-20
0.8391600108146668	1.643261311756687e-20
0.8396595108211041	1.643261311756687e-20
0.8401590108275414	1.643261311756687e-20
0.8406585108339788	1.643261311756687e-20
0.8411580108404161	1.643261311756687e-20
0.8416575108468534	1.643261311756687e-20
0.8421570108532906	1.643261311756687e-20
0.8426565108597279	1.643261311756687e-20
0.8431560108661653	1.643261311756687e-20
0.8436555108726026	1.643261311756687e-20
0.8441550108790399	1.643261311756687e-20
0.8446545108854772	1.643261311756687e-20
0.8451540108919144	1.643261311756687e-20
0.8456535108983517	1.643261311756687e-20
0.8461530109047891	1.643261311756687e-20
0.8466525109112264	1.643261311756687e-20
0.8471520109176637	1.643261311756687e-20
0.847651510924101	1.643261311756687e-20
0.8481510109305382	1.643261311756687e-20
0.8486505109369756	1.643261311756687e-20
0.8491500109434129	1.643261311756687e-20
0.8496495109498502	1.643261311756687e-20
0.8501490109562875	1.643261311756687e-20
0.8506485109627248	1.643261311756687e-20
0.8511480109691621	1.643261311756687e-20
0.8516475109755994	1.643261311756687e-20
0.8521470109820367	1.643261311756687e-20
0.852646510988474	1.643261311756687e-20
0.8531460109949113	1.643261311756687e-20
0.8536455110013486	1.643261311756687e-20
0.854145011007786	1.643261311756687e-20
0.8546445110142232	1.643261311756687e-20
0.8551440110206605	1.643261311756687e-20
0.8556435110270978	1.643261311756687e-20
0.8561430110335351	1.643261311756687e-20
0.8566425110399725	1.643261311756687e-20
0.8571420110464097	1.643261311756687e-20
0.857641511052847	1.643261311756687e-20
0.8581410110592843	1.643261311756687e-20
0.8586405110657216	1.643261311756687e-20
0.8591400110721589	1.643261311756687e-20
0.8596395110785963	1.643261311756687e-20
0.8601390110850335	1.643261311756687e-20
0.8606385110914708	1.643261311756687e-20
0.8611380110979081	1.643261311756687e-20
0.8616375111043454	1.643261311756687e-20
0.8621370111107828	1.643261311756687e-20
0.8626365111172201	1.643261311756687e-20
0.8631360111236573	1.643261311756687e-20
0.8636355111300946	1.643261311756687e-20
0.8641350111365319	1.643261311756687e-20
0.8646345111429692	1.643261311756687e-20
0.8651340111494066	1.643261311756687e-20
0.8656335111558439	1.643261311756687e-20
0.8661330111622811	1.643261311756687e-20
0.8666325111687184	1.643261311756687e-20
0.8671320111751557	1.643261311756687e-20
0.8676315111815931	1.643261311756687e-20
0.8681310111880304	1.643261311756687e-20
0.8686305111944677	1.643261311756687e-20
0.8691300112009049	1.643261311756687e-20
0.8696295112073422	1.643261311756687e-20
0.8701290112137796	1.643261311756687e-20
0.8706285112202169	1.643261311756687e-20
0.8711280112266542	1.643261311756687e-20
0.8716275112330915	1.643261311756687e-20
0.8721270112395287	1.643261311756687e-20
0.872626511245966	1.643261311756687e-20
0.8731260112524034	1.643261311756687e-20
0.8736255112588407	1.643261311756687e-20
0.874125011265278	1.643261311756687e-20
0.8746245112717153	1.643261311756687e-20
0.8751240112781525	1.643261311756687e-20
0.8756235112845899	1.643261311756687e-20
0.8761230112910272	1.643261311756687e-20
0.8766225112974645	1.643261311756687e-20
0.8771220113039018	1.643261311756687e-20
0.877621511310339	1.643261311756687e-20
0.8781210113167763	1.643261311756687e-20
0.8786205113232137	1.643261311756687e-20
0.879120011329651	1.643261311756687e-20
0.8796195113360883	1.643261311756687e-20
0.8801190113425256	1.643261311756687e-20
0.8806185113489629	1.643261311756687e-20
0.8811180113554002	1.643261311756687e-20
0.8816175113618375	1.643261311756687e-20
0.8821170113682748	1.643261311756687e-20
0.8826165113747121	1.643261311756687e-20
0.8831160113811494	1.643261311756687e-20
0.8836155113875868	1.643261311756687e-20
0.884115011394024	1.643261311756687e-20
0.8846145114004613	1.643261311756687e-20
0.8851140114068986	1.643261311756687e-20
0.8856135114133359	1.643261311756687e-20
0.8861130114197732	1.643261311756687e-20
0.8866125114262106	1.643261311756687e-20
0.8871120114326478	1.643261311756687e-20
0.8876115114390851	1.643261311756687e-20
0.8881110114455224	1.643261311756687e-20
0.8886105114519597	1.643261311756687e-20
0.8891100114583971	1.643261311756687e-20
0.8896095114648344	1.643261311756687e-20
0.8901090114712716	1.643261311756687e-20
0.8906085114777089	1.643261311756687e-20
0.8911080114841462	1.643261311756687e-20
0.8916075114905835	1.643261311756687e-20
0.8921070114970209	1.643261311756687e-20
0.8926065115034582	1.643261311756687e-20
0.8931060115098954	1.643261311756687e-20
0.8936055115163327	1.643261311756687e-20
0.89410501152277	1.643261311756687e-20
0.8946045115292074	1.643261311756687e-20
0.8951040115356447	1.643261311756687e-20
0.895603511542082	1.643261311756687e-20
0.8961030115485192	1.643261311756687e-20
0.8966025115549565	1.643261311756687e-20
0.8971020115613938	1.643261311756687e-20
0.8976015115678312	1.643261311756687e-20
0.8981010115742685	1.643261311756687e-20
0.8986005115807058	1.643261311756687e-20
0.899100011587143	1.643261311756687e-20
0.8995995115935803	1.643261311756687e-20
0.9000990116000177	1.643261311756687e-20
0.900598511606455	1.643261311756687e-20
0.9010980116128923	1.643261311756687e-20
0.9015975116193296	1.643261311756687e-20
0.9020970116257668	1.643261311756687e-20
0.9025965116322042	1.643261311756687e-20
0.9030960116386415	1.643261311756687e-20
0.9035955116450788	1.643261311756687e-20
0.9040950116515161	1.643261311756687e-20
0.9045945116579533	1.643261311756687e-20
0.9050940116643906	1.643261311756687e-20
0.905593511670828	1.643261311756687e-20
0.9060930116772653	1.643261311756687e-20
0.9065925116837026	1.643261311756687e-20
0.9070920116901399	1.643261311756687e-20
0.9075915116965771	1.643261311756687e-20
0.9080910117030145	1.643261311756687e-20
0.9085905117094518	1.643261311756687e-20
0.9090900117158891	1.643261311756687e-20
0.9095895117223264	1.643261311756687e-20
0.9100890117287637	1.643261311756687e-20
0.910588511735201	1.643261311756687e-20
0.9110880117416383	1.643261311756687e-20
0.9115875117480756	1.643261311756687e-20
0.9120870117545129	1.643261311756687e-20
0.9125865117609502	1.643261311756687e-20
0.9130860117673875	1.643261311756687e-20
0.9135855117738249	1.643261311756687e-20
0.9140850117802621	1.643261311756687e-20
0.9145845117866994	1.643261311756687e-20
0.9150840117931367	1.643261311756687e-20
0.915583511799574	1.643261311756687e-20
0.9160830118060114	1.643261311756687e-20
0.9165825118124487	1.643261311756687e-20
0.9170820118188859	1.643261311756687e-20
0.9175815118253232	1.643261311756687e-20
0.9180810118317605	1.643261311756687e-20
0.9185805118381978	1.643261311756687e-20
0.9190800118446352	1.643261311756687e-20
0.9195795118510725	1.643261311756687e-20
0.9200790118575097	1.643261311756687e-20
0.920578511863947	1.643261311756687e-20
0.9210780118703843	1.643261311756687e-20
0.9215775118768217	1.643261311756687e-20
0.922077011883259	1.643261311756687e-20
0.9225765118896962	1.643261311756687e-20
0.9230760118961335	1.643261311756687e-20
0.9235755119025708	1.643261311756687e-20
0.9240750119090081	1.643261311756687e-20
0.9245745119154455	1.643261311756687e-20
0.9250740119218828	1.643261311756687e-20
0.92557351192832	1.643261311756687e-20
0.9260730119347573	1.643261311756687e-20
0.9265725119411946	1.643261311756687e-20
0.927072011947632	1.643261311756687e-20
0.9275715119540693	1.643261311756687e-20
0.9280710119605066	1.643261311756687e-20
0.9285705119669438	1.643261311756687e-20
0.9290700119733811	1.643261311756687e-20
0.9295695119798184	1.643261311756687e-20
0.9300690119862558	1.643261311756687e-20
0.9305685119926931	1.643261311756687e-20
0.9310680119991304	1.643261311756687e-20
0.9315675120055676	1.643261311756687e-20
0.9320670120120049	1.643261311756687e-20
0.9325665120184423	1.643261311756687e-20
0.9330660120248796	1.643261311756687e-20
0.9335655120313169	1.643261311756687e-20
0.9340650120377542	1.643261311756687e-20
0.9345645120441914	1.643261311756687e-20
0.9350640120506288	1.643261311756687e-20
0.9355635120570661	1.643261311756687e-20
0.9360630120635034	1.643261311756687e-20
0.9365625120699407	1.643261311756687e-20
0.937062012076378	1.643261311756687e-20
0.9375615120828152	1.643261311756687e-20
0.9380610120892526	1.643261311756687e-20
0.9385605120956899	1.643261311756687e-20
0.9390600121021272	1.643261311756687e-20
0.9395595121085645	1.643261311756687e-20
0.9400590121150018	1.643261311756687e-20
0.9405585121214391	1.643261311756687e-20
0.9410580121278764	1.643261311756687e-20
0.9415575121343137	1.643261311756687e-20
0.942057012140751	1.643261311756687e-20
0.9425565121471883	1.643261311756687e-20
0.9430560121536256	1.643261311756687e-20
0.943555512160063	1.643261311756687e-20
0.9440550121665002	1.643261311756687e-20
0.9445545121729375	1.643261311756687e-20
0.9450540121793748	1.643261311756687e-20
0.9455535121858121	1.643261311756687e-20
0.9460530121922495	1.643261311756687e-20
0.9465525121986867	1.643261311756687e-20
0.947052012205124	1.643261311756687e-20
0.9475515122115613	1.643261311756687e-20
0.9480510122179986	1.643261311756687e-20
0.9485505122244359	1.643261311756687e-20
0.9490500122308733	1.643261311756687e-20
0.9495495122373105	1.643261311756687e-20
0.9500490122437478	1.643261311756687e-20
0.9505485122501851	1.643261311756687e-20
0.9510480122566224	1.643261311756687e-20
0.9515475122630598	1.643261311756687e-20
0.9520470122694971	1.643261311756687e-20
0.9525465122759343	1.643261311756687e-20
0.9530460122823716	1.643261311756687e-20
0.9535455122888089	1.643261311756687e-20
0.9540450122952463	1.643261311756687e-20
0.9545445123016836	1.643261311756687e-20
0.9550440123081209	1.643261311756687e-20
0.9555435123145581	1.643261311756687e-20
0.9560430123209954	1.643261311756687e-20
0.9565425123274327	1.643261311756687e-20
0.9570420123338701	1.643261311756687e-20
0.9575415123403074	1.643261311756687e-20
0.9580410123467447	1.643261311756687e-20
0.9585405123531819	1.643261311756687e-20
0.9590400123596192	1.643261311756687e-20
0.9595395123660566	1.643261311756687e-20
0.9600390123724939	1.643261311756687e-20
0.9605385123789312	1.643261311756687e-20
0.9610380123853685	1.643261311756687e-20
0.9615375123918057	1.643261311756687e-20
0.962037012398243	1.643261311756687e-20
0.9625365124046804	1.643261311756687e-20
0.9630360124111177	1.643261311756687e-20
0.963535512417555	1.643261311756687e-20
0.9640350124239923	1.643261311756687e-20
0.9645345124304295	1.643261311756687e-20
0.9650340124368669	1.643261311756687e-20
0.9655335124433042	1.643261311756687e-20
0.9660330124497415	1.643261311756687e-20
0.9665325124561788	1.643261311756687e-20
0.967032012462616	1.643261311756687e-20
0.9675315124690534	1.643261311756687e-20
0.9680310124754907	1.643261311756687e-20
0.968530512481928	1.643261311756687e-20
0.9690300124883653	1.643261311756687e-20
0.9695295124948026	1.643261311756687e-20
0.9700290125012399	1.643261311756687e-20
0.9705285125076772	1.643261311756687e-20
0.9710280125141145	1.643261311756687e-20
0.9715275125205518	1.643261311756687e-20
0.9720270125269891	1.643261311756687e-20
0.9725265125334264	1.643261311756687e-20
0.9730260125398638	1.643261311756687e-20
0.973525512546301	1.643261311756687e-20
0.9740250125527383	1.643261311756687e-20
0.9745245125591756	1.643261311756687e-20
0.9750240125656129	1.643261311756687e-20
0.9755235125720502	1.643261311756687e-20
0.9760230125784876	1.643261311756687e-20
0.9765225125849248	1.643261311756687e-20
0.9770220125913621	1.643261311756687e-20
0.9775215125977994	1.643261311756687e-20
0.9780210126042367	1.643261311756687e-20
0.9785205126106741	1.643261311756687e-20
0.9790200126171114	1.643261311756687e-20
0.9795195126235486	1.643261311756687e-20
0.9800190126299859	1.643261311756687e-20
0.9805185126364232	1.643261311756687e-20
0.9810180126428605	1.643261311756687e-20
0.9815175126492979	1.643261311756687e-20
0.9820170126557352	1.643261311756687e-20
0.9825165126621724	1.643261311756687e-20
0.9830160126686097	1.643261311756687e-20
0.983515512675047	1.643261311756687e-20
0.9840150126814844	1.643261311756687e-20
0.9845145126879217	1.643261311756687e-20
0.985014012694359	1.643261311756687e-20
0.9855135127007962	1.643261311756687e-20
0.9860130127072335	1.643261311756687e-20
0.9865125127136709	1.643261311756687e-20
0.9870120127201082	1.643261311756687e-20
0.9875115127265455	1.643261311756687e-20
0.9880110127329828	1.643261311756687e-20
0.98851051273942	1.643261311756687e-20
0.9890100127458573	1.643261311756687e-20
0.9895095127522947	1.643261311756687e-20
0.990009012758732	1.643261311756687e-20
0.9905085127651693	1.643261311756687e-20
0.9910080127716066	1.643261311756687e-20
0.9915075127780438	1.643261311756687e-20
0.9920070127844812	1.643261311756687e-20
0.9925065127909185	1.643261311756687e-20
0.9930060127973558	1.643261311756687e-20
0.9935055128037931	1.643261311756687e-20
0.9940050128102303	1.643261311756687e-20
0.9945045128166676	1.643261311756687e-20
0.995004012823105	1.643261311756687e-20
0.9955035128295423	1.643261311756687e-20
0.9960030128359796	1.643261311756687e-20
0.9965025128424169	1.643261311756687e-20
0.9970020128488541	1.643261311756687e-20
0.9975015128552915	1.643261311756687e-20
0.9980010128617288	1.643261311756687e-20
0.9985005128681661	1.643261311756687e-20
0.9990000128746034	1.643261311756687e-20
0.9994995128810407	1.643261311756687e-20
0.9999990128874781	1.643261311756687e-20
0.9999999999997999	1.643261311756687e-20


==> data_files/pressure_errors_4006.txt <==
0.0	4.787736691993528e-09
0.00024975000321865085	4.787736691993528e-09
0.0004995000064373017	4.490641428002011e-09
0.0007492500096559526	4.106568082997565e-09
0.0009990000128746034	3.564722121683714e-09
0.0012487500160932542	2.943288963387778e-09
0.0014985000193119052	2.274455630805192e-09
0.001748250022530556	1.609726605486911e-09
0.001998000025749207	9.393948533679218e-10
0.002247750028967858	3.2838790622583407e-10
0.0024975000321865084	2.2136564499091217e-10
0.0027472500354051594	6.955473143988716e-10
0.0029970000386238104	1.084346680977156e-09
0.003246750041842461	1.3939774603909246e-09
0.003496500045061112	1.636528136199971e-09
0.0037462500482797626	1.823956993926506e-09
0.003996000051498414	1.9680246899033808e-09
0.004245750054717065	2.0799207131888024e-09
0.004495500057935716	2.1682043211289454e-09
0.004745250061154366	2.2386237259156896e-09
0.004995000064373017	2.2913890358685924e-09
0.005244750067591668	2.3237999813283773e-09
0.005494500070810319	2.3350551016378963e-09
0.00574425007402897	2.31293704518941e-09
0.005994000077247621	2.2173211852439523e-09
0.006243750080466271	2.069634593641347e-09
0.006493500083684922	1.8375085597022454e-09
0.006743250086903573	1.5248699507719114e-09
0.006993000090122224	1.1346688648504046e-09
0.007242750093340875	7.066206003210891e-10
0.007492500096559525	1.556266688575533e-10
0.007742250099778176	3.2869948155922746e-10
0.007992000102996827	7.991876371441962e-10
0.008241750106215478	1.2366642853238424e-09
0.00849150010943413	1.608197271235108e-09
0.00874125011265278	1.8852812507347005e-09
0.008991000115871431	2.045896729592251e-09
0.009240750119090082	2.0945016580743505e-09
0.009490500122308732	1.987831298187051e-09
0.009740250125527383	1.7110062680184223e-09
0.009990000128746034	1.3387249514166796e-09
0.010239750131964685	8.832279574199503e-10
0.010489500135183336	3.7568449673050367e-10
0.010739250138401987	1.6204419578738137e-10
0.010989000141620638	7.376897635372904e-10
0.011238750144839289	1.2535333092512477e-09
0.01148850014805794	1.6999180513173687e-09
0.01173825015127659	2.0807596123541307e-09
0.011988000154495242	2.3768986095227314e-09
0.012237750157713891	2.5836842561552474e-09
0.012487500160932542	2.707368445344672e-09
0.012737250164151193	2.7544877794768903e-09
0.012987000167369844	2.756988706363203e-09
0.013236750170588495	2.686495748698861e-09
0.013486500173807146	2.5789594181676596e-09
0.013736250177025797	2.4305004550184303e-09
0.013986000180244448	2.2579701136729095e-09
0.014235750183463099	2.0556734166299997e-09
0.01448550018668175	1.8134113052496435e-09
0.0147352501899004	1.5239372338574576e-09
0.01498500019311905	1.1839230756562116e-09
0.015234750196337701	7.915735510586255e-10
0.015484500199556352	3.428103720416018e-10
0.015734250202775003	1.6828820755282042e-10
0.015984000205993654	7.343456031039172e-10
0.016233750209212305	1.3260543057996302e-09
0.016483500212430956	1.96780627669227e-09
0.016733250215649607	2.5712183968612582e-09
0.01698300021886826	3.1495520347989833e-09
0.01723275022208691	3.67834976629947e-09
0.01748250022530556	4.122960111673297e-09
0.01773225022852421	4.4504251217791055e-09
0.017982000231742862	4.645137928319985e-09
0.018231750234961513	4.714940400475131e-09
0.018481500238180164	4.6539894343719135e-09
0.018731250241398812	4.3819755457713655e-09
0.018981000244617463	4.009673118747863e-09
0.019230750247836114	3.5023305336952233e-09
0.019480500251054765	2.9161640473804464e-09
0.019730250254273416	2.2818344755734003e-09
0.019980000257492067	1.6369286787745832e-09
0.020229750260710718	9.802492963896844e-10
0.02047950026392937	3.5636481677716626e-10
0.02072925026714802	2.2031084980607262e-10
0.02097900027036667	7.514679455184092e-10
0.021228750273585322	1.2229613709872496e-09
0.021478500276803973	1.6305373546325533e-09
0.021728250280022624	1.9757826333902352e-09
0.021978000283241275	2.2619288314793354e-09
0.022227750286459926	2.491085868956549e-09
0.022477500289678577	2.6645953357754252e-09
0.022727250292897228	2.783792636527195e-09
0.02297700029611588	2.852283612152089e-09
0.02322675029933453	2.8765446021280072e-09
0.02347650030255318	2.860387857500756e-09
0.023726250305771832	2.7524249519399576e-09
0.023976000308990483	2.5869916074112104e-09
0.02422575031220913	2.3533765106044428e-09
0.024475500315427782	2.0434065806774267e-09
0.024725250318646433	1.6650667910911061e-09
0.024975000321865084	1.223157926573684e-09
0.025224750325083735	7.429676928788608e-10
0.025474500328302386	2.238369805117048e-10
0.025724250331521037	3.0521850384841886e-10
0.025974000334739688	7.741948274534105e-10
0.02622375033795834	1.2009352581010174e-09
0.02647350034117699	1.5585901063183915e-09
0.02672325034439564	1.824643114353304e-09
0.026973000347614292	1.9798125787125136e-09
0.027222750350832943	2.0312725778919237e-09
0.027472500354051594	1.9416161179117055e-09
0.027722250357270245	1.6923865800648934e-09
0.027972000360488896	1.3655669876804076e-09
0.028221750363707547	9.53765156123627e-10
0.028471500366926198	5.005035756564755e-10
0.02872125037014485	1.5531607883801963e-11
0.0289710003733635	4.5391054500281524e-10
0.02922075037658215	9.6852609177879e-10
0.0294705003798008	1.3799356130096088e-09
0.02972025038301945	1.7480871108172692e-09
0.0299700003862381	2.0483616972559775e-09
0.03021975038945675	2.2788304407774062e-09
0.030469500392675403	2.4450298951661064e-09
0.030719250395894054	2.557349987268136e-09
0.030969000399112705	2.6216034056031548e-09
0.031218750402331356	2.6403334464738064e-09
0.03146850040555001	2.625196959374521e-09
0.03171825040876866	2.5758861367390014e-09
0.03196800041198731	2.480419588723534e-09
0.032217750415205956	2.341465113873169e-09
0.03246750041842461	2.152785406249813e-09
0.03271725042164326	1.9028819701280275e-09
0.03296700042486191	1.5810837890890688e-09
0.03321675042808056	1.1831685421822671e-09
0.033466500431299215	7.073510673002153e-10
0.03371625043451786	1.5606241766669826e-10
0.03396600043773652	4.5619096110600525e-10
0.034215750440955164	1.1107192044053363e-09
0.03446550044417382	1.8146248565333936e-09
0.034715250447392466	2.4921031048684925e-09
0.03496500045061112	3.1508592549303453e-09
0.03521475045382977	3.746660289724406e-09
0.03546450045704842	4.24377121505442e-09
0.03571425046026707	4.611070727127264e-09
0.035964000463485725	4.829113210676952e-09
0.03621375046670437	4.907228961779816e-09
0.03646350046992303	4.824304045916169e-09
0.036713250473141675	4.52587072958182e-09
0.03696300047636033	4.10572680765333e-09
0.037212750479578977	3.548614832541357e-09
0.037462500482797624	2.9121025310585234e-09
0.03771225048601628	2.2404890239911197e-09
0.037962000489234926	1.5860395045606848e-09
0.03821175049245358	9.248357394822761e-10
0.03846150049567223	3.3942220690485096e-10
0.03871125049889088	1.8816992609901887e-10
0.03896100050210953	6.366527716869392e-10
0.039210750505328185	1.0031961506299715e-09
0.03946050050854683	1.2972623188789305e-09
0.03971025051176549	1.5325178392761517e-09
0.039960000514984134	1.7240648511216946e-09
0.04020975051820279	1.8859505464737363e-09
0.040459500521421436	2.028767801983648e-09
0.04070925052464009	2.159726138060423e-09
0.04095900052785874	2.282092677372745e-09
0.04120875053107739	2.3914130062128984e-09
0.04145850053429604	2.4757009011902284e-09
0.041708250537514695	2.524355350371483e-09
0.04195800054073334	2.5399077452353444e-09
0.042207750543952	2.4806842530458087e-09
0.042457500547170644	2.3166835739337516e-09
0.04270725055038929	2.0640758173083652e-09
0.042957000553607946	1.704584608397743e-09
0.043206750556826594	1.254192106874753e-09
0.04345650056004525	7.472910303258929e-10
0.043706250563263896	1.5357462376244215e-10
0.04395600056648255	4.2419292809084743e-10
0.0442057505697012	9.615246150531753e-10
0.04445550057291985	1.4570071939874566e-09
0.0447052505761385	1.869925807673355e-09
0.044955000579357154	2.1674332992940142e-09
0.0452047505825758	2.327382280314709e-09
0.045454500585794456	2.3586639737845427e-09
0.045704250589013104	2.1706432466738804e-09
0.04595400059223176	1.8407449500845378e-09
0.046203750595450406	1.3991826641950975e-09
0.04645350059866906	8.740744499089286e-10
0.04670325060188771	3.0670879060106816e-10
0.04695300060510636	2.687130888797225e-10
0.04720275060832501	8.517366878630779e-10
0.047452500611543665	1.3888536123638663e-09
0.04770225061476231	1.8207648175643334e-09
0.04795200061798097	2.174574743179856e-09
0.048201750621199614	2.4239015221958126e-09
0.04845150062441826	2.5643927747301775e-09
0.048701250627636916	2.616641746101431e-09
0.048951000630855564	2.5900084503670185e-09
0.04920075063407422	2.4830136394056035e-09
0.049450500637292866	2.35529301666656e-09
0.04970025064051152	2.20532247207319e-09
0.04995000064373017	2.0470610003914736e-09
0.05019975064694882	1.888132928515437e-09
0.05044950065016747	1.728674026620556e-09
0.050699250653386124	1.556298476452041e-09
0.05094900065660477	1.3561432412110906e-09
0.051198750659823426	1.1129929317736278e-09
0.051448500663042074	8.158105319309051e-10
0.05169825066626073	4.552825530046835e-10
0.051948000669479376	1.9131824488434295e-11
0.05219775067269803	4.967270448676914e-10
0.05244750067591668	1.0762021556323881e-09
0.05269725067913533	1.6883286230479473e-09
0.05294700068235398	2.3577407673708537e-09
0.053196750685572634	2.985822624530925e-09
0.05344650068879128	3.57708983759029e-09
0.05369625069200993	4.098685563770781e-09
0.053946000695228584	4.505601595920891e-09
0.05419575069844723	4.771750070665934e-09
0.054445500701665886	4.898073450902464e-09
0.054695250704884533	4.875132293837898e-09
0.05494500070810319	4.606141098543504e-09
0.055194750711321836	4.229495953669862e-09
0.05544450071454049	3.6983329024886263e-09
0.05569425071775914	3.071057135606596e-09
0.05594400072097779	2.381192421738867e-09
0.05619375072419644	1.672634048866708e-09
0.056443500727415094	9.84426789635628e-10
0.05669325073063374	2.9782109779977976e-10
0.056943000733852396	3.103519131276629e-10
0.057192750737071044	8.586047207610641e-10
0.0574425007402897	1.3296219005477954e-09
0.057692250743508346	1.7187270729038108e-09
0.057942000746727	2.030538269056515e-09
0.05819175074994565	2.2732348573707e-09
0.0584415007531643	2.455488097728069e-09
0.05869125075638295	2.584398093892175e-09
0.0589410007596016	2.6655111994051374e-09
0.05919075076282025	2.7032549184799106e-09
0.0594405007660389	2.709351327954553e-09
0.059690250769257554	2.6595663113222892e-09
0.0599400007724762	2.5585605467161675e-09
0.060189750775694856	2.409194583620332e-09
0.0604395007789135	2.1999544632322484e-09
0.06068925078213216	1.933214814897172e-09
0.060939000785350805	1.6060360633174033e-09
0.06118875078856946	1.217648243628669e-09
0.06143850079178811	7.771050817749625e-10
0.06168825079500676	3.2703814187499555e-10
0.06193800079822541	2.0323438503276594e-10
0.062187750801444064	6.540005313373571e-10
0.06243750080466271	1.0797313793478807e-09
0.06268725080788136	1.4481104390334504e-09
0.06293700081110001	1.7392373537829034e-09
0.06318675081431867	1.9337596514536223e-09
0.06343650081753732	2.0332734564824033e-09
0.06368625082075596	2.000675715552423e-09
0.06393600082397462	1.772825564377923e-09
0.06418575082719327	1.4782483823049e-09
0.06443550083041191	1.079912207581684e-09
0.06468525083363057	6.270664527038799e-10
0.06493500083684922	1.3223869292872158e-10
0.06518475084006788	3.752086368775276e-10
0.06543450084328652	9.190880895661801e-10
0.06568425084650517	1.3972896328346734e-09
0.06593400084972383	1.8091269510078664e-09
0.06618375085294248	2.1573022757607922e-09
0.06643350085616112	2.4272709914162384e-09
0.06668325085937978	2.6201218918121594e-09
0.06693300086259843	2.743675221880723e-09
0.06718275086581708	2.800950803331159e-09
0.06743250086903572	2.804654312883203e-09
0.06768225087225438	2.753639610485607e-09
0.06793200087547303	2.661931448508291e-09
0.06818175087869169	2.524406503399377e-09
0.06843150088191033	2.342600757386652e-09
0.06868125088512898	2.11318525061329e-09
0.06893100088834764	1.8301862527403037e-09
0.06918075089156629	1.4876756839375623e-09
0.06943050089478493	1.084770380070976e-09
0.06968025089800359	6.200437879830909e-10
0.06993000090122224	9.011389424050091e-11
0.07017975090444088	4.946318994568973e-10
0.07042950090765954	1.1078188769171264e-09
0.07067925091087819	1.7629119517152445e-09
0.07092900091409685	2.3961778399360364e-09
0.07117875091731549	3.0081307885714963e-09
0.07142850092053414	3.5712774192627817e-09
0.0716782509237528	4.049878482451603e-09
0.07192800092697145	4.414814204157571e-09
0.07217775093019009	4.644133265941142e-09
0.07242750093340874	4.751936148589708e-09
0.0726772509366274	4.705446204853727e-09
0.07292700093984605	4.455178242968316e-09
0.0731767509430647	4.105539196215985e-09
0.07342650094628335	3.620183288749085e-09
0.073676250949502	3.0494169245618266e-09
0.07392600095272066	2.4260492786202747e-09
0.0741757509559393	1.789380985413217e-09
0.07442550095915795	1.1570789027050623e-09
0.07467525096237661	5.334590655890782e-10
0.07492500096559525	1.6202799109528326e-11
0.0751747509688139	5.187046113242772e-10
0.07542450097203256	9.577562780550345e-10
0.07567425097525121	1.3318214778546684e-09
0.07592400097846985	1.648083386608539e-09
0.0761737509816885	1.915386476694938e-09
0.07642350098490716	2.142237200775792e-09
0.07667325098812582	2.3353133682570616e-09
0.07692300099134446	2.4973990252601485e-09
0.07717275099456311	2.6262170729314864e-09
0.07742250099778177	2.715660610780842e-09
0.07767225100100042	2.760628971164052e-09
0.07792200100421906	2.7677173776453997e-09
0.07817175100743771	2.6966403509325796e-09
0.07842150101065637	2.5445821430815807e-09
0.07867125101387502	2.316153901665267e-09
0.07892100101709366	1.9979957170099905e-09
0.07917075102031232	1.5996138775780412e-09
0.07942050102353097	1.1277156188043382e-09
0.07967025102674963	6.114895018437992e-10
0.07992000102996827	4.960982614505624e-11
0.08016975103318692	5.033171678484128e-10
0.08041950103640558	9.921759742292279e-10
0.08066925103962422	1.424067474335824e-09
0.08091900104284287	1.7700556669901416e-09
0.08116875104606153	2.007143934934424e-09
0.08141850104928018	2.13338179146625e-09
0.08166825105249882	2.11240252663138e-09
0.08191800105571748	1.8911792814504188e-09
0.08216775105893613	1.582027201471082e-09
0.08241750106215479	1.1652827144531397e-09
0.08266725106537343	6.846226043138178e-10
0.08291700106859208	1.741701369857484e-10
0.08316675107181074	3.335193807057583e-10
0.08341650107502939	8.331695647078686e-10
0.08366625107824803	1.3276452640441624e-09
0.08391600108146668	1.6957546162150746e-09
0.08416575108468534	1.9993204875349923e-09
0.084415501087904	2.2116900110226435e-09
0.08466525109112263	2.3299906242930616e-09
0.08491500109434129	2.378698710166316e-09
0.08516475109755994	2.3585755834791685e-09
0.08541450110077858	2.283558577673107e-09
0.08566425110399724	2.1975955105539426e-09
0.08591400110721589	2.0979415487045073e-09
0.08616375111043455	1.9904545607823056e-09
0.08641350111365319	1.8801436415781384e-09
0.08666325111687184	1.7648713355625254e-09
0.0869130011200905	1.628184381023873e-09
0.08716275112330915	1.4528765116960735e-09
0.08741250112652779	1.2233732367824265e-09
0.08766225112974645	9.287954019751287e-10
0.0879120011329651	5.579994972942605e-10
0.08816175113618376	1.02944578087246e-10
0.0884115011394024	4.320876239115098e-10
0.08866125114262105	1.0309655154798106e-09
0.0889110011458397	1.6671347147412685e-09
0.08916075114905836	2.3451982576533335e-09
0.089410501152277	2.9792322919047603e-09
0.08966025115549565	3.5743634245065995e-09
0.08991000115871431	4.089871891982932e-09
0.09015975116193296	4.4886517909827895e-09
0.0904095011651516	4.7362497263226154e-09
0.09065925116837026	4.840718933439561e-09
0.09090900117158891	4.751822515105983e-09
0.09115875117480755	4.450095478939794e-09
0.09140850117802621	4.024322456498322e-09
0.09165825118124486	3.463775849839335e-09
0.09190800118446352	2.8208167099171113e-09
0.09215775118768216	2.1306704781794054e-09
0.09240750119090081	1.4416384021847742e-09
0.09265725119411947	7.547948734776666e-10
0.09290700119733812	1.0972153098601895e-10
0.09315675120055676	4.409534640186355e-10
0.09340650120377542	9.162913822800123e-10
0.09365625120699407	1.2994828172100957e-09
0.09390600121021273	1.59370293844873e-09
0.09415575121343137	1.8125949487874367e-09
0.09440550121665002	1.9725558401542685e-09
0.09465525121986867	2.089125231203002e-09
0.09490500122308733	2.1762629475897866e-09
0.09515475122630597	2.2430344289101266e-09
0.09540450122952462	2.2924426882260944e-09
0.09565425123274328	2.323880423316951e-09
0.09590400123596193	2.3368884524826152e-09
0.09615375123918057	2.3150158984079222e-09
0.09640350124239923	2.240814768832032e-09
0.09665325124561788	2.1191159864125468e-09
0.09690300124883652	1.9344890803295215e-09
0.09715275125205518	1.6794538858617026e-09
0.09740250125527383	1.3495119724360609e-09
0.09765225125849249	9.49976574238974e-10
0.09790200126171113	5.111119252459705e-10
0.09815175126492978	4.2525977233361005e-12
0.09840150126814844	4.88841813332445e-10
0.09865125127136709	9.459194391057931e-10
0.09890100127458573	1.3639822110510037e-09
0.09915075127780439	1.7089331707473542e-09
0.09940050128102304	1.948363650566654e-09
0.0996502512842417	2.0876929057287973e-09
0.09990000128746034	2.0812132162626627e-09
0.10014975129067899	1.88462841778372e-09
0.10039950129389764	1.588554011067857e-09
0.1006492512971163	1.1839487209015197e-09
0.10089900130033494	7.121756570087885e-10
0.1011487513035536	1.950051136239166e-10
0.10139850130677225	3.470943004842148e-10
0.10164825130999089	9.133103540498694e-10
0.10189800131320954	1.4536661812597758e-09
0.1021477513164282	1.884027707068149e-09
0.10239750131964685	2.246244683625347e-09
0.1026472513228655	2.5158841443085605e-09
0.10289700132608415	2.6860960772474113e-09
0.1031467513293028	2.7803118423553035e-09
0.10339650133252146	2.782405738176703e-09
0.1036462513357401	2.697065214285037e-09
0.10389600133895875	2.580995389919558e-09
0.1041457513421774	2.429419563807849e-09
0.10439550134539606	2.2544812561388976e-09
0.1046452513486147	2.055880407155649e-09
0.10489500135183336	1.8349526103866193e-09
0.10514475135505201	1.587514100183544e-09
0.10539450135827066	1.304504014571328e-09
0.1056442513614893	9.787727172540299e-10
0.10589400136470796	6.027049285673206e-10
0.10614375136792661	1.6627069847107867e-10
0.10639350137114527	3.314154210484757e-10
0.10664325137436391	8.81592656633241e-10
0.10689300137758256	1.4670302560341853e-09
0.10714275138080122	2.0878481532741523e-09
0.10739250138401986	2.692457919941506e-09
0.10764225138723851	3.2709789912264206e-09
0.10789200139045717	3.793154221785797e-09
0.10814175139367582	4.2244839208845526e-09
0.10839150139689446	4.533595285470558e-09
0.10864125140011312	4.7053361237722595e-09
0.10889100140333177	4.737424759841605e-09
0.10914075140655043	4.599264380644229e-09
0.10939050140976907	4.3121233453753064e-09
0.10964025141298772	3.892784282542714e-09
0.10989000141620638	3.3528467039738127e-09
0.11013975141942503	2.7337010404867295e-09
0.11038950142264367	2.0735417940877857e-09
0.11063925142586233	1.410261315896775e-09
0.11088900142908098	7.461807023707012e-10
0.11113875143229963	1.0606076760729278e-10
0.11138850143551828	4.543713111070423e-10
0.11163825143873693	9.649500221349595e-10
0.11188800144195558	1.4108693195652647e-09
0.11213775144517422	1.7893862317427646e-09
0.11238750144839288	2.1035016097978813e-09
0.11263725145161153	2.359722917635098e-09
0.11288700145483019	2.564493770781343e-09
0.11313675145804883	2.721719916430575e-09
0.11338650146126748	2.8292064360854545e-09
0.11363625146448614	2.8909454266043e-09
0.11388600146770479	2.900783506032114e-09
0.11413575147092343	2.845252206813816e-09
0.11438550147414209	2.7269217370477207e-09
0.11463525147736074	2.5361337921191277e-09
0.1148850014805794	2.27231193120741e-09
0.11513475148379804	1.9374707846974446e-09
0.11538450148701669	1.5352601539896978e-09
0.11563425149023535	1.0741593268507235e-09
0.115884001493454	5.761234808660143e-10
0.11613375149667264	5.775179275042945e-11
0.1163835014998913	4.780158149586849e-10
0.11663325150310995	9.447074686104785e-10
0.1168830015063286	1.3641193121364812e-09
0.11713275150954724	1.702629219844331e-09
0.1173825015127659	1.937361673349414e-09
0.11763225151598455	2.071638878164957e-09
0.1178820015192032	2.059657898474244e-09
0.11813175152242185	1.8841036251460438e-09
0.1183815015256405	1.6067520905311187e-09
0.11863125152885916	1.2307108793512497e-09
0.1188810015320778	7.882025696825152e-10
0.11913075153529645	3.075522257732689e-10
0.11938050153851511	1.9714424835488556e-10
0.11963025154173376	6.862335314675747e-10
0.1198800015449524	1.2216897180697645e-09
0.12012975154817106	1.620617268468335e-09
0.12037950155138971	1.972302836825618e-09
0.12062925155460837	2.243234377873316e-09
0.120879001557827	2.4279754227848508e-09
0.12112875156104566	2.5389279121346616e-09
0.12137850156426432	2.5862088768552825e-09
0.12162825156748297	2.5769520158501405e-09
0.12187800157070161	2.5328666838475424e-09
0.12212775157392027	2.4618936128089174e-09
0.12237750157713892	2.364999276640922e-09
0.12262725158035756	2.2481788996982677e-09
0.12287700158357621	2.1047987436759577e-09
0.12312675158679487	1.9214777549510924e-09
0.12337650159001352	1.6853636611268175e-09
0.12362625159323216	1.3876519497319931e-09
0.12387600159645082	1.0168730472373805e-09
0.12412575159966947	5.625228196643623e-10
0.12437550160288813	2.9662194979563874e-11
0.12462525160610677	5.656742202179754e-10
0.12487500160932542	1.2153751436846819e-09
0.12512475161254408	1.8929996193546547e-09
0.12537450161576272	2.5724499822549134e-09
0.1256242516189814	3.2310571351507706e-09
0.12587400162220003	3.8294973360106665e-09
0.12612375162541867	4.331137459239619e-09
0.12637350162863734	4.698277515080606e-09
0.12662325163185598	4.9137199586231315e-09
0.12687300163507464	4.9592120020812126e-09
0.12712275163829329	4.817470276867196e-09
0.12737250164151193	4.510432041962168e-09
0.1276222516447306	4.0581113522150985e-09
0.12787200164794923	3.4769097223471342e-09
0.12812175165116788	2.808954968783848e-09
0.12837150165438654	2.0974161363341276e-09
0.12862125165760518	1.4028163338750681e-09
0.12887100166082383	7.021458328611172e-10
0.1291207516640425	7.565978964695972e-11
0.12937050166726113	4.6425249867362085e-10
0.1296202516704798	9.188478849964973e-10
0.12987000167369844	1.276615968312088e-09
0.13011975167691708	1.5448626113330107e-09
0.13036950168013575	1.7393479916179784e-09
0.1306192516833544	1.880561695233761e-09
0.13086900168657303	1.9889010394681887e-09
0.1311187516897917	2.082000698058822e-09
0.13136850169301034	2.170944302000262e-09
0.131618251696229	2.260417588136955e-09
0.13186800169944765	2.3472718470554096e-09
0.1321177517026663	2.4192433534312827e-09
0.13236750170588496	2.46650624492659e-09
0.1326172517091036	2.456176994691487e-09
0.13286700171232224	2.36649965444589e-09
0.1331167517155409	2.2080657344972114e-09
0.13336650171875955	1.957824425062449e-09
0.1336162517219782	1.6054412526517576e-09
0.13386600172519686	1.1565054004048658e-09
0.1341157517284155	6.401782090308635e-10
0.13436550173163417	7.882645250715057e-11
0.1346152517348528	5.258306208614826e-10
0.13486500173807145	1.064243381200438e-09
0.13511475174129012	1.5623086407234734e-09
0.13536450174450876	1.9725300976792303e-09
0.1356142517477274	2.251104950991304e-09
0.13586400175094607	2.4159375300429077e-09
0.1361137517541647	2.3760712595269766e-09
0.13636350175738338	2.13798208323125e-09
0.13661325176060202	1.782669308242847e-09
0.13686300176382066	1.3090799682688142e-09
0.13711275176703933	7.584667466843242e-10
0.13736250177025797	1.6740854151959766e-10
0.1376122517734766	4.2720363157098413e-10
0.13786200177669528	1.0163414590370084e-09
0.13811175177991392	1.6091473643317172e-09
0.13836150178313258	2.0434183121445266e-09
0.13861125178635123	2.398521387783048e-09
0.13886100178956987	2.6314617049362115e-09
0.13911075179278853	2.752916815057112e-09
0.13936050179600717	2.741466799692436e-09
0.13961025179922582	2.6429030099896276e-09
0.13986000180244448	2.4930009240670915e-09
0.14010975180566312	2.2956030597507918e-09
0.14035950180888176	2.07793025954503e-09
0.14060925181210043	1.8647701084619923e-09
0.14085900181531907	1.6635433424263883e-09
0.14110875181853774	1.4720110815602814e-09
0.14135850182175638	1.284195704231786e-09
0.14160825182497502	1.0874214201286277e-09
0.1418580018281937	8.642704689935676e-10
0.14210775183141233	5.973069648833876e-10
0.14235750183463097	2.6816164214789275e-10
0.14260725183784964	1.3319974300733738e-10
0.14285700184106828	6.096408156551593e-10
0.14310675184428695	1.1575640665688888e-09
0.1433565018475056	1.760273999739105e-09
0.14360625185072423	2.403254255342302e-09
0.1438560018539429	3.0482634642097427e-09
0.14410575185716154	3.6412873023520466e-09
0.14435550186038018	4.168843808186993e-09
0.14460525186359885	4.5847575454556275e-09
0.1448550018668175	4.847969854188849e-09
0.14510475187003613	4.971133711409221e-09
0.1453545018732548	4.8859151109698105e-09
0.14560425187647344	4.599520921189155e-09
0.1458540018796921	4.171524779749871e-09
0.14610375188291075	3.6021033487988974e-09
0.1463535018861294	2.9343801537879334e-09
0.14660325188934806	2.209167806931728e-09
0.1468530018925667	1.465116972161388e-09
0.14710275189578534	7.578178793126507e-10
0.147352501899004	3.2250275532672864e-11
0.14760225190222265	5.815024783099905e-10
0.14785200190544132	1.1203300631467897e-09
0.14810175190865996	1.5693241571854862e-09
0.1483515019118786	1.9254134130735992e-09
0.14860125191509727	2.1968438110735384e-09
0.1488510019183159	2.395701747954475e-09
0.14910075192153455	2.533005959026605e-09
0.14935050192475322	2.6264116700521347e-09
0.14960025192797186	2.6821700096314715e-09
0.1498500019311905	2.6935413807386125e-09
0.15009975193440916	2.6711202696075644e-09
0.1503495019376278	2.610219437362187e-09
0.15059925194084647	2.5039440262830857e-09
0.15084900194406511	2.34537533606711e-09
0.15109875194728375	2.1260437636599554e-09
0.15134850195050242	1.8416179335624392e-09
0.15159825195372106	1.493445373578641e-09
0.1518480019569397	1.0867283195407011e-09
0.15209775196015837	6.325840898165718e-10
0.152347501963377	1.6252895179911373e-10
0.15259725196659568	3.6657816956812963e-10
0.15284700196981432	8.180784848130204e-10
0.15309675197303296	1.2411061771045016e-09
0.15334650197625163	1.6026858772703555e-09
0.15359625197947027	1.881977939541671e-09
0.1538460019826889	2.048874374372406e-09
0.15409575198590758	2.081646428618335e-09
0.15434550198912622	1.9721124362952783e-09
0.15459525199234486	1.725975846250028e-09
0.15484500199556353	1.3762145163151623e-09
0.15509475199878217	9.405199096879265e-10
0.15534450200200084	4.535794165011131e-10
0.15559425200521948	6.479309902041238e-11
0.15584400200843812	5.931258427136134e-10
0.1560937520116568	1.1491723258583841e-09
0.15634350201487543	1.6448594473511279e-09
0.15659325201809407	2.0358816721359193e-09
0.15684300202131274	2.357421012841137e-09
0.15709275202453138	2.59126281414235e-09
0.15734250202775005	2.736627443555484e-09
0.1575922520309687	2.801577403779778e-09
0.15784200203418733	2.784699929937977e-09
0.158091752037406	2.7149063537443664e-09
0.15834150204062464	2.6016347336347574e-09
0.15859125204384328	2.4514936772829897e-09
0.15884100204706195	2.2784048271322427e-09
0.1590907520502806	2.0819877540797903e-09
0.15934050205349926	1.8533669186461979e-09
0.1595902520567179	1.584564528170687e-09
0.15984000205993654	1.2706523125903753e-09
0.1600897520631552	8.994045709656082e-10
0.16033950206637385	4.621070793783973e-10
0.1605892520695925	3.730943410227846e-11
0.16083900207281115	5.914165696269399e-10
0.1610887520760298	1.1954555486034655e-09
0.16133850207924844	1.8250805935755405e-09
0.1615882520824671	2.468250281684886e-09
0.16183800208568574	3.0899749489123e-09
0.1620877520889044	3.660424397099455e-09
0.16233750209212305	4.149311873168428e-09
0.1625872520953417	4.529642018116948e-09
0.16283700209856036	4.760421402738032e-09
0.163086752101779	4.831450603665089e-09
0.16333650210499764	4.7347346814226845e-09
0.1635862521082163	4.4758750876492006e-09
0.16383600211143495	4.075059883371418e-09
0.16408575211465362	3.5438484530693006e-09
0.16433550211787226	2.9238513515288643e-09
0.1645852521210909	2.2524667074033272e-09
0.16483500212430957	1.5640227609653047e-09
0.1650847521275282	9.075967219172818e-10
0.16533450213074685	2.279989351450825e-10
0.16558425213396552	3.2643529013315113e-10
0.16583400213718416	8.211643678458382e-10
0.1660837521404028	1.2358472470701999e-09
0.16633350214362147	1.5701932514084333e-09
0.1665832521468401	1.8351178458379461e-09
0.16683300215005878	2.0429666876071584e-09
0.16708275215327742	2.209479045478165e-09
0.16733250215649606	2.3497790989361897e-09
0.16758225215971473	2.472803108183286e-09
0.16783200216293337	2.5795714857627692e-09
0.168081752166152	2.6615316036342392e-09
0.16833150216937068	2.7112093595703585e-09
0.16858125217258932	2.7001787323870158e-09
0.168831002175808	2.6268904129408274e-09
0.16908075217902663	2.4838918254300913e-09
0.16933050218224527	2.257155692141503e-09
0.16958025218546394	1.940199093004865e-09
0.16983000218868258	1.5349857596601882e-09
0.17007975219190122	1.0541078022012493e-09
0.1703295021951199	5.199606996618241e-10
0.17057925219833853	3.7444784132247114e-11
0.17082900220155717	6.357930983608873e-10
0.17107875220477584	1.1398338856252462e-09
0.17132850220799448	1.5828730262331872e-09
0.17157825221121314	1.9281704541140127e-09
0.17182800221443179	2.1498639057551904e-09
0.17207775221765043	2.246704554479765e-09
0.1723275022208691	2.156281416907375e-09
0.17257725222408773	1.8976054277070935e-09
0.17282700222730638	1.5292689648331468e-09
0.17307675223052504	1.069109525015595e-09
0.17332650223374368	5.498168884643792e-10
0.17357625223696235	1.6317798082589683e-13
0.173826002240181	5.376212261864487e-10
0.17407575224339963	1.0520983899433813e-09
0.1743255022466183	1.601158050177983e-09
0.17457525224983694	1.968997135253802e-09
0.17482500225305558	2.266316854439409e-09
0.17507475225627425	2.4472194118583653e-09
0.1753245022594929	2.530993599767823e-09
0.17557425226271156	2.4984323162395344e-09
0.1758240022659302	2.39776963663086e-09
0.17607375226914884	2.2611913077517673e-09
0.1763235022723675	2.0929738230931564e-09
0.17657325227558615	1.9074713349542843e-09
0.1768230022788048	1.7340590905028602e-09
0.17707275228202346	1.5779070748178894e-09
0.1773225022852421	1.4374944518809985e-09
0.17757225228846074	1.2999460283889414e-09
0.1778220022916794	1.150222419962752e-09
0.17807175229489805	9.649784593658309e-10
0.17832150229811672	7.207131398916177e-10
0.17857125230133536	4.033953065365672e-10
0.178821002304554	4.238157563484394e-12
0.17907075230777267	4.81800202816896e-10
0.1793205023109913	1.0479351525218168e-09
0.17957025231420995	1.671829351162959e-09
0.17982000231742862	2.3460033799729228e-09
0.18006975232064726	3.011312279984539e-09
0.18031950232386593	3.6265854161725744e-09
0.18056925232708457	4.169724743728886e-09
0.1808190023303032	4.597276206607035e-09
0.18106875233352188	4.860047502320235e-09
0.18131850233674052	4.929630664502437e-09
0.18156825233995916	4.809521755482988e-09
0.18181800234317783	4.495936451303133e-09
0.18206775234639647	4.020315511299357e-09
0.1823175023496151	3.410844366717138e-09
0.18256725235283378	2.715143450249687e-09
0.18281700235605242	1.970280932815436e-09
0.18306675235927108	1.2390903935710779e-09
0.18331650236248972	5.259750374487613e-10
0.18356625236570837	1.8770943971926964e-10
0.18381600236892703	7.467449859908047e-10
0.18406575237214567	1.2230190874492536e-09
0.18431550237536432	1.593072967500939e-09
0.18456525237858298	1.8590675869462186e-09
0.18481500238180162	2.029277091968639e-09
0.1850647523850203	2.1432524292455144e-09
0.18531450238823893	2.201948042953193e-09
0.18556425239145757	2.216877853436202e-09
0.18581400239467624	2.23213699298063e-09
0.18606375239789488	2.2427639958868116e-09
0.18631350240111352	2.2462500488131453e-09
0.1865632524043322	2.2384356794755553e-09
0.18681300240755083	2.2093185368117213e-09
0.18706275241076947	2.144473720909867e-09
0.18731250241398814	2.0294612452751478e-09
0.18756225241720678	1.851694603506968e-09
0.18781200242042545	1.6004067797180118e-09
0.1880617524236441	1.2695783224554832e-09
0.18831150242686273	8.645475856897867e-10
0.1885612524300814	4.0917636239229034e-10
0.18881100243330004	9.390939284700624e-11
0.18906075243651868	6.063059171589195e-10
0.18931050243973735	1.067365955801479e-09
0.189560252442956	1.4865283180291245e-09
0.18981000244617466	1.8293361269924794e-09
0.1900597524493933	2.0553064924015455e-09
0.19030950245261194	2.164834472587665e-09
0.1905592524558306	2.0923081270893098e-09
0.19080900245904925	1.8607222526213532e-09
0.1910587524622679	1.5103000487250486e-09
0.19130850246548656	1.0668297447514528e-09
0.1915582524687052	5.59234487569203e-10
0.19180800247192387	1.477101395388616e-11
0.1920577524751425	5.458585829146396e-10
0.19230750247836115	1.1196256935082089e-09
0.19255725248157982	1.7085266167589473e-09
0.19280700248479846	2.1261356743521188e-09
0.1930567524880171	2.4727601206120162e-09
0.19330650249123577	2.7083199870919495e-09
0.1935562524944544	2.8559660054314983e-09
0.19380600249767305	2.863958175667474e-09
0.19405575250089172	2.798069604263937e-09
0.19430550250411036	2.664055398374618e-09
0.19455525250732902	2.4758273212709868e-09
0.19480500251054766	2.2532322469014546e-09
0.1950547525137663	2.0180117591846838e-09
0.19530450251698497	1.778585461558593e-09
0.19555425252020361	1.532824372731966e-09
0.19580400252342225	1.2811281412786683e-09
0.19605375252664092	1.016304093697652e-09
0.19630350252985956	7.208281265712649e-10
0.19655325253307823	3.89913460985769e-10
0.19680300253629687	5.537572757384159e-12
0.1970527525395155	4.397797477356889e-10
0.19730250254273418	9.459899923245904e-10
0.19755225254595282	1.5048839047250443e-09
0.19780200254917146	2.0983514525496688e-09
0.19805175255239013	2.7130412837216302e-09
0.19830150255560877	3.307668186491829e-09
0.1985512525588274	3.853427433163438e-09
0.19880100256204608	4.313594955473504e-09
0.19905075256526472	4.634126935822778e-09
0.1993005025684834	4.822097073956315e-09
0.19955025257170203	4.8003531356187454e-09
0.19980000257492067	4.636123252373273e-09
0.20004975257813934	4.314646639438453e-09
0.20029950258135798	3.846667566269654e-09
0.20054925258457662	3.2534210892687697e-09
0.2007990025877953	2.577276013908656e-09
0.20104875259101393	1.8537911771232333e-09
0.2012985025942326	1.1519133661327465e-09
0.20154825259745124	4.672609467395662e-10
0.20179800260066988	2.1782299219957937e-10
0.20204775260388855	7.681265990858875e-10
0.2022975026071072	1.2569780350061087e-09
0.20254725261032583	1.6638524415243163e-09
0.2027970026135445	1.9879053325457477e-09
0.20304675261676314	2.240986137250752e-09
0.20329650261998178	2.434858055591333e-09
0.20354625262320045	2.580649128093517e-09
0.2037960026264191	2.6944851422009962e-09
0.20404575262963776	2.777931555870098e-09
0.2042955026328564	2.8127351439454057e-09
0.20454525263607504	2.80436053243119e-09
0.2047950026392937	2.760711215025296e-09
0.20504475264251235	2.6575198875387285e-09
0.205294502645731	2.481442970750908e-09
0.20554425264894965	2.228253964607743e-09
0.2057940026521683	1.8975394117442324e-09
0.20604375265538696	1.4910598527943412e-09
0.2062935026586056	1.0178571136771346e-09
0.20654325266182424	4.977854963900176e-10
0.2067930026650429	3.678321930722752e-11
0.20704275266826155	6.160542847064642e-10
0.2072925026714802	1.1005911639643888e-09
0.20754225267469886	1.533238304017946e-09
0.2077920026779175	1.871157202157519e-09
0.20804175268113614	2.088956039244514e-09
0.2082915026843548	2.1900047066828095e-09
0.20854125268757345	2.1211270432268276e-09
0.20879100269079212	1.9028734700538726e-09
0.20904075269401076	1.5669154364277175e-09
0.2092905026972294	1.1412470400130844e-09
0.20954025270044807	6.521904262212742e-10
0.2097900027036667	1.316737660409294e-10
0.21003975270688535	4.0981063209063424e-10
0.21028950271010402	9.17278415574216e-10
0.21053925271332266	1.5008517384364307e-09
0.21078900271654133	1.9020457732786532e-09
0.21103875271975997	2.243577164607555e-09
0.2112885027229786	2.4905683129981944e-09
0.21153825272619728	2.6291081344724113e-09
0.21178800272941592	2.674134671170204e-09
0.21203775273263456	2.6437057568534524e-09
0.21228750273585323	2.556182360498322e-09
0.21253725273907187	2.428035058334271e-09
0.21278700274229054	2.2773954691293638e-09
0.21303675274550918	2.1146253424354692e-09
0.21328650274872782	1.9448735299007697e-09
0.2135362527519465	1.771014893567567e-09
0.21378600275516513	1.5898186872427028e-09
0.21403575275838377	1.3863086337042046e-09
0.21428550276160244	1.1289548664792586e-09
0.21453525276482108	8.117721831068005e-10
0.21478500276803972	4.2380221991888056e-10
0.2150347527712584	4.7041568557966165e-11
0.21528450277447703	5.98468582408833e-10
0.2155342527776957	1.2166393452811483e-09
0.21578400278091434	1.8792738347316098e-09
0.21603375278413298	2.5733993498428655e-09
0.21628350278735164	3.2545004461692244e-09
0.21653325279057029	3.886395570455368e-09
0.21678300279378893	4.425815865427492e-09
0.2170327527970076	4.809276313524422e-09
0.21728250280022623	5.051279960670623e-09
0.2175322528034449	5.039468967671468e-09
0.21778200280666354	4.887160976511712e-09
0.21803175280988218	4.554760005267556e-09
0.21828150281310085	4.0624840683624905e-09
0.2185312528163195	3.434937317948855e-09
0.21878100281953813	2.717280997552462e-09
0.2190307528227568	1.9419213139492408e-09
0.21928050282597544	1.2031569587543858e-09
0.21953025282919408	4.588954922411519e-10
0.21978000283241275	2.435646330608538e-10
0.2200297528356314	8.067493639352588e-10
0.22027950283885006	1.2752763997376796e-09
0.2205292528420687	1.6304824586216118e-09
0.22077900284528734	1.8737873954115448e-09
0.221028752848506	2.0211521355698235e-09
0.22127850285172465	2.0981257017480555e-09
0.2215282528549433	2.1168349347990098e-09
0.22177800285816196	2.1215363703991054e-09
0.2220277528613806	2.1293382357567074e-09
0.22227750286459927	2.14717258997455e-09
0.2225272528678179	2.178505815332951e-09
0.22277700287103655	2.222949840695897e-09
0.22302675287425522	2.264100981850466e-09
0.22327650287747386	2.2632709159962797e-09
0.2235262528806925	2.222214379435084e-09
0.22377600288391117	2.108392552782194e-09
0.2240257528871298	1.9008747405099683e-09
0.22427550289034845	1.58329699249511e-09
0.22452525289356712	1.1611266442235238e-09
0.22477500289678576	6.54501601169891e-10
0.22502475290000443	9.618211248403581e-11
0.22527450290322307	5.469800965619337e-10
0.2255242529064417	1.1339082189200042e-09
0.22577400290966038	1.6615670362671737e-09
0.22602375291287902	2.1054192293672147e-09
0.22627350291609766	2.4035705792205795e-09
0.22652325291931633	2.5480448314867674e-09
0.22677300292253497	2.470380019382646e-09
0.22702275292575363	2.207427343941249e-09
0.22727250292897228	1.7880519668233433e-09
0.22752225293219092	1.2614567138754765e-09
0.22777200293540958	6.593589348801908e-10
0.22802175293862822	1.1610467954743598e-11
0.22827150294184687	6.202785836477539e-10
0.22852125294506553	1.2191624195748635e-09
0.22877100294828417	1.882648964444735e-09
0.22902075295150284	2.317194626873224e-09
0.22927050295472148	2.666713945500963e-09
0.22952025295794012	2.880118665118498e-09
0.2297700029611588	2.9542371093220768e-09
0.23001975296437743	2.900546471256825e-09
0.23026950296759607	2.7411587749863152e-09
0.23051925297081474	2.508635232053337e-09
0.23076900297403338	2.235461270295717e-09
0.23101875297725202	1.9299962955233914e-09
0.2312685029804707	1.6380411533439635e-09
0.23151825298368933	1.3714134407523914e-09
0.231768002986908	1.1305504792602131e-09
0.23201775299012664	9.296175931415192e-10
0.23226750299334528	7.092741955024254e-10
0.23251725299656395	5.27508924208223e-10
0.2327670029997826	3.205988565881671e-10
0.23301675300300123	6.360516103224149e-11
0.2332665030062199	2.5647965288441997e-10
0.23351625300943854	6.587208130700959e-10
0.2337660030126572	1.1474325218474977e-09
0.23401575301587585	1.7118041744325875e-09
0.2342655030190945	2.327336300447539e-09
0.23451525302231316	2.993800235946019e-09
0.2347650030255318	3.6351095496566648e-09
0.23501475302875044	4.209609684785431e-09
0.2352645030319691	4.678217314041807e-09
0.23551425303518775	4.978789786669905e-09
0.2357640030384064	5.079445780173288e-09
0.23601375304162506	4.988932084841697e-09
0.2362635030448437	4.696962680395352e-09
0.23651325304806237	4.214422134714629e-09
0.236763003051281	3.5819772194289005e-09
0.23701275305449965	2.8396845455636493e-09
0.23726250305771832	2.0307919476683234e-09
0.23751225306093696	1.2135804144742125e-09
0.2377620030641556	4.795744314656689e-10
0.23801175306737427	3.04107673046569e-10
0.2382615030705929	9.447966005965952e-10
0.23851125307381157	1.4762374896438556e-09
0.23876100307703021	1.8979979244064735e-09
0.23901075308024886	2.208123736468829e-09
0.23926050308346752	2.4046333993095325e-09
0.23951025308668616	2.542540501501877e-09
0.2397600030899048	2.6058186242551094e-09
0.24000975309312347	2.604639279626413e-09
0.24025950309634211	2.5964987802761793e-09
0.24050925309956075	2.573064534631712e-09
0.24075900310277942	2.5296963942986876e-09
0.24100875310599806	2.4630163162220397e-09
0.24125850310921673	2.366727458707853e-09
0.24150825311243537	2.2287540111285916e-09
0.241758003115654	2.033016442805382e-09
0.24200775311887268	1.7688434873095652e-09
0.24225750312209132	1.4348571426466264e-09
0.24250725312530996	1.035326573526147e-09
0.24275700312852863	5.804093048610579e-10
0.24300675313174727	9.49274168522614e-11
0.24325650313496594	4.548529211880672e-10
0.24350625313818458	9.33272919412687e-10
0.24375600314140322	1.3763988847892894e-09
0.2440057531446219	1.7625064906573762e-09
0.24425550314784053	2.0359577721169e-09
0.24450525315105917	2.1946036089633057e-09
0.24475500315427784	2.164750489767106e-09
0.24500475315749648	2.01540240076957e-09
0.24525450316071512	1.7227255002130312e-09
0.2455042531639338	1.3213343024765655e-09
0.24575400316715243	8.331274548995198e-10
0.2460037531703711	2.9454627255109704e-10
0.24625350317358974	2.7498002713947006e-10
0.24650325317680838	8.20954789720854e-10
0.24675300318002705	1.4100470579911384e-09
0.2470027531832457	1.938930114660977e-09
0.24725250318646433	2.316371817683375e-09
0.247502253189683	2.612296446831533e-09
0.24775200319290164	2.7909913444511026e-09
0.2480017531961203	2.887996405559915e-09
0.24825150319933895	2.8646934897360177e-09
0.2485012532025576	2.7723758592017195e-09
0.24875100320577626	2.6177505705129023e-09
0.2490007532089949	2.428845940808677e-09
0.24925050321221354	2.2123901405509145e-09
0.2495002532154322	1.980225466570312e-09
0.24975000321865085	1.7425032427713184e-09
0.24999975322186951	1.497577933869826e-09
0.25024950322508815	1.2461534865978203e-09
0.2504992532283068	9.814662539352658e-10
0.25074900323152544	6.495940520839245e-10
0.2509987532347441	3.126279448208418e-10
0.2512485032379628	1.15124947555154e-10
0.2514982532411814	6.065116150353544e-10
0.25174800324440005	1.1663290294830997e-09
0.2519977532476187	1.777222815418936e-09
0.25224750325083733	2.416489921329684e-09
0.25249725325405603	3.050973247393833e-09
0.25274700325727467	3.6393440212995802e-09
0.2529967532604933	4.15373926148144e-09
0.25324650326371195	4.557132474258925e-09
0.2534962532669306	4.8175839895021e-09
0.2537460032701493	4.916495847505433e-09
0.25399575327336793	4.923029504402426e-09
0.25424550327658657	4.651276210543877e-09
0.2544952532798052	4.2015472601197894e-09
0.25474500328302385	3.6073714065946194e-09
0.2549947532862425	2.891374606194199e-09
0.2552445032894612	2.1293206342829455e-09
0.25549425329267983	1.362859210426515e-09
0.25574400329589847	6.473729684679118e-10
0.2559937532991171	3.7615023923508785e-11
0.25624350330233575	6.569845690873281e-10
0.25649325330555445	1.1600070775374833e-09
0.2567430033087731	1.5630460315901317e-09
0.25699275331199173	1.8654453563829187e-09
0.25724250331521037	2.0753077246935987e-09
0.257492253318429	2.2119015192793945e-09
0.25774200332164765	2.297257304951717e-09
0.25799175332486635	2.3459796317263297e-09
0.258241503328085	2.37882123737641e-09
0.2584912533313036	2.4146153684828006e-09
0.25874100333452227	2.4524602744524897e-09
0.2589907533377409	2.482021101488674e-09
0.2592405033409596	2.4943207457368724e-09
0.25949025334417825	2.487585396972962e-09
0.2597400033473969	2.407649924608777e-09
0.2599897533506155	2.2452258669249678e-09
0.26023950335383417	1.9841956148195413e-09
0.26048925335705286	1.6141918297732477e-09
0.2607390033602715	1.1415857980574409e-09
0.26098875336349014	5.931426203971448e-10
0.2612385033667088	2.913279093102503e-12
0.2614882533699274	5.962829297930383e-10
0.26173800337314607	1.1905958231338354e-09
0.26198775337636476	1.6715227768824913e-09
0.2622375033795834	2.047066051735639e-09
0.26248725338280204	2.294127988694931e-09
0.2627370033860207	2.391149794814404e-09
0.2629867533892393	2.3970373453616614e-09
0.263236503392458	2.0880258578631704e-09
0.26348625339567666	1.599222264426718e-09
0.2637360033988953	1.0492206417755746e-09
0.26398575340211394	4.412738283542872e-10
0.2642355034053326	1.7063849488615147e-10
0.2644852534085512	7.538890666496379e-10
0.2647350034117699	1.2978684262061072e-09
0.26498475341498856	1.8126382914871736e-09
0.2652345034182072	2.2314205209030976e-09
0.26548425342142584	2.5014695861821604e-09
0.2657340034246445	2.6705407441918202e-09
0.2659837534278632	2.729955429935521e-09
0.2662335034310818	2.7264535464444693e-09
0.26648325343430046	2.5491100771912454e-09
0.2667330034375191	2.296686114273568e-09
0.26698275344073774	2.03525813222151e-09
0.2672325034439564	1.7564400060482017e-09
0.2674822534471751	1.498333098712486e-09
0.2677320034503937	1.269655967199279e-09
0.26798175345361236	1.0748676230846824e-09
0.268231503456831	9.127593364042127e-10
0.26848125346004964	7.685117533957315e-10
0.26873100346326834	6.005338542972419e-10
0.268980753466487	4.635866239222172e-10
0.2692305034697056	2.4157013633009924e-10
0.26948025347292426	4.940849479730268e-11
0.2697300034761429	4.310724828104907e-10
0.2699797534793616	9.235774349116868e-10
0.27022950348258024	1.5143968366272466e-09
0.2704792534857989	2.1766912953034127e-09
0.2707290034890175	2.865180916837117e-09
0.27097875349223616	3.5426704216664955e-09
0.2712285034954548	4.1368793434897135e-09
0.2714782534986735	4.615454723895583e-09
0.27172800350189213	4.937628127940711e-09
0.2719777535051108	5.076585968622695e-09
0.2722275035083294	5.093019821071241e-09
0.27247725351154806	4.76600868986515e-09
0.27272700351476675	4.192929985287314e-09
0.2729767535179854	3.4844290448795694e-09
0.27322650352120403	2.6621094881092806e-09
0.2734762535244227	1.8128494191740065e-09
0.2737260035276413	9.989221625631782e-10
0.27397575353085996	2.469124640973333e-10
0.27422550353407865	4.6108721800077325e-10
0.2744752535372973	1.0794734231538585e-09
0.27472500354051593	1.5470736065263117e-09
0.2749747535437346	1.905477496085539e-09
0.2752245035469532	2.1435585532057297e-09
0.2754742535501719	2.2766109089584086e-09
0.27572400355339055	2.3276306333143087e-09
0.2759737535566092	2.318681096224939e-09
0.27622350355982783	2.2424545668389063e-09
0.2764732535630465	2.1783686109696468e-09
0.27672300356626517	2.114413615132429e-09
0.2769727535694838	2.06347468079363e-09
0.27722250357270245	2.0277351476979328e-09
0.2774722535759211	2.0017456296645016e-09
0.27772200357913973	1.976533404422038e-09
0.27797175358235837	1.9123338224976944e-09
0.27822150358557707	1.7885522078693928e-09
0.2784712535887957	1.5803422835443694e-09
0.27872100359201435	1.28022593819598e-09
0.278970753595233	8.991659733489536e-10
0.27922050359845163	4.4899731234934515e-10
0.2794702536016703	5.4020553923542185e-11
0.27972000360488897	5.877094646128181e-10
0.2799697536081076	1.0969590771765397e-09
0.28021950361132625	1.5359788323077647e-09
0.2804692536145449	1.897059127971395e-09
0.28071900361776353	2.1434691595079456e-09
0.2809687536209822	2.2534172095353537e-09
0.28121850362420087	2.267032231285496e-09
0.2814682536274195	2.0121548043814593e-09
0.28171800363063815	1.565796137632922e-09
0.2819677536338568	1.0430956223706008e-09
0.2822175036370755	4.477347091596833e-10
0.2824672536402941	1.6456006462836148e-10
0.28271700364351277	7.650288461371446e-10
0.2829667536467314	1.3359016509117677e-09
0.28321650364995005	1.880447259391105e-09
0.2834662536531687	2.3374981646069753e-09
0.2837160036563874	2.649036635639152e-09
0.283965753659606	2.863481564141248e-09
0.28421550366282466	2.968622741307866e-09
0.2844652536660433	2.995365056682754e-09
0.28471500366926195	2.874235729860773e-09
0.28496475367248064	2.635816951353168e-09
0.2852145036756993	2.3758515237548685e-09
0.2854642536789179	2.078894459104323e-09
0.28571400368213656	1.773851016366432e-09
0.2859637536853552	1.4743957302353161e-09
0.2862135036885739	1.1858792424419074e-09
0.28646325369179254	9.103866655247428e-10
0.2867130036950112	6.432737606695853e-10
0.2869627536982298	3.6856351888114923e-10
0.28721250370144846	1.203887703025603e-10
0.2874622537046671	1.823937252215353e-10
0.2877120037078858	5.378079465156154e-10
0.28796175371110444	9.589719232293467e-10
0.2882115037143231	1.4477287439062846e-09
0.2884612537175417	1.9986301151646515e-09
0.28871100372076036	2.5914460533973575e-09
0.28896075372397906	3.193201675317876e-09
0.2892105037271977	3.760764132859185e-09
0.28946025373041634	4.257082492178783e-09
0.289710003733635	4.632596395435841e-09
0.2899597537368536	4.8576083249904e-09
0.29020950374007226	4.944755470557343e-09
0.29045925374329096	4.852521669208797e-09
0.2907090037465096	4.47841166813199e-09
0.29095875374972824	3.963731192078376e-09
0.2912085037529469	3.2748833767439726e-09
0.2914582537561655	2.4844903298393876e-09
0.2917080037593842	1.6602864798280317e-09
0.29195775376260286	8.77512138768883e-10
0.2922075037658215	1.5293967246988306e-10
0.29245725376904014	5.26818933328163e-10
0.2927070037722588	1.1305043396443993e-09
0.2929567537754775	1.5958084944091311e-09
0.2932065037786961	1.9656224402805054e-09
0.29345625378191476	2.232510955550275e-09
0.2937060037851334	2.4077304431846638e-09
0.29395575378835204	2.5155981161361225e-09
0.2942055037915707	2.574501511881251e-09
0.2944552537947894	2.5977762342388747e-09
0.294705003798008	2.6056175647430117e-09
0.29495475380122665	2.605295788571194e-09
0.2952045038044453	2.587329171811068e-09
0.29545425380766394	2.5587185613315563e-09
0.29570400381088263	2.497512220782775e-09
0.2959537538141013	2.378476573036811e-09
0.2962035038173199	2.183063553083187e-09
0.29645325382053855	1.9010822175787106e-09
0.2967030038237572	1.5264200977739257e-09
0.29695275382697583	1.0664019823884146e-09
0.29720250383019453	5.432913396985701e-10
0.29745225383341317	1.82301214913165e-11
0.2977020038366318	5.758974702591986e-10
0.29795175383985045	1.140464261795524e-09
0.2982015038430691	1.6034296789224193e-09
0.2984512538462878	1.970562291002509e-09
0.29870100384950643	2.217978956334503e-09
0.29895075385272507	2.3259887718545772e-09
0.2992005038559437	2.3306057983747688e-09
0.29945025385916235	2.0667201399683983e-09
0.299700003862381	1.628830222900854e-09
0.2999497538655997	1.1149673053029487e-09
0.30019950386881833	5.375670485842247e-10
0.30044925387203697	5.1870050414061697e-11
0.3006990038752556	6.306624934921012e-10
0.30094875387847425	1.1777370879510918e-09
0.30119850388169295	1.6936540676186566e-09
0.3014482538849116	2.1667837022063117e-09
0.30169800388813023	2.478144883667244e-09
0.30194775389134887	2.6955181710742732e-09
0.3021975038945675	2.8076632841095234e-09
0.3024472538977862	2.8432570806208112e-09
0.30269700390100485	2.7583145549614628e-09
0.3029467539042235	2.568398904816616e-09
0.3031965039074421	2.360441740910268e-09
0.30344625391066077	2.1092106641785802e-09
0.3036960039138794	1.8522163896488648e-09
0.3039457539170981	1.6089213679905212e-09
0.30419550392031675	1.3793450081378974e-09
0.3044452539235354	1.167194617979319e-09
0.304695003926754	9.73030140836541e-10
0.30494475392997267	7.329694117255167e-10
0.30519450393319136	5.300391054758796e-10
0.30544425393641	2.4662037395689964e-10
0.30569400393962864	1.0624032409726008e-10
0.3059437539428473	5.490053513492328e-10
0.3061935039460659	1.0839163478442697e-09
0.30644325394928457	1.703165919935577e-09
0.30669300395250326	2.3834465080442254e-09
0.3069427539557219	3.0847814541578244e-09
0.30719250395894054	3.753706294248033e-09
0.3074422539621592	4.347432360608203e-09
0.3076920039653778	4.810262443942955e-09
0.3079417539685965	5.0999311806941e-09
0.30819150397181516	5.223029165659649e-09
0.3084412539750338	5.1510053995856455e-09
0.30869100397825244	4.769893799112043e-09
0.3089407539814711	4.222363176246579e-09
0.3091905039846897	3.4972502148070605e-09
0.3094402539879084	2.6667207296248668e-09
0.30969000399112706	1.8021765217971525e-09
0.3099397539943457	9.791249835254068e-10
0.31018950399756434	2.1950451773563926e-10
0.310439254000783	4.892355140632728e-10
0.3106890040040017	1.1034662929775728e-09
0.3109387540072203	1.5721518313847594e-09
0.31118850401043896	1.930271347386209e-09
0.3114382540136576	2.16629134367114e-09
0.31168800401687624	2.286867733234127e-09
0.31193775402009494	2.321520669528778e-09
0.3121875040233136	2.276779977785534e-09
0.3124372540265322	2.1833836181037864e-09
0.31268700402975086	2.087548459755657e-09
0.3129367540329695	2.0085304029496793e-09
0.31318650403618814	1.9580335934946145e-09
0.31343625403940684	1.9387563872215374e-09
0.3136860040426255	1.946641801843193e-09
0.3139357540458441	1.9785569211703842e-09
0.31418550404906276	1.9948957587410757e-09
0.3144352540522814	1.954735059180487e-09
0.3146850040555001	1.8320500199898372e-09
0.31493475405871874	1.6052588551997907e-09
0.3151845040619374	1.2633135181878092e-09
0.315434254065156	8.105380929464409e-10
0.31568400406837466	2.631428109073196e-10
0.3159337540715933	3.5118910000884383e-10
0.316183504074812	9.860091555725288e-10
0.31643325407803063	1.5939845327087992e-09
0.3166830040812493	2.0905708881288755e-09
0.3169327540844679	2.4647626647338636e-09
0.31718250408768656	2.6726140025920763e-09
0.31743225409090525	2.731571552864625e-09
0.3176820040941239	2.4794134282574063e-09
0.31793175409734253	1.9453325347597596e-09
0.3181815041005612	1.3151917787618198e-09
0.3184312541037798	5.829305311982349e-10
0.3186810041069985	1.712759369427563e-10
0.31893075411021715	8.805349140530462e-10
0.3191805041134358	1.511227916051958e-09
0.31943025411665443	2.0810515365006027e-09
0.3196800041198731	2.5816915357899723e-09
0.3199297541230917	2.888210937010452e-09
0.3201795041263104	3.078735745155658e-09
0.32042925412952905	3.1495055952107153e-09
0.3206790041327477	3.0734976510121116e-09
0.32092875413596633	2.840080622407644e-09
0.321178504139185	2.532900260974606e-09
0.32142825414240367	2.177761325118213e-09
0.3216780041456223	1.8104679251731233e-09
0.32192775414884095	1.4528416324532096e-09
0.3221775041520596	1.1145317136785808e-09
0.32242725415527823	8.045493023861992e-10
0.32267700415849687	5.322566747532004e-10
0.32292675416171557	2.892098379968094e-10
0.3231765041649342	7.729481879523367e-11
0.32342625416815285	7.74253256144555e-11
0.3236760041713715	2.4541555231202275e-10
0.32392575417459013	4.533877811729199e-10
0.3241755041778088	7.219868521860691e-10
0.32442525418102747	1.079766494006339e-09
0.3246750041842461	1.5395499127319023e-09
0.32492475418746475	2.1028303204220623e-09
0.3251745041906834	2.722790407215537e-09
0.32542425419390203	3.3770716697758436e-09
0.3256740041971207	4.0095332668301775e-09
0.32592375420033937	4.561329264746646e-09
0.326173504203558	4.9652398936531164e-09
0.32642325420677665	5.191942515554825e-09
0.3266730042099953	5.260193816475909e-09
0.326922754213214	5.025233731605543e-09
0.3271725042164326	4.475345227823974e-09
0.32742225421965127	3.749397276590578e-09
0.3276720042228699	2.8546830340267417e-09
0.32792175422608855	1.9007257264487462e-09
0.32817150422930724	9.737466624821714e-10
0.3284212542325259	1.29449567655056e-10
0.3286710042357445	6.21039224055979e-10
0.32892075423896316	1.3114225575582204e-09
0.3291705042421818	1.842283762690156e-09
0.32942025424540045	2.2297334463039483e-09
0.32967000424861914	2.4911829133653264e-09
0.3299197542518378	2.633173129633328e-09
0.3301695042550564	2.687937991737042e-09
0.33041925425827506	2.6566619776930805e-09
0.3306690042614937	2.5676139283788235e-09
0.3309187542647124	2.47980312462222e-09
0.33116850426793104	2.385060208053152e-09
0.3314182542711497	2.292976780009848e-09
0.3316680042743683	2.2078932990495845e-09
0.33191775427758696	2.1264353257311566e-09
0.3321675042808056	2.0225281668051385e-09
0.3324172542840243	1.8771755903285987e-09
0.33266700428724294	1.6740107938431877e-09
0.3329167542904616	1.3967652558721726e-09
0.3331665042936802	1.0439950194650667e-09
0.33341625429689886	6.237919667402806e-10
0.33366600430011756	1.4682462381269345e-10
0.3339157543033362	3.586171028533591e-10
0.33416550430655484	8.945077068287717e-10
0.3344152543097735	1.3721631676328707e-09
0.3346650043129921	1.7861342116977533e-09
0.3349147543162108	2.1043974377920834e-09
0.33516450431942946	2.2905611722447896e-09
0.3354142543226481	2.3562445948338984e-09
0.33566400432586674	2.209922415480961e-09
0.3359137543290854	1.8423130626294463e-09
0.336163504332304	1.3688812880681332e-09
0.3364132543355227	7.835117054325134e-10
0.33666300433874136	1.484738803198474e-10
0.33691275434196	4.876723027776926e-10
0.33716250434517864	1.0860559806228634e-09
0.3374122543483973	1.6365309766360491e-09
0.337662004351616	2.1523952900024522e-09
0.3379117543548346	2.554998238990723e-09
0.33816150435805326	2.814718873288841e-09
0.3384112543612719	2.972431437584768e-09
0.33866100436449054	3.0339944988939722e-09
0.3389107543677092	2.977193293474846e-09
0.3391605043709279	2.7983114648945645e-09
0.3394102543741465	2.5627416566582674e-09
0.33966000437736515	2.2753300227665096e-09
0.3399097543805838	1.9722472233920614e-09
0.34015950438380244	1.6753969726016387e-09
0.34040925438702113	1.3824182202106628e-09
0.3406590043902398	1.0961250504105995e-09
0.3409087543934584	8.31076461515853e-10
0.34115850439667705	5.471614177156278e-10
0.3414082543998957	3.0478324690732157e-10
0.34165800440311433	2.602076276454913e-11
0.34190775440633303	2.9719147041018405e-10
0.34215750440955167	6.788555625558217e-10
0.3424072544127703	1.136391562871287e-09
0.34265700441598895	1.6700559366947366e-09
0.3429067544192076	2.2644275951849335e-09
0.3431565044224263	2.891141124412829e-09
0.34340625442564493	3.5106972738086525e-09
0.34365600442886357	4.077973222156607e-09
0.3439057544320822	4.551205883180973e-09
0.34415550443530085	4.884298456136887e-09
0.34440525443851955	5.051781551757067e-09
0.3446550044417382	5.0574323055084975e-09
0.34490475444495683	4.792883357780632e-09
0.34515450444817547	4.310268659014443e-09
0.3454042544513941	3.650430126623183e-09
0.34565400445461275	2.8504077646180454e-09
0.34590375445783145	1.9981416930858855e-09
0.3461535044610501	1.147405556210618e-09
0.34640325446426873	3.567938831624704e-10
0.34665300446748737	3.5650431119973865e-10
0.346902754470706	1.0338092321244108e-09
0.3471525044739247	1.5588756988306381e-09
0.34740225447714335	1.95816589981986e-09
0.347652004480362	2.234083272245613e-09
0.3479017544835806	2.3902942029018606e-09
0.34815150448679927	2.4640574346220303e-09
0.3484012544900179	2.448759429744495e-09
0.3486510044932366	2.378695775130115e-09
0.34890075449645525	2.3121697210425403e-09
0.3491505044996739	2.2416555490212105e-09
0.3494002545028925	2.190565977430336e-09
0.34965000450611117	2.165692473614947e-09
0.34989975450932986	2.160004195169957e-09
0.3501495045125485	2.1612394132346326e-09
0.35039925451576714	2.1368682943183947e-09
0.3506490045189858	2.0446734849185478e-09
0.3508987545222044	1.875229848095169e-09
0.3511485045254231	1.608886393555873e-09
0.35139825452864176	1.2329108526769838e-09
0.3516480045318604	7.514494141497617e-10
0.35189775453507904	1.8349251360522053e-10
0.3521475045382977	4.408365884920563e-10
0.3523972545415163	1.0753236386060804e-09
0.352647004544735	1.6952880896273301e-09
0.35289675454795366	2.1744884212578526e-09
0.3531465045511723	2.514124784236797e-09
0.35339625455439094	2.6810597557654656e-09
0.3536460045576096	2.6680341244028976e-09
0.3538957545608283	2.3320135981589784e-09
0.3541455045640469	1.75675242824663e-09
0.35439525456726556	1.0793442963525538e-09
0.3546450045704842	3.3891034476946844e-10
0.35489475457370284	4.0008075035379033e-10
0.3551445045769215	1.0732606695305344e-09
0.3553942545801402	1.6496888145302651e-09
0.3556440045833588	2.1516503267870983e-09
0.35589375458657746	2.5875887847234367e-09
0.3561435045897961	2.815865368271337e-09
0.35639325459301474	2.93750928307964e-09
0.35664300459623344	2.9588329264815346e-09
0.3568927545994521	2.821126777828113e-09
0.3571425046026707	2.5695615110086705e-09
0.35739225460588936	2.28410182949671e-09
0.357642004609108	1.9515157369218537e-09
0.35789175461232664	1.6111430161832237e-09
0.35814150461554534	1.2887401203913803e-09
0.358391254618764	9.891117780280916e-10
0.3586410046219826	7.174616234821467e-10
0.35889075462520126	4.846625961816878e-10
0.3591405046284199	2.8172187898800246e-10
0.3593902546316386	1.0130732527728903e-10
0.35964000463485724	1.5287546469074956e-11
0.3598897546380759	1.4592339946984658e-10
0.3601395046412945	3.176473944793145e-10
0.36038925464451316	5.548723655837482e-10
0.36063900464773185	8.869338469638325e-10
0.3608887546509505	1.3339222547667412e-09
0.36113850465416913	1.9034197668970028e-09
0.3613882546573878	2.548379109732108e-09
0.3616380046606064	3.2474040191883554e-09
0.36188775466382506	3.942887778871069e-09
0.36213750466704375	4.565374654278588e-09
0.3623872546702624	5.030778572926239e-09
0.36263700467348103	5.297278464382277e-09
0.3628867546766997	5.368824546641933e-09
0.3631365046799183	5.0978570643187176e-09
0.363386254683137	4.4750619629743795e-09
0.36363600468635565	3.647361846904852e-09
0.3638857546895743	2.6587491071404256e-09
0.36413550469279293	1.6252941380797038e-09
0.3643852546960116	6.543709574138684e-10
0.3646350046992302	1.8451613361205568e-10
0.3648847547024489	9.091833482124689e-10
0.36513450470566755	1.5774883068294407e-09
0.3653842547088862	2.0197518368719513e-09
0.36563400471210483	2.3355848677176216e-09
0.3658837547153235	2.5102535366361474e-09
0.36613350471854217	2.576091812592475e-09
0.3663832547217608	2.519103776992337e-09
0.36663300472497945	2.38674386909331e-09
0.3668827547281981	2.248382574815018e-09
0.36713250473141673	2.0939944541568406e-09
0.3673822547346354	1.952308345071727e-09
0.36763200473785407	1.8408095559862182e-09
0.3678817547410727	1.7612896899021308e-09
0.36813150474429135	1.7081380755148857e-09
0.36838125474751	1.6841438561109586e-09
0.36863100475072863	1.6271417306804029e-09
0.3688807547539473	1.5613166840812401e-09
0.36913050475716597	1.4285514776340769e-09
0.3693802547603846	1.221142920220701e-09
0.36963000476360325	9.244780163812861e-10
0.3698797547668219	5.480382004501733e-10
0.3701295047700406	8.73202319081198e-11
0.3703792547732592	4.2631566603690415e-10
0.37062900477647787	9.758241028784156e-10
0.3708787547796965	1.4981078355715486e-09
0.37112850478291515	1.9444728981167295e-09
0.3713782547861338	2.276084714805775e-09
0.3716280047893525	2.4515469675242263e-09
0.3718777547925711	2.463401683595816e-09
0.37212750479578977	2.207057964448448e-09
0.3723772547990084	1.7087258093155938e-09
0.37262700480222705	1.0804672354442314e-09
0.37287675480544574	3.629583520020757e-10
0.3731265048086644	3.7766809012324083e-10
0.373376254811883	1.0755590183065273e-09
0.37362600481510166	1.6877686152350727e-09
0.3738757548183203	2.2340929403913358e-09
0.37412550482153895	2.72088747032159e-09
0.37437525482475764	2.986711995918814e-09
0.3746250048279763	3.13943798229117e-09
0.3748747548311949	3.180887253859908e-09
0.37512450483441356	3.0674437968670368e-09
0.3753742548376322	2.8317246814997827e-09
0.3756240048408509	2.548685157367971e-09
0.37587375484406954	2.2153725133650164e-09
0.3761235048472882	1.8665069187306946e-09
0.3763732548505068	1.5238758744032242e-09
0.37662300485372546	1.1856822492888165e-09
0.37687275485694416	8.518733849751321e-10
0.3771225048601628	5.349865961932262e-10
0.37737225486338144	2.3003258646574863e-10
0.3776220048666001	4.560487024402267e-11
0.3778717548698187	2.79659429391381e-10
0.37812150487303736	5.175163518666125e-10
0.37837125487625606	7.764762395861101e-10
0.3786210048794747	1.0781467942196293e-09
0.37887075488269334	1.4394103196059405e-09
0.379120504885912	1.8720915027529766e-09
0.3793702548891306	2.3754294327973996e-09
0.3796200048923493	2.9299029595291133e-09
0.37986975489556796	3.5100289666047452e-09
0.3801195048987866	4.064323881598658e-09
0.38036925490200524	4.541319059642783e-09
0.3806190049052239	4.878881072079815e-09
0.3808687549084425	5.056396574253526e-09
0.3811185049116612	5.024803313865042e-09
0.38136825491487986	4.716753971939573e-09
0.3816180049180985	4.157664751504133e-09
0.38186775492131714	3.3806701921902253e-09
0.3821175049245358	2.460696406375335e-09
0.3823672549277545	1.4973082713214535e-09
0.3826170049309731	5.722934814171373e-10
0.38286675493419176	2.3933036376622094e-10
0.3831165049374104	9.506674038980262e-10
0.38336625494062904	1.6149671412208466e-09
0.38361600494384773	2.061850485824701e-09
0.3838657549470664	2.385008000421246e-09
0.384115504950285	2.5705069351717576e-09
0.38436525495350365	2.656267322612019e-09
0.3846150049567223	2.6408088358900343e-09
0.38486475495994094	2.5770779005428502e-09
0.38511450496315963	2.504892203250587e-09
0.3853642549663783	2.4195402186098935e-09
0.3856140049695969	2.3431230781277157e-09
0.38586375497281555	2.2859613454601026e-09
0.3861135049760342	2.2377367907932345e-09
0.3863632549792529	2.1836652564097782e-09
0.38661300498247153	2.107234929235814e-09
0.38686275498569017	1.97344514047702e-09
0.3871125049889088	1.7741179880376422e-09
0.38736225499212745	1.4930320218581124e-09
0.3876120049953461	1.1250191740403762e-09
0.3878617549985648	6.693593666578749e-10
0.38811150500178343	1.4023505561337458e-10
0.38836125500500207	4.3647422951324264e-10
0.3886110050082207	1.0299770276183226e-09
0.38886075501143935	1.6054487634676418e-09
0.38911050501465805	2.065248290444455e-09
0.3893602550178767	2.403764934746056e-09
0.38961000502109533	2.5800780099925294e-09
0.38985975502431397	2.567329327491494e-09
0.3901095050275326	2.295126038334526e-09
0.39035925503075125	1.7883291206627656e-09
0.39060900503396995	1.1555619765840607e-09
0.3908587550371886	4.4717701881973275e-10
0.39110850504040723	2.8081972639377455e-10
0.39135825504362587	9.628282668731554e-10
0.3916080050468445	1.5624497251381067e-09
0.3918577550500632	2.0656930969359856e-09
0.39210750505328185	2.5582251982206513e-09
0.3923572550565005	2.814607148965765e-09
0.3926070050597191	2.970970920090574e-09
0.39285675506293777	3.0183564854623235e-09
0.39310650506615646	2.9511121300766295e-09
0.3933562550693751	2.7788391420219146e-09
0.39360600507259375	2.5399124129855434e-09
0.3938557550758124	2.256204506245835e-09
0.394105505079031	1.9516698165928614e-09
0.39435525508224967	1.6408584454591287e-09
0.39460500508546836	1.326992819749143e-09
0.394854755088687	1.020935337649956e-09
0.39510450509190564	7.360884252465958e-10
0.3953542550951243	4.833434252739761e-10
0.3956040050983429	2.219602024253738e-10
0.3958537551015616	4.102700482202076e-11
0.39610350510478026	1.522061372649456e-10
0.3963532551079989	3.787315663649586e-10
0.39660300511121754	6.650200152967552e-10
0.3968527551144362	1.0367870954249335e-09
0.3971025051176548	1.5104790522743385e-09
0.3973522551208735	2.08536029244639e-09
0.39760200512409216	2.739352738990327e-09
0.3978517551273108	3.44348621437926e-09
0.39810150513052944	4.134144936465536e-09
0.3983512551337481	4.747679031951946e-09
0.3986010051369668	5.194256371190875e-09
0.3988507551401854	5.446365761285785e-09
0.39910050514340406	5.439195165901986e-09
0.3993502551466227	5.124290156149512e-09
0.39960000514984134	4.499206075582994e-09
0.39984975515306	3.6405110974953635e-09
0.4000995051562787	2.6403183466769604e-09
0.4003492551594973	1.6019613457751133e-09
0.40059900516271596	6.389971602851484e-10
0.4008487551659346	1.8168722928248214e-10
0.40109850516915324	9.298364773152994e-10
0.40134825517237194	1.569662048577013e-09
0.4015980051755906	2.0070076497503554e-09
0.4018477551788092	2.319428349762521e-09
0.40209750518202786	2.4939811013833715e-09
0.4023472551852465	2.5520272283153745e-09
0.4025970051884652	2.497015814427328e-09
0.40284675519168384	2.372306104090722e-09
0.4030965051949025	2.228093431354471e-09
0.4033462551981211	2.06984810579035e-09
0.40359600520133976	1.912876433880437e-09
0.4038457552045584	1.782263662718026e-09
0.4040955052077771	1.689331422218529e-09
0.40434525521099574	1.6373633380716786e-09
0.4045950052142144	1.62310267403175e-09
0.404844755217433	1.5957258770121687e-09
0.40509450522065166	1.59994886384515e-09
0.40534425522387035	1.5534748489554598e-09
0.405594005227089	1.4389817812457847e-09
0.40584375523030763	1.2371889721198248e-09
0.4060935052335263	9.211627723589767e-10
0.4063432552367449	4.956102964632872e-10
0.40659300523996356	4.37749867337648e-11
0.40684275524318225	6.615460431151129e-10
0.4070925052464009	1.3168487149713876e-09
0.40734225524961953	1.9860233036595367e-09
0.4075920052528382	2.5174576280236237e-09
0.4078417552560568	2.874466045331979e-09
0.4080915052592755	3.0377031973843847e-09
0.40834125526249415	2.8845928381557372e-09
0.4085910052657128	2.360366222269724e-09
0.40884075526893143	1.5784413422594113e-09
0.4090905052721501	6.401340157846415e-10
0.40934025527536877	3.6645630166632883e-10
0.4095900052785874	1.2733244258608422e-09
0.40983975528180605	1.9976667257873713e-09
0.4100895052850247	2.576008067554157e-09
0.41033925528824333	3.129350510051285e-09
0.410589005291462	3.3742139868266294e-09
0.41083875529468067	3.4732060759897694e-09
0.4110885052978993	3.4044703722789547e-09
0.41133825530111795	3.1528016771530633e-09
0.4115880053043366	2.7830293685496037e-09
0.41183775530755523	2.3893822667221486e-09
0.4120875053107739	1.983289043630407e-09
0.41233725531399257	1.5845162321453971e-09
0.4125870053172112	1.2175232689773097e-09
0.41283675532042985	8.741849337147552e-10
0.4130865053236485	5.422459199841596e-10
0.41333625532686713	2.3053502047281572e-10
0.4135860053300858	6.686743667724927e-11
0.41383575533330447	3.338818877198502e-10
0.4140855053365231	5.197762793186926e-10
0.41433525533974175	6.895313179871225e-10
0.4145850053429604	8.510294373582066e-10
0.4148347553461791	1.0230523757906842e-09
0.4150845053493977	1.236080776776163e-09
0.41533425535261637	1.519422185743983e-09
0.415584005355835	1.896244500081555e-09
0.41583375535905365	2.3813091313372247e-09
0.4160835053622723	2.9480001447070125e-09
0.416333255365491	3.5680159691829895e-09
0.4165830053687096	4.241075156711252e-09
0.41683275537192827	4.8125470459208045e-09
0.4170825053751469	5.253425863802602e-09
0.41733225537836555	5.461448970700208e-09
0.41758200538158424	5.4071261469004076e-09
0.4178317553848029	4.975004663376269e-09
0.4180815053880215	4.177554357163022e-09
0.41833125539124016	3.1052299564890185e-09
0.4185810053944588	1.883196445268557e-09
0.4188307553976775	6.610561900040477e-10
0.41908050540089614	3.9196292124263284e-10
0.4193302554041148	1.2059963650781607e-09
0.4195800054073334	1.9573078732196466e-09
0.41982975541055206	2.4774553133271337e-09
0.4200795054137707	2.7890345425495007e-09
0.4203292554169894	2.9449914338118163e-09
0.42057900542020804	2.9456692024085717e-09
0.4208287554234267	2.8424722883212705e-09
0.4210785054266453	2.6614677813555376e-09
0.42132825542986396	2.480996092917698e-09
0.42157800543308266	2.3053343853392705e-09
0.4218277554363013	2.1490324876254437e-09
0.42207750543951994	2.0196598192862507e-09
0.4223272554427386	1.9098972729344462e-09
0.4225770054459572	1.8081438025640249e-09
0.42282675544917586	1.7132297151254868e-09
0.42307650545239456	1.5791711954224505e-09
0.4233262554556132	1.438592283350583e-09
0.42357600545883184	1.2477164083636354e-09
0.4238257554620505	9.925181471473798e-10
0.4240755054652691	6.651664681204558e-10
0.4243252554684878	2.650401519969072e-10
0.42457500547170646	1.979306994107186e-10
0.4248247554749251	7.068500041074398e-10
0.42507450547814374	1.243140119062516e-09
0.4253242554813624	1.7361223279298323e-09
0.4255740054845811	2.154300314870345e-09
0.4258237554877997	2.4414175896650004e-09
0.42607350549101836	2.5709388400209343e-09
0.426323255494237	2.468013565815224e-09
0.42657300549745564	2.1138228162614383e-09
0.4268227555006743	1.5577444172440237e-09
0.427072505503893	8.523693289141332e-10
0.4273222555071116	6.611929005928395e-11
0.42757200551033026	7.287963257671677e-10
0.4278217555135489	1.4413750575966693e-09
0.42807150551676754	2.0262797507065765e-09
0.42832125551998623	2.5779089250861222e-09
0.4285710055232049	2.9878573214491982e-09
0.4288207555264235	3.1881337262339874e-09
0.42907050552964215	3.2624015460040537e-09
0.4293202555328608	3.2083562286740157e-09
0.42957000553607944	3.025009659918103e-09
0.42981975553929813	2.7413881443905504e-09
0.4300695055425168	2.4165762602126543e-09
0.4303192555457354	2.0721579234671526e-09
0.43056900554895405	1.7174898421376983e-09
0.4308187555521727	1.3737558654941202e-09
0.4310685055553914	1.039880812715335e-09
0.43131825555861003	7.052180057788133e-10
0.43156800556182867	4.033179837224466e-10
0.4318177555650473	6.674865383074663e-11
0.43206750556826595	1.6104585373545304e-10
0.4323172555714846	3.9352313536753926e-10
0.4325670055747033	6.332354281644961e-10
0.43281675557792193	8.966615402757313e-10
0.43306650558114057	1.2093627400396627e-09
0.4333162555843592	1.5910157241323537e-09
0.43356600558757785	2.0494586873827023e-09
0.43381575559079655	2.5803617336428596e-09
0.4340655055940152	3.163836564628952e-09
0.43431525559723383	3.7818124027972876e-09
0.43456500560045247	4.3548724540584374e-09
0.4348147556036711	4.835912300530438e-09
0.4350645056068898	5.133650698823767e-09
0.43531425561010845	5.234264032602172e-09
0.4355640056133271	5.083252692393109e-09
0.43581375561654573	4.626928463248725e-09
0.43606350561976437	3.91273537453439e-09
0.436313255622983	2.9976257839298982e-09
0.4365630056262017	1.971764313364662e-09
0.43681275562942035	9.147962347639874e-10
0.437062505632639	3.422984325957643e-11
0.4373122556358576	8.035035093990308e-10
0.43756200563907627	1.5420384324077764e-09
0.43781175564229496	2.0796954532691344e-09
0.4380615056455136	2.439830720920019e-09
0.43831125564873225	2.645667117179329e-09
0.4385610056519509	2.7244615778181845e-09
0.4388107556551695	2.675169228765692e-09
0.43906050565838817	2.5519135131166026e-09
0.43931025566160686	2.4035252898225497e-09
0.4395600056648255	2.2387230073314073e-09
0.43980975566804414	2.086072137269676e-09
0.4400595056712628	1.9643475160000443e-09
0.4403092556744814	1.8738666070725977e-09
0.4405590056777001	1.8115891255027063e-09
0.44080875568091876	1.7815351831961062e-09
0.4410585056841374	1.721452171709767e-09
0.44130825568735604	1.6777862940231262e-09
0.4415580056905747	1.5926740920973626e-09
0.4418077556937934	1.4442652077814404e-09
0.442057505697012	1.2144036991628037e-09
0.44230725570023066	8.784253081029437e-10
0.4425570057034493	4.383025044927079e-10
0.44280675570666794	1.0359166422866677e-10
0.4430565057098866	7.228491313214866e-10
0.4433062557131053	1.3802596197458282e-09
0.4435560057163239	2.062737669247826e-09
0.44380575571954256	2.6112421491026567e-09
0.4440555057227612	2.9665748168731526e-09
0.44430525572597984	3.0993098544930293e-09
0.44455500572919854	2.906574085470898e-09
0.4448047557324172	2.3292427774503296e-09
0.4450545057356358	1.4688804144742189e-09
0.44530425573885446	4.5458645354683837e-10
0.4455540057420731	6.355478325202714e-10
0.44580375574529174	1.568712048765723e-09
0.44605350574851044	2.2571788236137014e-09
0.4463032557517291	2.8102407352639567e-09
0.4465530057549477	3.2916953247159746e-09
0.44680275575816636	3.4124660048531376e-09
0.447052505761385	3.393574442062605e-09
0.4473022557646037	3.2150878860609215e-09
0.44755200576782234	2.8641190233560405e-09
0.447801755771041	2.4509437577613465e-09
0.4480515057742596	2.0394363838462026e-09
0.44830125577747826	1.6673493936470358e-09
0.4485510057806969	1.3419475486539992e-09
0.4488007557839156	1.0526586072702181e-09
0.44905050578713424	7.834691123680809e-10
0.4493002557903529	5.127239784633186e-10
0.4495500057935715	2.4045371301089903e-10
0.44979975579679016	2.6894583049237418e-11
0.45004950580000885	2.897609645082088e-10
0.4502992558032275	4.732942845569141e-10
0.45054900580644613	6.384911987913531e-10
0.4507987558096648	7.835747395521634e-10
0.4510485058128834	9.323914436837125e-10
0.4512982558161021	1.110992686063888e-09
0.45154800581932075	1.3526821986771198e-09
0.4517977558225394	1.6896378612057003e-09
0.45204750582575803	2.1497578254897682e-09
0.4522972558289767	2.719762662433736e-09
0.4525470058321953	3.3677243853186937e-09
0.452796755835414	4.110888448265193e-09
0.45304650583863265	4.809830582416559e-09
0.4532962558418513	5.356517965818347e-09
0.45354600584506993	5.689557035271872e-09
0.4537957558482886	5.671540370116143e-09
0.45404550585150727	5.300806821116238e-09
0.4542952558547259	4.407023839913468e-09
0.45454500585794455	3.1318467044990592e-09
0.4547947558611632	1.6338270665484093e-09
0.45504450586438183	1.7562024202387006e-10
0.4552942558676005	9.461270949878323e-10
0.45554400587081917	1.7411286043075159e-09
0.4557937558740378	2.5071491068514792e-09
0.45604350587725645	2.877587764850462e-09
0.4562932558804751	3.045565007336006e-09
0.45654300588369373	3.013099832142032e-09
0.4567927558869124	2.8479243436192685e-09
0.45704250589013107	2.5633412008800353e-09
0.4572922558933497	2.297025627804105e-09
0.45754200589656835	2.0732858914855937e-09
0.457791755899787	1.8972390854764775e-09
0.4580415059030057	1.7647590237194358e-09
0.4582912559062243	1.6559459864941968e-09
0.45854100590944297	1.560889605810544e-09
0.4587907559126616	1.4845858645798194e-09
0.45904050591588025	1.4017415141648092e-09
0.4592902559190989	1.3149800664475414e-09
0.4595400059223176	1.2378117077688375e-09
0.4597897559255362	1.1435657285386732e-09
0.46003950592875487	1.0158222151994607e-09
0.4602892559319735	8.334419424572708e-10
0.46053900593519215	5.787748898575717e-10
0.46078875593841084	2.42416800725819e-10
0.4610385059416295	1.7697630651938652e-10
0.4612882559448481	6.661502126962751e-10
0.46153800594806677	1.2045449457623047e-09
0.4617877559512854	1.7501427902269057e-09
0.46203750595450405	2.2238719700224315e-09
0.46228725595772274	2.5630785414361153e-09
0.4625370059609414	2.715568405046739e-09
0.46278675596416	2.5976463673345922e-09
0.46303650596737866	2.1751339185905357e-09
0.4632862559705973	1.4722943544959184e-09
0.463536005973816	5.829174048559364e-10
0.46378575597703464	4.342004382454933e-10
0.4640355059802533	1.3965425064386047e-09
0.4642852559834719	2.1653986126312092e-09
0.46453500598669056	2.755791839148964e-09
0.4647847559899092	3.3644240263857934e-09
0.4650345059931279	3.5860215661243223e-09
0.46528425599634654	3.6252757391333606e-09
0.4655340059995652	3.507472568349411e-09
0.4657837560027838	3.1923879291353668e-09
0.46603350600600246	2.7590769358410272e-09
0.46628325600922116	2.295513986667879e-09
0.4665330060124398	1.8634891632354096e-09
0.46678275601565844	1.4834935295154378e-09
0.4670325060188771	1.157303378738791e-09
0.4672822560220957	8.597919791929654e-10
0.4675320060253144	5.602808505894964e-10
0.46778175602853306	2.7529440385927287e-10
0.4680315060317517	5.226924478900495e-11
0.46828125603497034	3.053548932306775e-10
0.468531006038189	5.664317226500551e-10
0.4687807560414076	8.319154767126037e-10
0.4690305060446263	1.0947858437358973e-09
0.46928025604784496	1.362525155632056e-09
0.4695300060510636	1.6458828113656911e-09
0.46977975605428224	1.9557527193138306e-09
0.4700295060575009	2.301963940271571e-09
0.4702792560607196	2.6934103301165983e-09
0.4705290060639382	3.1301510254303448e-09
0.47077875606715686	3.6109689466534494e-09
0.4710285060703755	4.104421714216882e-09
0.47127825607359414	4.576367921053087e-09
0.4715280060768128	4.932214855669112e-09
0.4717777560800315	5.099715694696108e-09
0.4720275060832501	5.039305046563616e-09
0.47227725608646876	4.6690629528945115e-09
0.4725270060896874	3.9470931302426145e-09
0.47277675609290604	2.9275524580800068e-09
0.47302650609612473	1.6886780258741823e-09
0.4732762560993434	3.5116825169319384e-10
0.473526006102562	7.889124079182018e-10
0.47377575610578065	1.6136634203736746e-09
0.4740255061089993	2.4227875461863972e-09
0.47427525611221794	2.890943453609934e-09
0.47452500611543663	3.113434325450885e-09
0.4747747561186553	3.105346360987188e-09
0.4750245061218739	2.978046632076884e-09
0.47527425612509255	2.7005241543164817e-09
0.4755240061283112	2.4265377412607337e-09
0.4757737561315299	2.2145587987377955e-09
0.47602350613474853	2.078780277215994e-09
0.47627325613796717	2.0080877914571123e-09
0.4765230061411858	1.968447793522625e-09
0.47677275614440445	1.942539661638273e-09
0.47702250614762315	1.90884103679054e-09
0.4772722561508418	1.8327510429271924e-09
0.47752200615406043	1.7128377483577201e-09
0.47777175615727907	1.5455702472725737e-09
0.4780215061604977	1.324855942864752e-09
0.47827125616371635	1.0487456703354286e-09
0.47852100616693505	7.094191869876027e-10
0.4787707561701537	3.0234672784751817e-10
0.47902050617337233	1.7353707112163182e-10
0.47927025617659097	7.082004503154543e-10
0.4795200061798096	1.292395222554265e-09
0.4797697561830283	1.893495126844582e-09
0.48001950618624695	2.408987832783389e-09
0.4802692561894656	2.7675191577804978e-09
0.48051900619268423	2.915376209864158e-09
0.48076875619590287	2.790759527868563e-09
0.4810185061991215	2.3419305270851777e-09
0.4812682562023402	1.5865596759264717e-09
0.48151800620555885	6.515334664303192e-10
0.4817677562087775	4.1497043782825515e-10
0.4820175062119961	1.3782438947869074e-09
0.48226725621521477	2.1282435331253827e-09
0.48251700621843346	2.6856663412983457e-09
0.4827667562216521	3.2586354659321285e-09
0.48301650622487075	3.4258912012995396e-09
0.4832662562280894	3.4241297892137106e-09
0.483516006231308	3.3197201944399002e-09
0.4837657562345267	3.045743212339295e-09
0.48401550623774536	2.6722599151861555e-09
0.484265256240964	2.281367131637963e-09
0.48451500624418264	1.919074810454485e-09
0.4847647562474013	1.6013741783918203e-09
0.4850145062506199	1.3264570539573748e-09
0.4852642562538386	1.0665200310485557e-09
0.48551400625705726	7.981152743417889e-10
0.4857637562602759	5.164768967589869e-10
0.48601350626349454	2.244819974808721e-10
0.4862632562667132	9.041147980003493e-11
0.4865130062699319	3.5960452276557783e-10
0.4867627562731505	6.233107321671798e-10
0.48701250627636916	8.596273849056414e-10
0.4872622562795878	1.0906208808317548e-09
0.48751200628280644	1.3308633697149728e-09
0.4877617562860251	1.602803477253749e-09
0.4880115062892438	1.9348447737681082e-09
0.4882612562924624	2.3547645753172577e-09
0.48851100629568106	2.8780412621941577e-09
0.4887607562988997	3.4859664405870277e-09
0.48901050630211834	4.1584891128854386e-09
0.48926025630533704	4.885024971670846e-09
0.4895100063085557	5.444183438147288e-09
0.4897597563117743	5.781881309509043e-09
0.49000950631499296	5.755731571342831e-09
0.4902592563182116	5.4032315007251965e-09
0.49050900632143024	4.522412772168887e-09
0.49075875632464894	3.2275146560450007e-09
0.4910085063278676	1.6160377834054496e-09
0.4912582563310862	8.338085920232412e-11
0.49150800633430486	1.008910586567774e-09
0.4917577563375235	1.8716669550191366e-09
0.4920075063407422	2.5922668500829906e-09
0.49225725634396084	2.8843808975258037e-09
0.4925070063471795	2.9682602635481554e-09
0.4927567563503981	2.897126587336498e-09
0.49300650635361676	2.6954553477176493e-09
0.49325625635683545	2.404271696495097e-09
0.4935060063600541	2.1765705537281636e-09
0.49375575636327274	2.0148120833139384e-09
0.4940055063664914	1.900567014724459e-09
0.49425525636971	1.8087757081796552e-09
0.49450500637292866	1.7191532099723097e-09
0.49475475637614735	1.6265053091743958e-09
0.495004506379366	1.530351341443158e-09
0.49525425638258463	1.4327785951857038e-09
0.4955040063858033	1.319259178435662e-09
0.4957537563890219	1.2449768116779469e-09
0.4960035063922406	1.1679714883896124e-09
0.49625325639545925	1.0807585958686362e-09
0.4965030063986779	9.652842780286376e-10
0.49675275640189653	7.970200450001197e-10
0.4970025064051152	5.527027257644582e-10
0.4972522564083338	2.1065568928135542e-10
0.4975020064115525	2.446787506088826e-10
0.49775175641477115	7.972214773905343e-10
0.4980015064179898	1.4194662571462713e-09
0.49825125642120843	2.1126084292884845e-09
0.4985010064244271	2.773303030471573e-09
0.49875075642764577	3.2173201203952595e-09
0.4990005064308644	3.39411220997164e-09
0.49925025643408305	3.24059541705912e-09
0.4995000064373017	2.9344968138839333e-09
0.49974975644052033	1.6057155951122627e-09
0.49999950644373903	1.1334131896899065e-10
0.5002492564469576	1.4084459257959169e-09
0.5004990064501763	2.6207490839224236e-09
0.500748756453395	3.4792446321970875e-09
0.5009985064566136	4.094677477979644e-09
0.5012482564598323	4.438800515148988e-09
0.5014980064630509	4.507738669039727e-09
0.5017477564662696	4.292104510294687e-09
0.5019975064694882	3.5071735179671238e-09
0.5022472564727068	2.5981734986792715e-09
0.5024970064759255	1.892060358202224e-09
0.5027467564791441	1.3492275737655338e-09
0.5029965064823628	9.756790909480414e-10
0.5032462564855814	7.206421525903934e-10
0.5034960064888001	5.148833547937905e-10
0.5037457564920188	3.230214158516345e-10
0.5039955064952374	1.3603274965579768e-10
0.5042452564984561	1.1530556062133917e-10
0.5044950065016747	3.328930644519494e-10
0.5047447565048934	6.095663163161495e-10
0.5049945065081121	8.996762863169285e-10
0.5052442565113306	1.1810101334158057e-09
0.5054940065145493	1.4458732827973669e-09
0.5057437565177679	1.6909826891262128e-09
0.5059935065209866	1.9182336904543017e-09
0.5062432565242053	2.138142863273168e-09
0.5064930065274239	2.3635003365737515e-09
0.5067427565306426	2.642933377023565e-09
0.5069925065338612	3.006892591030256e-09
0.5072422565370799	3.484155264629107e-09
0.5074920065402986	3.997574360786381e-09
0.5077417565435172	4.6329661041554774e-09
0.5079915065467359	5.183679647362597e-09
0.5082412565499544	5.5540727963256e-09
0.5084910065531731	5.6816636281560124e-09
0.5087407565563917	5.682015434903512e-09
0.5089905065596104	4.895436399303868e-09
0.5092402565628291	3.199112498087063e-09
0.5094900065660477	1.1486465401495063e-09
0.5097397565692664	8.41256021288993e-10
0.509989506572485	2.3118954920495904e-09
0.5102392565757037	3.2989220705648832e-09
0.5104890065789224	3.936303229868967e-09
0.510738756582141	4.184335896820089e-09
0.5109885065853597	4.185174911227958e-09
0.5112382565885782	3.6424729128747856e-09
0.5114880065917969	2.7696935274744596e-09
0.5117377565950156	2.1632498237571767e-09
0.5119875065982342	1.812088963101254e-09
0.5122372566014529	1.6736509149901236e-09
0.5124870066046715	1.6488484686207342e-09
0.5127367566078902	1.713268926054735e-09
0.5129865066111089	1.7721184959733578e-09
0.5132362566143275	1.7951984076204788e-09
0.5134860066175462	1.7173212387510668e-09
0.5137357566207648	1.531324870717713e-09
0.5139855066239835	1.2891044174449095e-09
0.5142352566272022	1.0304336566271062e-09
0.5144850066304207	7.676273126530325e-10
0.5147347566336394	5.056793763092713e-10
0.514984506636858	2.433815015540059e-10
0.5152342566400767	5.323518120392751e-11
0.5154840066432953	4.090092139016442e-10
0.515733756646514	8.391884120741249e-10
0.5159835066497327	1.3350430861624183e-09
0.5162332566529513	1.851575223542385e-09
0.51648300665617	2.299270730384784e-09
0.5167327566593886	2.621867500483966e-09
0.5169825066626073	2.772651847467701e-09
0.517232256665826	2.797677426601664e-09
0.5174820066690445	2.3470450224536508e-09
0.5177317566722632	1.4699083114058663e-09
0.5179815066754818	4.480936631141157e-10
0.5182312566787005	6.713634758524174e-10
0.5184810066819192	1.663437452741756e-09
0.5187307566851378	2.4667811276399175e-09
0.5189805066883565	3.091833388248719e-09
0.5192302566915751	3.567616924366962e-09
0.5194800066947938	3.812849459297094e-09
0.5197297566980125	3.857151005370208e-09
0.519979506701231	3.717112136803803e-09
0.5202292567044497	3.2119499769705823e-09
0.5204790067076683	2.5912387540243295e-09
0.520728756710887	2.0665638012674896e-09
0.5209785067141057	1.6178205036595073e-09
0.5212282567173243	1.2673768901578722e-09
0.521478006720543	9.881999735917061e-10
0.5217277567237616	7.350294785034725e-10
0.5219775067269803	4.924595180747641e-10
0.5222272567301989	2.6032756212851615e-10
0.5224770067334176	4.136247007210146e-11
0.5227267567366363	3.047932185097282e-10
0.5229765067398549	6.231028112207235e-10
0.5232262567430735	9.5071066277903e-10
0.5234760067462921	1.2677364235462757e-09
0.5237257567495108	1.5681268264372181e-09
0.5239755067527295	1.8512240582218494e-09
0.5242252567559481	2.1261058394192207e-09
0.5244750067591668	2.411250652737772e-09
0.5247247567623854	2.7620171129901013e-09
0.5249745067656041	3.202951993771085e-09
0.5252242567688228	3.7389744917493165e-09
0.5254740067720414	4.285707523161831e-09
0.5257237567752601	4.815021234959971e-09
0.5259735067784786	5.180120537239644e-09
0.5262232567816973	5.345424293536744e-09
0.526473006784916	5.363221017285073e-09
0.5267227567881346	4.927025305194124e-09
0.5269725067913533	3.962332586190211e-09
0.5272222567945719	2.660937846783724e-09
0.5274720067977906	1.1298112604877722e-09
0.5277217568010092	3.0175839403616164e-10
0.5279715068042279	1.4329828848416833e-09
0.5282212568074466	2.2778184574403273e-09
0.5284710068106652	2.899678805305089e-09
0.5287207568138839	3.2297448797158476e-09
0.5289705068171024	3.324690743592102e-09
0.5292202568203211	3.2885535618046396e-09
0.5294700068235398	2.952427703484318e-09
0.5297197568267584	2.5372040252683133e-09
0.5299695068299771	2.205260111987634e-09
0.5302192568331957	1.944093966180927e-09
0.5304690068364144	1.771287266583676e-09
0.5307187568396331	1.6770456473081748e-09
0.5309685068428517	1.6368560295615378e-09
0.5312182568460704	1.627497960624621e-09
0.531468006849289	1.629225025963067e-09
0.5317177568525077	1.581152032263583e-09
0.5319675068557264	1.543294529620248e-09
0.5322172568589449	1.4129471484202491e-09
0.5324670068621636	1.2308096633110044e-09
0.5327167568653822	1.0069630059101324e-09
0.5329665068686009	7.595533313234362e-10
0.5332162568718196	4.752193740517377e-10
0.5334660068750382	1.1987815407512207e-10
0.5337157568782569	3.3244141000279785e-10
0.5339655068814755	8.810201362284147e-10
0.5342152568846942	1.4807569159877643e-09
0.5344650068879128	2.091485623788531e-09
0.5347147568911315	2.655779994252674e-09
0.5349645068943502	3.120127683659138e-09
0.5352142568975687	3.4196132635896276e-09
0.5354640069007874	3.5340744488884117e-09
0.535713756904006	3.313609854620524e-09
0.5359635069072247	2.0388941926747084e-09
0.5362132569104434	2.9491061628015606e-10
0.536463006913662	1.5503179195867337e-09
0.5367127569168807	3.057943272306754e-09
0.5369625069200993	4.078430693165651e-09
0.537212256923318	4.710967414156471e-09
0.5374620069265367	5.031630738328974e-09
0.5377117569297553	4.928130931017001e-09
0.537961506932974	4.156547087733424e-09
0.5382112569361925	2.898417106897563e-09
0.5384610069394112	1.9161009824836026e-09
0.5387107569426299	1.2328766234073075e-09
0.5389605069458485	7.992697440028991e-10
0.5392102569490672	5.662111793255415e-10
0.5394600069522858	4.900914720828941e-10
0.5397097569555045	4.954148335444312e-10
0.5399595069587232	5.101383363450698e-10
0.5402092569619418	3.5541918263993536e-10
0.5404590069651605	7.98545567833345e-11
0.5407087569683791	2.2272057507383433e-10
0.5409585069715978	4.356023625666057e-10
0.5412082569748163	5.998338340291547e-10
0.541458006978035	8.861173271372715e-10
0.5417077569812537	1.3330752748181442e-09
0.5419575069844723	1.717383864755662e-09
0.542207256987691	1.9230368768028615e-09
0.5424570069909096	2.0211858547614216e-09
0.5427067569941283	2.1123669433111587e-09
0.542956506997347	2.5576581639655594e-09
0.5432062570005656	3.0725413426414003e-09
0.5434560070037843	3.4537680854674028e-09
0.5437057570070029	3.7229253866131433e-09
0.5439555070102216	4.002292992769233e-09
0.5442052570134402	4.592166740494026e-09
0.5444550070166588	6.02639386466271e-09
0.5447047570198775	6.897691383115778e-09
0.5449545070230961	7.091309343580254e-09
0.5452042570263148	6.524762229422507e-09
0.5454540070295335	3.842102730551882e-09
0.5457037570327521	9.74991114938844e-10
0.5459535070359708	1.611417779117938e-09
0.5462032570391894	3.852298237841525e-09
0.5464530070424081	5.464277417806811e-09
0.5467027570456268	6.310625612385208e-09
0.5469525070488453	6.613053014744327e-09
0.547202257052064	5.635173567796947e-09
0.5474520070552826	3.146181444708441e-09
0.5477017570585013	9.962436742042252e-10
0.5479515070617199	3.980481238568338e-11
0.5482012570649386	1.0688065661822202e-10
0.5484510070681573	6.063375272739732e-10
0.5487007570713759	1.7102542534453219e-09
0.5489505070745946	2.2152187714013277e-09
0.5492002570778132	2.1751689414099586e-09
0.5494500070810319	1.1887118115894512e-09
0.5496997570842506	9.884328427403124e-10
0.5499495070874691	1.8567545891538133e-09
0.5501992570906878	2.4602672653749233e-09
0.5504490070939064	1.544451868774597e-09
0.5506987570971251	1.4162578898974388e-09
0.5509485071003438	2.2125354353612955e-09
0.5511982571035624	6.989859874551026e-10
0.5514480071067811	4.401941716260067e-09
0.5516977571099997	3.770440532327719e-09
0.5519475071132184	4.698517679680258e-09
0.5521972571164371	8.09103715280672e-09
0.5524470071196557	2.8033853052191936e-09
0.5526967571228744	9.304344667488739e-09
0.552946507126093	9.85959708719321e-09
0.5531962571293116	1.3211863023393303e-08
0.5534460071325303	2.5070690127205086e-08
0.5536957571357489	1.491133845730149e-08
0.5539455071389676	2.5083468143633088e-08
0.5541952571421862	3.2610964468087653e-08
0.5544450071454049	1.1021490123827992e-08
0.5546947571486235	5.292181114986987e-08
0.5549445071518422	4.0110984309739053e-08
0.5551942571550609	5.9498140221717775e-08
0.5554440071582795	9.129135217072034e-08
0.5556937571614982	1.583677427251491e-08
0.5559435071647167	1.0552446412170488e-07
0.5561932571679354	1.0717673781576729e-07
0.5564430071711541	1.0005447301384839e-07
0.5566927571743727	1.8698915906037415e-07
0.5569425071775914	7.984035149264498e-08
0.55719225718081	2.206113702127389e-07
0.5574420071840287	2.5654584604731433e-07
0.5576917571872474	1.2946849514801197e-07
0.557941507190466	3.5234981942373e-07
0.5581912571936847	2.3553642896292578e-07
0.5584410071969033	3.7725427420621955e-07
0.558690757200122	5.378659647610183e-07
0.5589405072033407	1.1610523501694107e-07
0.5591902572065592	1.910604773088714e-06
0.5594400072097779	5.269097922985079e-06
0.5596897572129965	4.7094208971298084e-05
0.5599395072162152	0.0001350422258355068
0.5601892572194338	3.12076866786129e-05
0.5604390072226525	5.275557391645808e-06
0.5606887572258712	7.325137987058497e-07
0.5609385072290898	6.282469102597998e-08
0.5611882572323085	4.727625075162234e-09
0.5614380072355271	3.539484452590993e-10
0.5616877572387458	2.64834863648941e-11
0.5619375072419645	1.974772375009813e-12
0.562187257245183	1.4330736960950293e-13
0.5624370072484017	1.0312054378268887e-14
0.5626867572516203	7.849870877023999e-16
0.562936507254839	5.929764488056149e-17
0.5631862572580577	4.5032025214173644e-18
0.5634360072612763	3.1226586827346686e-19
0.563685757264495	8.21752284930176e-21
0.5639355072677136	8.21752284930176e-21
0.5641852572709323	8.21752284930176e-21
0.564435007274151	8.21752284930176e-21
0.5646847572773696	8.21752284930176e-21
0.5649345072805882	8.21752284930176e-21
0.5651842572838068	8.21752284930176e-21
0.5654340072870255	8.21752284930176e-21
0.5656837572902442	8.21752284930176e-21
0.5659335072934628	8.21752284930176e-21
0.5661832572966815	8.21752284930176e-21
0.5664330072999001	8.21752284930176e-21
0.5666827573031188	8.21752284930176e-21
0.5669325073063374	8.21752284930176e-21
0.5671822573095561	8.21752284930176e-21
0.5674320073127748	8.21752284930176e-21
0.5676817573159934	8.21752284930176e-21
0.567931507319212	8.21752284930176e-21
0.5681812573224306	8.21752284930176e-21
0.5684310073256493	8.21752284930176e-21
0.568680757328868	8.21752284930176e-21
0.5689305073320866	8.21752284930176e-21
0.5691802573353053	8.21752284930176e-21
0.5694300073385239	8.21752284930176e-21
0.5696797573417426	8.21752284930176e-21
0.5699295073449613	8.21752284930176e-21
0.5701792573481799	8.21752284930176e-21
0.5704290073513986	8.21752284930176e-21
0.5706787573546171	8.21752284930176e-21
0.5709285073578358	8.21752284930176e-21
0.5711782573610545	8.21752284930176e-21
0.5714280073642731	8.21752284930176e-21
0.5716777573674918	8.21752284930176e-21
0.5719275073707104	8.21752284930176e-21
0.5721772573739291	8.21752284930176e-21
0.5724270073771478	8.21752284930176e-21
0.5726767573803664	8.21752284930176e-21
0.5729265073835851	8.21752284930176e-21
0.5731762573868037	8.21752284930176e-21
0.5734260073900224	8.21752284930176e-21
0.573675757393241	8.21752284930176e-21
0.5739255073964596	8.21752284930176e-21
0.5741752573996783	8.21752284930176e-21
0.5744250074028969	8.21752284930176e-21
0.5746747574061156	8.21752284930176e-21
0.5749245074093342	8.21752284930176e-21
0.5751742574125529	8.21752284930176e-21
0.5754240074157716	8.21752284930176e-21
0.5756737574189902	8.21752284930176e-21
0.5759235074222089	8.21752284930176e-21
0.5761732574254275	8.21752284930176e-21
0.5764230074286462	8.21752284930176e-21
0.5766727574318649	8.21752284930176e-21
0.5769225074350834	8.21752284930176e-21
0.5771722574383021	8.21752284930176e-21
0.5774220074415207	8.21752284930176e-21
0.5776717574447394	8.21752284930176e-21
0.5779215074479581	8.21752284930176e-21
0.5781712574511767	8.21752284930176e-21
0.5784210074543954	8.21752284930176e-21
0.578670757457614	8.21752284930176e-21
0.5789205074608327	8.21752284930176e-21
0.5791702574640514	8.21752284930176e-21
0.57942000746727	8.21752284930176e-21
0.5796697574704887	8.21752284930176e-21
0.5799195074737072	8.21752284930176e-21
0.5801692574769259	8.21752284930176e-21
0.5804190074801445	8.21752284930176e-21
0.5806687574833632	8.21752284930176e-21
0.5809185074865819	8.21752284930176e-21
0.5811682574898005	8.21752284930176e-21
0.5814180074930192	8.21752284930176e-21
0.5816677574962378	8.21752284930176e-21
0.5819175074994565	8.21752284930176e-21
0.5821672575026752	8.21752284930176e-21
0.5824170075058938	8.21752284930176e-21
0.5826667575091125	8.21752284930176e-21
0.582916507512331	8.21752284930176e-21
0.5831662575155497	8.21752284930176e-21
0.5834160075187684	8.21752284930176e-21
0.583665757521987	8.21752284930176e-21
0.5839155075252057	8.21752284930176e-21
0.5841652575284243	8.21752284930176e-21
0.584415007531643	8.21752284930176e-21
0.5846647575348617	8.21752284930176e-21
0.5849145075380803	8.21752284930176e-21
0.585164257541299	8.21752284930176e-21
0.5854140075445176	8.21752284930176e-21
0.5856637575477363	8.21752284930176e-21
0.585913507550955	8.21752284930176e-21
0.5861632575541735	8.21752284930176e-21
0.5864130075573922	8.21752284930176e-21
0.5866627575606108	8.21752284930176e-21
0.5869125075638295	8.21752284930176e-21
0.5871622575670481	8.21752284930176e-21
0.5874120075702668	8.21752284930176e-21
0.5876617575734855	8.21752284930176e-21
0.5879115075767041	8.21752284930176e-21
0.5881612575799228	8.21752284930176e-21
0.5884110075831414	8.21752284930176e-21
0.58866075758636	8.21752284930176e-21
0.5889105075895787	8.21752284930176e-21
0.5891602575927973	8.21752284930176e-21
0.589410007596016	8.21752284930176e-21
0.5896597575992346	8.21752284930176e-21
0.5899095076024533	8.21752284930176e-21
0.590159257605672	8.21752284930176e-21
0.5904090076088906	8.21752284930176e-21
0.5906587576121093	8.21752284930176e-21
0.5909085076153279	8.21752284930176e-21
0.5911582576185466	8.21752284930176e-21
0.5914080076217653	8.21752284930176e-21
0.5916577576249838	8.21752284930176e-21
0.5919075076282025	8.21752284930176e-21
0.5921572576314211	8.21752284930176e-21
0.5924070076346398	8.21752284930176e-21
0.5926567576378584	8.21752284930176e-21
0.5929065076410771	8.21752284930176e-21
0.5931562576442958	8.21752284930176e-21
0.5934060076475144	8.21752284930176e-21
0.5936557576507331	8.21752284930176e-21
0.5939055076539517	8.21752284930176e-21
0.5941552576571704	8.21752284930176e-21
0.5944050076603891	8.21752284930176e-21
0.5946547576636076	8.21752284930176e-21
0.5949045076668263	8.21752284930176e-21
0.5951542576700449	8.21752284930176e-21
0.5954040076732636	8.21752284930176e-21
0.5956537576764823	8.21752284930176e-21
0.5959035076797009	8.21752284930176e-21
0.5961532576829196	8.21752284930176e-21
0.5964030076861382	8.21752284930176e-21
0.5966527576893569	8.21752284930176e-21
0.5969025076925756	8.21752284930176e-21
0.5971522576957942	8.21752284930176e-21
0.5974020076990129	8.21752284930176e-21
0.5976517577022314	8.21752284930176e-21
0.5979015077054501	8.21752284930176e-21
0.5981512577086688	8.21752284930176e-21
0.5984010077118874	8.21752284930176e-21
0.5986507577151061	8.21752284930176e-21
0.5989005077183247	8.21752284930176e-21
0.5991502577215434	8.21752284930176e-21
0.599400007724762	8.21752284930176e-21
0.5996497577279807	8.21752284930176e-21
0.5998995077311994	8.21752284930176e-21
0.600149257734418	8.21752284930176e-21
0.6003990077376367	8.21752284930176e-21
0.6006487577408552	8.21752284930176e-21
0.6008985077440739	8.21752284930176e-21
0.6011482577472926	8.21752284930176e-21
0.6013980077505112	8.21752284930176e-21
0.6016477577537299	8.21752284930176e-21
0.6018975077569485	8.21752284930176e-21
0.6021472577601672	8.21752284930176e-21
0.6023970077633859	8.21752284930176e-21
0.6026467577666045	8.21752284930176e-21
0.6028965077698232	8.21752284930176e-21
0.6031462577730418	8.21752284930176e-21
0.6033960077762605	8.21752284930176e-21
0.6036457577794792	8.21752284930176e-21
0.6038955077826977	8.21752284930176e-21
0.6041452577859164	8.21752284930176e-21
0.604395007789135	8.21752284930176e-21
0.6046447577923537	8.21752284930176e-21
0.6048945077955724	8.21752284930176e-21
0.605144257798791	8.21752284930176e-21
0.6053940078020097	8.21752284930176e-21
0.6056437578052283	8.21752284930176e-21
0.605893507808447	8.21752284930176e-21
0.6061432578116656	8.21752284930176e-21
0.6063930078148843	8.21752284930176e-21
0.606642757818103	8.21752284930176e-21
0.6068925078213215	8.21752284930176e-21
0.6071422578245402	8.21752284930176e-21
0.6073920078277588	8.21752284930176e-21
0.6076417578309775	8.21752284930176e-21
0.6078915078341962	8.21752284930176e-21
0.6081412578374148	8.21752284930176e-21
0.6083910078406335	8.21752284930176e-21
0.6086407578438521	8.21752284930176e-21
0.6088905078470708	8.21752284930176e-21
0.6091402578502895	8.21752284930176e-21
0.609390007853508	8.21752284930176e-21
0.6096397578567267	8.21752284930176e-21
0.6098895078599453	8.21752284930176e-21
0.610139257863164	8.21752284930176e-21
0.6103890078663827	8.21752284930176e-21
0.6106387578696013	8.21752284930176e-21
0.61088850787282	8.21752284930176e-21
0.6111382578760386	8.21752284930176e-21
0.6113880078792573	8.21752284930176e-21
0.611637757882476	8.21752284930176e-21
0.6118875078856946	8.21752284930176e-21
0.6121372578889133	8.21752284930176e-21
0.6123870078921319	8.21752284930176e-21
0.6126367578953505	8.21752284930176e-21
0.6128865078985691	8.21752284930176e-21
0.6131362579017878	8.21752284930176e-21
0.6133860079050065	8.21752284930176e-21
0.6136357579082251	8.21752284930176e-21
0.6138855079114438	8.21752284930176e-21
0.6141352579146624	8.21752284930176e-21
0.6143850079178811	8.21752284930176e-21
0.6146347579210998	8.21752284930176e-21
0.6148845079243184	8.21752284930176e-21
0.6151342579275371	8.21752284930176e-21
0.6153840079307556	8.21752284930176e-21
0.6156337579339743	8.21752284930176e-21
0.615883507937193	8.21752284930176e-21
0.6161332579404116	8.21752284930176e-21
0.6163830079436303	8.21752284930176e-21
0.6166327579468489	8.21752284930176e-21
0.6168825079500676	8.21752284930176e-21
0.6171322579532863	8.21752284930176e-21
0.6173820079565049	8.21752284930176e-21
0.6176317579597236	8.21752284930176e-21
0.6178815079629422	8.21752284930176e-21
0.6181312579661609	8.21752284930176e-21
0.6183810079693794	8.21752284930176e-21
0.6186307579725981	8.21752284930176e-21
0.6188805079758168	8.21752284930176e-21
0.6191302579790354	8.21752284930176e-21
0.6193800079822541	8.21752284930176e-21
0.6196297579854727	8.21752284930176e-21
0.6198795079886914	8.21752284930176e-21
0.6201292579919101	8.21752284930176e-21
0.6203790079951287	8.21752284930176e-21
0.6206287579983474	8.21752284930176e-21
0.620878508001566	8.21752284930176e-21
0.6211282580047847	8.21752284930176e-21
0.6213780080080034	8.21752284930176e-21
0.6216277580112219	8.21752284930176e-21
0.6218775080144406	8.21752284930176e-21
0.6221272580176592	8.21752284930176e-21
0.6223770080208779	8.21752284930176e-21
0.6226267580240966	8.21752284930176e-21
0.6228765080273152	8.21752284930176e-21
0.6231262580305339	8.21752284930176e-21
0.6233760080337525	8.21752284930176e-21
0.6236257580369712	8.21752284930176e-21
0.6238755080401899	8.21752284930176e-21
0.6241252580434085	8.21752284930176e-21
0.6243750080466272	8.21752284930176e-21
0.6246247580498457	8.21752284930176e-21
0.6248745080530644	8.21752284930176e-21
0.625124258056283	8.21752284930176e-21
0.6253740080595017	8.21752284930176e-21
0.6256237580627204	8.21752284930176e-21
0.625873508065939	8.21752284930176e-21
0.6261232580691577	8.21752284930176e-21
0.6263730080723763	8.21752284930176e-21
0.626622758075595	8.21752284930176e-21
0.6268725080788137	8.21752284930176e-21
0.6271222580820323	8.21752284930176e-21
0.627372008085251	8.21752284930176e-21
0.6276217580884695	8.21752284930176e-21
0.6278715080916882	8.21752284930176e-21
0.6281212580949069	8.21752284930176e-21
0.6283710080981255	8.21752284930176e-21
0.6286207581013442	8.21752284930176e-21
0.6288705081045628	8.21752284930176e-21
0.6291202581077815	8.21752284930176e-21
0.6293700081110002	8.21752284930176e-21
0.6296197581142188	8.21752284930176e-21
0.6298695081174375	8.21752284930176e-21
0.6301192581206561	8.21752284930176e-21
0.6303690081238748	8.21752284930176e-21
0.6306187581270934	8.21752284930176e-21
0.630868508130312	8.21752284930176e-21
0.6311182581335307	8.21752284930176e-21
0.6313680081367493	8.21752284930176e-21
0.631617758139968	8.21752284930176e-21
0.6318675081431866	8.21752284930176e-21
0.6321172581464053	8.21752284930176e-21
0.632367008149624	8.21752284930176e-21
0.6326167581528426	8.21752284930176e-21
0.6328665081560613	8.21752284930176e-21
0.6331162581592799	8.21752284930176e-21
0.6333660081624986	8.21752284930176e-21
0.6336157581657172	8.21752284930176e-21
0.6338655081689358	8.21752284930176e-21
0.6341152581721545	8.21752284930176e-21
0.6343650081753731	8.21752284930176e-21
0.6346147581785918	8.21752284930176e-21
0.6348645081818105	8.21752284930176e-21
0.6351142581850291	8.21752284930176e-21
0.6353640081882478	8.21752284930176e-21
0.6356137581914664	8.21752284930176e-21
0.6358635081946851	8.21752284930176e-21
0.6361132581979038	8.21752284930176e-21
0.6363630082011223	8.21752284930176e-21
0.636612758204341	8.21752284930176e-21
0.6368625082075596	8.21752284930176e-21
0.6371122582107783	8.21752284930176e-21
0.637362008213997	8.21752284930176e-21
0.6376117582172156	8.21752284930176e-21
0.6378615082204343	8.21752284930176e-21
0.6381112582236529	8.21752284930176e-21
0.6383610082268716	8.21752284930176e-21
0.6386107582300902	8.21752284930176e-21
0.6388605082333089	8.21752284930176e-21
0.6391102582365276	8.21752284930176e-21
0.6393600082397461	8.21752284930176e-21
0.6396097582429648	8.21752284930176e-21
0.6398595082461834	8.21752284930176e-21
0.6401092582494021	8.21752284930176e-21
0.6403590082526208	8.21752284930176e-21
0.6406087582558394	8.21752284930176e-21
0.6408585082590581	8.21752284930176e-21
0.6411082582622767	8.21752284930176e-21
0.6413580082654954	8.21752284930176e-21
0.6416077582687141	8.21752284930176e-21
0.6418575082719327	8.21752284930176e-21
0.6421072582751514	8.21752284930176e-21
0.64235700827837	8.21752284930176e-21
0.6426067582815886	8.21752284930176e-21
0.6428565082848073	8.21752284930176e-21
0.6431062582880259	8.21752284930176e-21
0.6433560082912446	8.21752284930176e-21
0.6436057582944632	8.21752284930176e-21
0.6438555082976819	8.21752284930176e-21
0.6441052583009006	8.21752284930176e-21
0.6443550083041192	8.21752284930176e-21
0.6446047583073379	8.21752284930176e-21
0.6448545083105565	8.21752284930176e-21
0.6451042583137752	8.21752284930176e-21
0.6453540083169937	8.21752284930176e-21
0.6456037583202124	8.21752284930176e-21
0.6458535083234311	8.21752284930176e-21
0.6461032583266497	8.21752284930176e-21
0.6463530083298684	8.21752284930176e-21
0.646602758333087	8.21752284930176e-21
0.6468525083363057	8.21752284930176e-21
0.6471022583395244	8.21752284930176e-21
0.647352008342743	8.21752284930176e-21
0.6476017583459617	8.21752284930176e-21
0.6478515083491803	8.21752284930176e-21
0.648101258352399	8.21752284930176e-21
0.6483510083556177	8.21752284930176e-21
0.6486007583588362	8.21752284930176e-21
0.6488505083620549	8.21752284930176e-21
0.6491002583652735	8.21752284930176e-21
0.6493500083684922	8.21752284930176e-21
0.6495997583717109	8.21752284930176e-21
0.6498495083749295	8.21752284930176e-21
0.6500992583781482	8.21752284930176e-21
0.6503490083813668	8.21752284930176e-21
0.6505987583845855	8.21752284930176e-21
0.6508485083878041	8.21752284930176e-21
0.6510982583910228	8.21752284930176e-21
0.6513480083942415	8.21752284930176e-21
0.65159775839746	8.21752284930176e-21
0.6518475084006787	8.21752284930176e-21
0.6520972584038973	8.21752284930176e-21
0.652347008407116	8.21752284930176e-21
0.6525967584103347	8.21752284930176e-21
0.6528465084135533	8.21752284930176e-21
0.653096258416772	8.21752284930176e-21
0.6533460084199906	8.21752284930176e-21
0.6535957584232093	8.21752284930176e-21
0.653845508426428	8.21752284930176e-21
0.6540952584296466	8.21752284930176e-21
0.6543450084328652	8.21752284930176e-21
0.6545947584360838	8.21752284930176e-21
0.6548445084393025	8.21752284930176e-21
0.6550942584425212	8.21752284930176e-21
0.6553440084457398	8.21752284930176e-21
0.6555937584489585	8.21752284930176e-21
0.6558435084521771	8.21752284930176e-21
0.6560932584553958	8.21752284930176e-21
0.6563430084586145	8.21752284930176e-21
0.6565927584618331	8.21752284930176e-21
0.6568425084650518	8.21752284930176e-21
0.6570922584682704	8.21752284930176e-21
0.657342008471489	8.21752284930176e-21
0.6575917584747076	8.21752284930176e-21
0.6578415084779263	8.21752284930176e-21
0.658091258481145	8.21752284930176e-21
0.6583410084843636	8.21752284930176e-21
0.6585907584875823	8.21752284930176e-21
0.6588405084908009	8.21752284930176e-21
0.6590902584940196	8.21752284930176e-21
0.6593400084972383	8.21752284930176e-21
0.6595897585004569	8.21752284930176e-21
0.6598395085036756	8.21752284930176e-21
0.6600892585068941	8.21752284930176e-21
0.6603390085101128	8.21752284930176e-21
0.6605887585133315	8.21752284930176e-21
0.6608385085165501	8.21752284930176e-21
0.6610882585197688	8.21752284930176e-21
0.6613380085229874	8.21752284930176e-21
0.6615877585262061	8.21752284930176e-21
0.6618375085294248	8.21752284930176e-21
0.6620872585326434	8.21752284930176e-21
0.6623370085358621	8.21752284930176e-21
0.6625867585390807	8.21752284930176e-21
0.6628365085422994	8.21752284930176e-21
0.6630862585455181	8.21752284930176e-21
0.6633360085487366	8.21752284930176e-21
0.6635857585519553	8.21752284930176e-21
0.6638355085551739	8.21752284930176e-21
0.6640852585583926	8.21752284930176e-21
0.6643350085616112	8.21752284930176e-21
0.6645847585648299	8.21752284930176e-21
0.6648345085680486	8.21752284930176e-21
0.6650842585712672	8.21752284930176e-21
0.6653340085744859	8.21752284930176e-21
0.6655837585777045	8.21752284930176e-21
0.6658335085809232	8.21752284930176e-21
0.6660832585841419	8.21752284930176e-21
0.6663330085873604	8.21752284930176e-21
0.6665827585905791	8.21752284930176e-21
0.6668325085937977	8.21752284930176e-21
0.6670822585970164	8.21752284930176e-21
0.6673320086002351	8.21752284930176e-21
0.6675817586034537	8.21752284930176e-21
0.6678315086066724	8.21752284930176e-21
0.668081258609891	8.21752284930176e-21
0.6683310086131097	8.21752284930176e-21
0.6685807586163284	8.21752284930176e-21
0.668830508619547	8.21752284930176e-21
0.6690802586227657	8.21752284930176e-21
0.6693300086259842	8.21752284930176e-21
0.6695797586292029	8.21752284930176e-21
0.6698295086324216	8.21752284930176e-21
0.6700792586356402	8.21752284930176e-21
0.6703290086388589	8.21752284930176e-21
0.6705787586420775	8.21752284930176e-21
0.6708285086452962	8.21752284930176e-21
0.6710782586485148	8.21752284930176e-21
0.6713280086517335	8.21752284930176e-21
0.6715777586549522	8.21752284930176e-21
0.6718275086581708	8.21752284930176e-21
0.6720772586613895	8.21752284930176e-21
0.672327008664608	8.21752284930176e-21
0.6725767586678267	8.21752284930176e-21
0.6728265086710454	8.21752284930176e-21
0.673076258674264	8.21752284930176e-21
0.6733260086774827	8.21752284930176e-21
0.6735757586807013	8.21752284930176e-21
0.67382550868392	8.21752284930176e-21
0.6740752586871387	8.21752284930176e-21
0.6743250086903573	8.21752284930176e-21
0.674574758693576	8.21752284930176e-21
0.6748245086967946	8.21752284930176e-21
0.6750742587000133	8.21752284930176e-21
0.675324008703232	8.21752284930176e-21
0.6755737587064505	8.21752284930176e-21
0.6758235087096692	8.21752284930176e-21
0.6760732587128878	8.21752284930176e-21
0.6763230087161065	8.21752284930176e-21
0.6765727587193252	8.21752284930176e-21
0.6768225087225438	8.21752284930176e-21
0.6770722587257625	8.21752284930176e-21
0.6773220087289811	8.21752284930176e-21
0.6775717587321998	8.21752284930176e-21
0.6778215087354184	8.21752284930176e-21
0.678071258738637	8.21752284930176e-21
0.6783210087418557	8.21752284930176e-21
0.6785707587450743	8.21752284930176e-21
0.678820508748293	8.21752284930176e-21
0.6790702587515116	8.21752284930176e-21
0.6793200087547303	8.21752284930176e-21
0.679569758757949	8.21752284930176e-21
0.6798195087611676	8.21752284930176e-21
0.6800692587643863	8.21752284930176e-21
0.6803190087676049	8.21752284930176e-21
0.6805687587708236	8.21752284930176e-21
0.6808185087740423	8.21752284930176e-21
0.6810682587772608	8.21752284930176e-21
0.6813180087804795	8.21752284930176e-21
0.6815677587836981	8.21752284930176e-21
0.6818175087869168	8.21752284930176e-21
0.6820672587901355	8.21752284930176e-21
0.6823170087933541	8.21752284930176e-21
0.6825667587965728	8.21752284930176e-21
0.6828165087997914	8.21752284930176e-21
0.6830662588030101	8.21752284930176e-21
0.6833160088062287	8.21752284930176e-21
0.6835657588094474	8.21752284930176e-21
0.6838155088126661	8.21752284930176e-21
0.6840652588158846	8.21752284930176e-21
0.6843150088191033	8.21752284930176e-21
0.6845647588223219	8.21752284930176e-21
0.6848145088255406	8.21752284930176e-21
0.6850642588287593	8.21752284930176e-21
0.6853140088319779	8.21752284930176e-21
0.6855637588351966	8.21752284930176e-21
0.6858135088384152	8.21752284930176e-21
0.6860632588416339	8.21752284930176e-21
0.6863130088448526	8.21752284930176e-21
0.6865627588480712	8.21752284930176e-21
0.6868125088512899	8.21752284930176e-21
0.6870622588545084	8.21752284930176e-21
0.6873120088577271	8.21752284930176e-21
0.6875617588609458	8.21752284930176e-21
0.6878115088641644	8.21752284930176e-21
0.6880612588673831	8.21752284930176e-21
0.6883110088706017	8.21752284930176e-21
0.6885607588738204	8.21752284930176e-21
0.6888105088770391	8.21752284930176e-21
0.6890602588802577	8.21752284930176e-21
0.6893100088834764	8.21752284930176e-21
0.689559758886695	8.21752284930176e-21
0.6898095088899137	8.21752284930176e-21
0.6900592588931322	8.21752284930176e-21
0.6903090088963509	8.21752284930176e-21
0.6905587588995696	8.21752284930176e-21
0.6908085089027882	8.21752284930176e-21
0.6910582589060069	8.21752284930176e-21
0.6913080089092255	8.21752284930176e-21
0.6915577589124442	8.21752284930176e-21
0.6918075089156629	8.21752284930176e-21
0.6920572589188815	8.21752284930176e-21
0.6923070089221002	8.21752284930176e-21
0.6925567589253188	8.21752284930176e-21
0.6928065089285375	8.21752284930176e-21
0.6930562589317562	8.21752284930176e-21
0.6933060089349747	8.21752284930176e-21
0.6935557589381934	8.21752284930176e-21
0.693805508941412	8.21752284930176e-21
0.6940552589446307	8.21752284930176e-21
0.6943050089478494	8.21752284930176e-21
0.694554758951068	8.21752284930176e-21
0.6948045089542867	8.21752284930176e-21
0.6950542589575053	8.21752284930176e-21
0.695304008960724	8.21752284930176e-21
0.6955537589639427	8.21752284930176e-21
0.6958035089671613	8.21752284930176e-21
0.69605325897038	8.21752284930176e-21
0.6963030089735985	8.21752284930176e-21
0.6965527589768172	8.21752284930176e-21
0.6968025089800358	8.21752284930176e-21
0.6970522589832545	8.21752284930176e-21
0.6973020089864732	8.21752284930176e-21
0.6975517589896918	8.21752284930176e-21
0.6978015089929105	8.21752284930176e-21
0.6980512589961291	8.21752284930176e-21
0.6983010089993478	8.21752284930176e-21
0.6985507590025665	8.21752284930176e-21
0.698800509005785	8.21752284930176e-21
0.6990502590090037	8.21752284930176e-21
0.6993000090122223	8.21752284930176e-21
0.699549759015441	8.21752284930176e-21
0.6997995090186597	8.21752284930176e-21
0.7000492590218783	8.21752284930176e-21
0.700299009025097	8.21752284930176e-21
0.7005487590283156	8.21752284930176e-21
0.7007985090315343	8.21752284930176e-21
0.701048259034753	8.21752284930176e-21
0.7012980090379716	8.21752284930176e-21
0.7015477590411903	8.21752284930176e-21
0.7017975090444089	8.21752284930176e-21
0.7020472590476275	8.21752284930176e-21
0.7022970090508462	8.21752284930176e-21
0.7025467590540648	8.21752284930176e-21
0.7027965090572835	8.21752284930176e-21
0.7030462590605021	8.21752284930176e-21
0.7032960090637208	8.21752284930176e-21
0.7035457590669394	8.21752284930176e-21
0.7037955090701581	8.21752284930176e-21
0.7040452590733768	8.21752284930176e-21
0.7042950090765954	8.21752284930176e-21
0.7045447590798141	8.21752284930176e-21
0.7047945090830326	8.21752284930176e-21
0.7050442590862513	8.21752284930176e-21
0.70529400908947	8.21752284930176e-21
0.7055437590926886	8.21752284930176e-21
0.7057935090959073	8.21752284930176e-21
0.7060432590991259	8.21752284930176e-21
0.7062930091023446	8.21752284930176e-21
0.7065427591055633	8.21752284930176e-21
0.7067925091087819	8.21752284930176e-21
0.7070422591120006	8.21752284930176e-21
0.7072920091152192	8.21752284930176e-21
0.7075417591184379	8.21752284930176e-21
0.7077915091216566	8.21752284930176e-21
0.7080412591248751	8.21752284930176e-21
0.7082910091280938	8.21752284930176e-21
0.7085407591313124	8.21752284930176e-21
0.7087905091345311	8.21752284930176e-21
0.7090402591377497	8.21752284930176e-21
0.7092900091409684	8.21752284930176e-21
0.7095397591441871	8.21752284930176e-21
0.7097895091474057	8.21752284930176e-21
0.7100392591506244	8.21752284930176e-21
0.710289009153843	8.21752284930176e-21
0.7105387591570617	8.21752284930176e-21
0.7107885091602804	8.21752284930176e-21
0.7110382591634989	8.21752284930176e-21
0.7112880091667176	8.21752284930176e-21
0.7115377591699362	8.21752284930176e-21
0.7117875091731549	8.21752284930176e-21
0.7120372591763736	8.21752284930176e-21
0.7122870091795922	8.21752284930176e-21
0.7125367591828109	8.21752284930176e-21
0.7127865091860295	8.21752284930176e-21
0.7130362591892482	8.21752284930176e-21
0.7132860091924669	8.21752284930176e-21
0.7135357591956855	8.21752284930176e-21
0.7137855091989042	8.21752284930176e-21
0.7140352592021227	8.21752284930176e-21
0.7142850092053414	8.21752284930176e-21
0.7145347592085601	8.21752284930176e-21
0.7147845092117787	8.21752284930176e-21
0.7150342592149974	8.21752284930176e-21
0.715284009218216	8.21752284930176e-21
0.7155337592214347	8.21752284930176e-21
0.7157835092246533	8.21752284930176e-21
0.716033259227872	8.21752284930176e-21
0.7162830092310907	8.21752284930176e-21
0.7165327592343093	8.21752284930176e-21
0.716782509237528	8.21752284930176e-21
0.7170322592407465	8.21752284930176e-21
0.7172820092439652	8.21752284930176e-21
0.7175317592471839	8.21752284930176e-21
0.7177815092504025	8.21752284930176e-21
0.7180312592536212	8.21752284930176e-21
0.7182810092568398	8.21752284930176e-21
0.7185307592600585	8.21752284930176e-21
0.7187805092632772	8.21752284930176e-21
0.7190302592664958	8.21752284930176e-21
0.7192800092697145	8.21752284930176e-21
0.7195297592729331	8.21752284930176e-21
0.7197795092761518	8.21752284930176e-21
0.7200292592793704	8.21752284930176e-21
0.720279009282589	8.21752284930176e-21
0.7205287592858077	8.21752284930176e-21
0.7207785092890263	8.21752284930176e-21
0.721028259292245	8.21752284930176e-21
0.7212780092954637	8.21752284930176e-21
0.7215277592986823	8.21752284930176e-21
0.721777509301901	8.21752284930176e-21
0.7220272593051196	8.21752284930176e-21
0.7222770093083383	8.21752284930176e-21
0.7225267593115569	8.21752284930176e-21
0.7227765093147756	8.21752284930176e-21
0.7230262593179942	8.21752284930176e-21
0.7232760093212128	8.21752284930176e-21
0.7235257593244315	8.21752284930176e-21
0.7237755093276501	8.21752284930176e-21
0.7240252593308688	8.21752284930176e-21
0.7242750093340875	8.21752284930176e-21
0.7245247593373061	8.21752284930176e-21
0.7247745093405248	8.21752284930176e-21
0.7250242593437434	8.21752284930176e-21
0.7252740093469621	8.21752284930176e-21
0.7255237593501808	8.21752284930176e-21
0.7257735093533993	8.21752284930176e-21
0.726023259356618	8.21752284930176e-21
0.7262730093598366	8.21752284930176e-21
0.7265227593630553	8.21752284930176e-21
0.726772509366274	8.21752284930176e-21
0.7270222593694926	8.21752284930176e-21
0.7272720093727113	8.21752284930176e-21
0.7275217593759299	8.21752284930176e-21
0.7277715093791486	8.21752284930176e-21
0.7280212593823673	8.21752284930176e-21
0.7282710093855859	8.21752284930176e-21
0.7285207593888046	8.21752284930176e-21
0.7287705093920231	8.21752284930176e-21
0.7290202593952418	8.21752284930176e-21
0.7292700093984604	8.21752284930176e-21
0.7295197594016791	8.21752284930176e-21
0.7297695094048978	8.21752284930176e-21
0.7300192594081164	8.21752284930176e-21
0.7302690094113351	8.21752284930176e-21
0.7305187594145537	8.21752284930176e-21
0.7307685094177724	8.21752284930176e-21
0.7310182594209911	8.21752284930176e-21
0.7312680094242097	8.21752284930176e-21
0.7315177594274284	8.21752284930176e-21
0.731767509430647	8.21752284930176e-21
0.7320172594338656	8.21752284930176e-21
0.7322670094370843	8.21752284930176e-21
0.7325167594403029	8.21752284930176e-21
0.7327665094435216	8.21752284930176e-21
0.7330162594467402	8.21752284930176e-21
0.7332660094499589	8.21752284930176e-21
0.7335157594531776	8.21752284930176e-21
0.7337655094563962	8.21752284930176e-21
0.7340152594596149	8.21752284930176e-21
0.7342650094628335	8.21752284930176e-21
0.7345147594660522	8.21752284930176e-21
0.7347645094692709	8.21752284930176e-21
0.7350142594724894	8.21752284930176e-21
0.7352640094757081	8.21752284930176e-21
0.7355137594789267	8.21752284930176e-21
0.7357635094821454	8.21752284930176e-21
0.736013259485364	8.21752284930176e-21
0.7362630094885827	8.21752284930176e-21
0.7365127594918014	8.21752284930176e-21
0.73676250949502	8.21752284930176e-21
0.7370122594982387	8.21752284930176e-21
0.7372620095014573	8.21752284930176e-21
0.737511759504676	8.21752284930176e-21
0.7377615095078947	8.21752284930176e-21
0.7380112595111132	8.21752284930176e-21
0.7382610095143319	8.21752284930176e-21
0.7385107595175505	8.21752284930176e-21
0.7387605095207692	8.21752284930176e-21
0.7390102595239879	8.21752284930176e-21
0.7392600095272065	8.21752284930176e-21
0.7395097595304252	8.21752284930176e-21
0.7397595095336438	8.21752284930176e-21
0.7400092595368625	8.21752284930176e-21
0.7402590095400812	8.21752284930176e-21
0.7405087595432998	8.21752284930176e-21
0.7407585095465185	8.21752284930176e-21
0.741008259549737	8.21752284930176e-21
0.7412580095529557	8.21752284930176e-21
0.7415077595561743	8.21752284930176e-21
0.741757509559393	8.21752284930176e-21
0.7420072595626117	8.21752284930176e-21
0.7422570095658303	8.21752284930176e-21
0.742506759569049	8.21752284930176e-21
0.7427565095722676	8.21752284930176e-21
0.7430062595754863	8.21752284930176e-21
0.743256009578705	8.21752284930176e-21
0.7435057595819236	8.21752284930176e-21
0.7437555095851422	8.21752284930176e-21
0.7440052595883608	8.21752284930176e-21
0.7442550095915795	8.21752284930176e-21
0.7445047595947982	8.21752284930176e-21
0.7447545095980168	8.21752284930176e-21
0.7450042596012355	8.21752284930176e-21
0.7452540096044541	8.21752284930176e-21
0.7455037596076728	8.21752284930176e-21
0.7457535096108915	8.21752284930176e-21
0.7460032596141101	8.21752284930176e-21
0.7462530096173288	8.21752284930176e-21
0.7465027596205474	8.21752284930176e-21
0.746752509623766	8.21752284930176e-21
0.7470022596269847	8.21752284930176e-21
0.7472520096302033	8.21752284930176e-21
0.747501759633422	8.21752284930176e-21
0.7477515096366406	8.21752284930176e-21
0.7480012596398593	8.21752284930176e-21
0.7482510096430779	8.21752284930176e-21
0.7485007596462966	8.21752284930176e-21
0.7487505096495153	8.21752284930176e-21
0.7490002596527339	8.21752284930176e-21
0.7492500096559526	8.21752284930176e-21
0.7494997596591711	8.21752284930176e-21
0.7497495096623898	8.21752284930176e-21
0.7499992596656085	8.21752284930176e-21
0.7502490096688271	8.21752284930176e-21
0.7504987596720458	8.21752284930176e-21
0.7507485096752644	8.21752284930176e-21
0.7509982596784831	8.21752284930176e-21
0.7512480096817018	8.21752284930176e-21
0.7514977596849204	8.21752284930176e-21
0.7517475096881391	8.21752284930176e-21
0.7519972596913577	8.21752284930176e-21
0.7522470096945764	8.21752284930176e-21
0.7524967596977951	8.21752284930176e-21
0.7527465097010136	8.21752284930176e-21
0.7529962597042323	8.21752284930176e-21
0.7532460097074509	8.21752284930176e-21
0.7534957597106696	8.21752284930176e-21
0.7537455097138883	8.21752284930176e-21
0.7539952597171069	8.21752284930176e-21
0.7542450097203256	8.21752284930176e-21
0.7544947597235442	8.21752284930176e-21
0.7547445097267629	8.21752284930176e-21
0.7549942597299815	8.21752284930176e-21
0.7552440097332002	8.21752284930176e-21
0.7554937597364189	8.21752284930176e-21
0.7557435097396374	8.21752284930176e-21
0.7559932597428561	8.21752284930176e-21
0.7562430097460747	8.21752284930176e-21
0.7564927597492934	8.21752284930176e-21
0.7567425097525121	8.21752284930176e-21
0.7569922597557307	8.21752284930176e-21
0.7572420097589494	8.21752284930176e-21
0.757491759762168	8.21752284930176e-21
0.7577415097653867	8.21752284930176e-21
0.7579912597686054	8.21752284930176e-21
0.758241009771824	8.21752284930176e-21
0.7584907597750427	8.21752284930176e-21
0.7587405097782612	8.21752284930176e-21
0.7589902597814799	8.21752284930176e-21
0.7592400097846986	8.21752284930176e-21
0.7594897597879172	8.21752284930176e-21
0.7597395097911359	8.21752284930176e-21
0.7599892597943545	8.21752284930176e-21
0.7602390097975732	8.21752284930176e-21
0.7604887598007919	8.21752284930176e-21
0.7607385098040105	8.21752284930176e-21
0.7609882598072292	8.21752284930176e-21
0.7612380098104478	8.21752284930176e-21
0.7614877598136665	8.21752284930176e-21
0.761737509816885	8.21752284930176e-21
0.7619872598201037	8.21752284930176e-21
0.7622370098233224	8.21752284930176e-21
0.762486759826541	8.21752284930176e-21
0.7627365098297597	8.21752284930176e-21
0.7629862598329783	8.21752284930176e-21
0.763236009836197	8.21752284930176e-21
0.7634857598394157	8.21752284930176e-21
0.7637355098426343	8.21752284930176e-21
0.763985259845853	8.21752284930176e-21
0.7642350098490716	8.21752284930176e-21
0.7644847598522903	8.21752284930176e-21
0.764734509855509	8.21752284930176e-21
0.7649842598587275	8.21752284930176e-21
0.7652340098619462	8.21752284930176e-21
0.7654837598651648	8.21752284930176e-21
0.7657335098683835	8.21752284930176e-21
0.7659832598716022	8.21752284930176e-21
0.7662330098748208	8.21752284930176e-21
0.7664827598780395	8.21752284930176e-21
0.7667325098812581	8.21752284930176e-21
0.7669822598844768	8.21752284930176e-21
0.7672320098876955	8.21752284930176e-21
0.767481759890914	8.21752284930176e-21
0.7677315098941327	8.21752284930176e-21
0.7679812598973513	8.21752284930176e-21
0.76823100990057	8.21752284930176e-21
0.7684807599037886	8.21752284930176e-21
0.7687305099070073	8.21752284930176e-21
0.768980259910226	8.21752284930176e-21
0.7692300099134446	8.21752284930176e-21
0.7694797599166633	8.21752284930176e-21
0.7697295099198819	8.21752284930176e-21
0.7699792599231006	8.21752284930176e-21
0.7702290099263193	8.21752284930176e-21
0.7704787599295378	8.21752284930176e-21
0.7707285099327565	8.21752284930176e-21
0.7709782599359751	8.21752284930176e-21
0.7712280099391938	8.21752284930176e-21
0.7714777599424125	8.21752284930176e-21
0.7717275099456311	8.21752284930176e-21
0.7719772599488498	8.21752284930176e-21
0.7722270099520684	8.21752284930176e-21
0.7724767599552871	8.21752284930176e-21
0.7727265099585058	8.21752284930176e-21
0.7729762599617244	8.21752284930176e-21
0.7732260099649431	8.21752284930176e-21
0.7734757599681616	8.21752284930176e-21
0.7737255099713803	8.21752284930176e-21
0.7739752599745989	8.21752284930176e-21
0.7742250099778176	8.21752284930176e-21
0.7744747599810363	8.21752284930176e-21
0.7747245099842549	8.21752284930176e-21
0.7749742599874736	8.21752284930176e-21
0.7752240099906922	8.21752284930176e-21
0.7754737599939109	8.21752284930176e-21
0.7757235099971296	8.21752284930176e-21
0.7759732600003482	8.21752284930176e-21
0.7762230100035669	8.21752284930176e-21
0.7764727600067854	8.21752284930176e-21
0.7767225100100041	8.21752284930176e-21
0.7769722600132228	8.21752284930176e-21
0.7772220100164414	8.21752284930176e-21
0.7774717600196601	8.21752284930176e-21
0.7777215100228787	8.21752284930176e-21
0.7779712600260974	8.21752284930176e-21
0.7782210100293161	8.21752284930176e-21
0.7784707600325347	8.21752284930176e-21
0.7787205100357534	8.21752284930176e-21
0.778970260038972	8.21752284930176e-21
0.7792200100421907	8.21752284930176e-21
0.7794697600454094	8.21752284930176e-21
0.7797195100486279	8.21752284930176e-21
0.7799692600518466	8.21752284930176e-21
0.7802190100550652	8.21752284930176e-21
0.7804687600582839	8.21752284930176e-21
0.7807185100615025	8.21752284930176e-21
0.7809682600647212	8.21752284930176e-21
0.7812180100679399	8.21752284930176e-21
0.7814677600711585	8.21752284930176e-21
0.7817175100743772	8.21752284930176e-21
0.7819672600775958	8.21752284930176e-21
0.7822170100808145	8.21752284930176e-21
0.7824667600840332	8.21752284930176e-21
0.7827165100872517	8.21752284930176e-21
0.7829662600904704	8.21752284930176e-21
0.783216010093689	8.21752284930176e-21
0.7834657600969077	8.21752284930176e-21
0.7837155101001264	8.21752284930176e-21
0.783965260103345	8.21752284930176e-21
0.7842150101065637	8.21752284930176e-21
0.7844647601097823	8.21752284930176e-21
0.784714510113001	8.21752284930176e-21
0.7849642601162197	8.21752284930176e-21
0.7852140101194383	8.21752284930176e-21
0.785463760122657	8.21752284930176e-21
0.7857135101258755	8.21752284930176e-21
0.7859632601290942	8.21752284930176e-21
0.7862130101323129	8.21752284930176e-21
0.7864627601355315	8.21752284930176e-21
0.7867125101387502	8.21752284930176e-21
0.7869622601419688	8.21752284930176e-21
0.7872120101451875	8.21752284930176e-21
0.7874617601484061	8.21752284930176e-21
0.7877115101516248	8.21752284930176e-21
0.7879612601548435	8.21752284930176e-21
0.788211010158062	8.21752284930176e-21
0.7884607601612807	8.21752284930176e-21
0.7887105101644993	8.21752284930176e-21
0.788960260167718	8.21752284930176e-21
0.7892100101709367	8.21752284930176e-21
0.7894597601741553	8.21752284930176e-21
0.789709510177374	8.21752284930176e-21
0.7899592601805926	8.21752284930176e-21
0.7902090101838113	8.21752284930176e-21
0.79045876018703	8.21752284930176e-21
0.7907085101902486	8.21752284930176e-21
0.7909582601934673	8.21752284930176e-21
0.7912080101966859	8.21752284930176e-21
0.7914577601999045	8.21752284930176e-21
0.7917075102031232	8.21752284930176e-21
0.7919572602063418	8.21752284930176e-21
0.7922070102095605	8.21752284930176e-21
0.7924567602127791	8.21752284930176e-21
0.7927065102159978	8.21752284930176e-21
0.7929562602192165	8.21752284930176e-21
0.7932060102224351	8.21752284930176e-21
0.7934557602256538	8.21752284930176e-21
0.7937055102288724	8.21752284930176e-21
0.7939552602320911	8.21752284930176e-21
0.7942050102353096	8.21752284930176e-21
0.7944547602385283	8.21752284930176e-21
0.794704510241747	8.21752284930176e-21
0.7949542602449656	8.21752284930176e-21
0.7952040102481843	8.21752284930176e-21
0.7954537602514029	8.21752284930176e-21
0.7957035102546216	8.21752284930176e-21
0.7959532602578403	8.21752284930176e-21
0.7962030102610589	8.21752284930176e-21
0.7964527602642776	8.21752284930176e-21
0.7967025102674962	8.21752284930176e-21
0.7969522602707149	8.21752284930176e-21
0.7972020102739336	8.21752284930176e-21
0.7974517602771521	8.21752284930176e-21
0.7977015102803708	8.21752284930176e-21
0.7979512602835894	8.21752284930176e-21
0.7982010102868081	8.21752284930176e-21
0.7984507602900268	8.21752284930176e-21
0.7987005102932454	8.21752284930176e-21
0.7989502602964641	8.21752284930176e-21
0.7992000102996827	8.21752284930176e-21
0.7994497603029014	8.21752284930176e-21
0.79969951030612	8.21752284930176e-21
0.7999492603093387	8.21752284930176e-21
0.8001990103125574	8.21752284930176e-21
0.8004487603157759	8.21752284930176e-21
0.8006985103189946	8.21752284930176e-21
0.8009482603222132	8.21752284930176e-21
0.8011980103254319	8.21752284930176e-21
0.8014477603286506	8.21752284930176e-21
0.8016975103318692	8.21752284930176e-21
0.8019472603350879	8.21752284930176e-21
0.8021970103383065	8.21752284930176e-21
0.8024467603415252	8.21752284930176e-21
0.8026965103447439	8.21752284930176e-21
0.8029462603479625	8.21752284930176e-21
0.8031960103511812	8.21752284930176e-21
0.8034457603543997	8.21752284930176e-21
0.8036955103576184	8.21752284930176e-21
0.8039452603608371	8.21752284930176e-21
0.8041950103640557	8.21752284930176e-21
0.8044447603672744	8.21752284930176e-21
0.804694510370493	8.21752284930176e-21
0.8049442603737117	8.21752284930176e-21
0.8051940103769304	8.21752284930176e-21
0.805443760380149	8.21752284930176e-21
0.8056935103833677	8.21752284930176e-21
0.8059432603865863	8.21752284930176e-21
0.806193010389805	8.21752284930176e-21
0.8064427603930235	8.21752284930176e-21
0.8066925103962422	8.21752284930176e-21
0.8069422603994609	8.21752284930176e-21
0.8071920104026795	8.21752284930176e-21
0.8074417604058982	8.21752284930176e-21
0.8076915104091168	8.21752284930176e-21
0.8079412604123355	8.21752284930176e-21
0.8081910104155542	8.21752284930176e-21
0.8084407604187728	8.21752284930176e-21
0.8086905104219915	8.21752284930176e-21
0.8089402604252101	8.21752284930176e-21
0.8091900104284288	8.21752284930176e-21
0.8094397604316474	8.21752284930176e-21
0.809689510434866	8.21752284930176e-21
0.8099392604380847	8.21752284930176e-21
0.8101890104413033	8.21752284930176e-21
0.810438760444522	8.21752284930176e-21
0.8106885104477407	8.21752284930176e-21
0.8109382604509593	8.21752284930176e-21
0.811188010454178	8.21752284930176e-21
0.8114377604573966	8.21752284930176e-21
0.8116875104606153	8.21752284930176e-21
0.811937260463834	8.21752284930176e-21
0.8121870104670526	8.21752284930176e-21
0.8124367604702712	8.21752284930176e-21
0.8126865104734898	8.21752284930176e-21
0.8129362604767085	8.21752284930176e-21
0.8131860104799271	8.21752284930176e-21
0.8134357604831458	8.21752284930176e-21
0.8136855104863645	8.21752284930176e-21
0.8139352604895831	8.21752284930176e-21
0.8141850104928018	8.21752284930176e-21
0.8144347604960204	8.21752284930176e-21
0.8146845104992391	8.21752284930176e-21
0.8149342605024578	8.21752284930176e-21
0.8151840105056763	8.21752284930176e-21
0.815433760508895	8.21752284930176e-21
0.8156835105121136	8.21752284930176e-21
0.8159332605153323	8.21752284930176e-21
0.816183010518551	8.21752284930176e-21
0.8164327605217696	8.21752284930176e-21
0.8166825105249883	8.21752284930176e-21
0.8169322605282069	8.21752284930176e-21
0.8171820105314256	8.21752284930176e-21
0.8174317605346443	8.21752284930176e-21
0.8176815105378629	8.21752284930176e-21
0.8179312605410816	8.21752284930176e-21
0.8181810105443001	8.21752284930176e-21
0.8184307605475188	8.21752284930176e-21
0.8186805105507375	8.21752284930176e-21
0.8189302605539561	8.21752284930176e-21
0.8191800105571748	8.21752284930176e-21
0.8194297605603934	8.21752284930176e-21
0.8196795105636121	8.21752284930176e-21
0.8199292605668307	8.21752284930176e-21
0.8201790105700494	8.21752284930176e-21
0.8204287605732681	8.21752284930176e-21
0.8206785105764867	8.21752284930176e-21
0.8209282605797054	8.21752284930176e-21
0.821178010582924	8.21752284930176e-21
0.8214277605861426	8.21752284930176e-21
0.8216775105893613	8.21752284930176e-21
0.8219272605925799	8.21752284930176e-21
0.8221770105957986	8.21752284930176e-21
0.8224267605990172	8.21752284930176e-21
0.8226765106022359	8.21752284930176e-21
0.8229262606054546	8.21752284930176e-21
0.8231760106086732	8.21752284930176e-21
0.8234257606118919	8.21752284930176e-21
0.8236755106151105	8.21752284930176e-21
0.8239252606183292	8.21752284930176e-21
0.8241750106215479	8.21752284930176e-21
0.8244247606247664	8.21752284930176e-21
0.8246745106279851	8.21752284930176e-21
0.8249242606312037	8.21752284930176e-21
0.8251740106344224	8.21752284930176e-21
0.8254237606376411	8.21752284930176e-21
0.8256735106408597	8.21752284930176e-21
0.8259232606440784	8.21752284930176e-21
0.826173010647297	8.21752284930176e-21
0.8264227606505157	8.21752284930176e-21
0.8266725106537343	8.21752284930176e-21
0.826922260656953	8.21752284930176e-21
0.8271720106601717	8.21752284930176e-21
0.8274217606633902	8.21752284930176e-21
0.8276715106666089	8.21752284930176e-21
0.8279212606698275	8.21752284930176e-21
0.8281710106730462	8.21752284930176e-21
0.8284207606762649	8.21752284930176e-21
0.8286705106794835	8.21752284930176e-21
0.8289202606827022	8.21752284930176e-21
0.8291700106859208	8.21752284930176e-21
0.8294197606891395	8.21752284930176e-21
0.8296695106923582	8.21752284930176e-21
0.8299192606955768	8.21752284930176e-21
0.8301690106987955	8.21752284930176e-21
0.830418760702014	8.21752284930176e-21
0.8306685107052327	8.21752284930176e-21
0.8309182607084514	8.21752284930176e-21
0.83116801071167	8.21752284930176e-21
0.8314177607148887	8.21752284930176e-21
0.8316675107181073	8.21752284930176e-21
0.831917260721326	8.21752284930176e-21
0.8321670107245446	8.21752284930176e-21
0.8324167607277633	8.21752284930176e-21
0.832666510730982	8.21752284930176e-21
0.8329162607342006	8.21752284930176e-21
0.8331660107374192	8.21752284930176e-21
0.8334157607406378	8.21752284930176e-21
0.8336655107438565	8.21752284930176e-21
0.8339152607470752	8.21752284930176e-21
0.8341650107502938	8.21752284930176e-21
0.8344147607535125	8.21752284930176e-21
0.8346645107567311	8.21752284930176e-21
0.8349142607599498	8.21752284930176e-21
0.8351640107631685	8.21752284930176e-21
0.8354137607663871	8.21752284930176e-21
0.8356635107696058	8.21752284930176e-21
0.8359132607728244	8.21752284930176e-21
0.836163010776043	8.21752284930176e-21
0.8364127607792617	8.21752284930176e-21
0.8366625107824803	8.21752284930176e-21
0.836912260785699	8.21752284930176e-21
0.8371620107889176	8.21752284930176e-21
0.8374117607921363	8.21752284930176e-21
0.837661510795355	8.21752284930176e-21
0.8379112607985736	8.21752284930176e-21
0.8381610108017923	8.21752284930176e-21
0.8384107608050109	8.21752284930176e-21
0.8386605108082296	8.21752284930176e-21
0.8389102608114481	8.21752284930176e-21
0.8391600108146668	8.21752284930176e-21
0.8394097608178855	8.21752284930176e-21
0.8396595108211041	8.21752284930176e-21
0.8399092608243228	8.21752284930176e-21
0.8401590108275414	8.21752284930176e-21
0.8404087608307601	8.21752284930176e-21
0.8406585108339788	8.21752284930176e-21
0.8409082608371974	8.21752284930176e-21
0.8411580108404161	8.21752284930176e-21
0.8414077608436347	8.21752284930176e-21
0.8416575108468534	8.21752284930176e-21
0.8419072608500721	8.21752284930176e-21
0.8421570108532906	8.21752284930176e-21
0.8424067608565093	8.21752284930176e-21
0.8426565108597279	8.21752284930176e-21
0.8429062608629466	8.21752284930176e-21
0.8431560108661653	8.21752284930176e-21
0.8434057608693839	8.21752284930176e-21
0.8436555108726026	8.21752284930176e-21
0.8439052608758212	8.21752284930176e-21
0.8441550108790399	8.21752284930176e-21
0.8444047608822586	8.21752284930176e-21
0.8446545108854772	8.21752284930176e-21
0.8449042608886959	8.21752284930176e-21
0.8451540108919144	8.21752284930176e-21
0.8454037608951331	8.21752284930176e-21
0.8456535108983517	8.21752284930176e-21
0.8459032609015704	8.21752284930176e-21
0.8461530109047891	8.21752284930176e-21
0.8464027609080077	8.21752284930176e-21
0.8466525109112264	8.21752284930176e-21
0.846902260914445	8.21752284930176e-21
0.8471520109176637	8.21752284930176e-21
0.8474017609208824	8.21752284930176e-21
0.847651510924101	8.21752284930176e-21
0.8479012609273197	8.21752284930176e-21
0.8481510109305382	8.21752284930176e-21
0.8484007609337569	8.21752284930176e-21
0.8486505109369756	8.21752284930176e-21
0.8489002609401942	8.21752284930176e-21
0.8491500109434129	8.21752284930176e-21
0.8493997609466315	8.21752284930176e-21
0.8496495109498502	8.21752284930176e-21
0.8498992609530689	8.21752284930176e-21
0.8501490109562875	8.21752284930176e-21
0.8503987609595062	8.21752284930176e-21
0.8506485109627248	8.21752284930176e-21
0.8508982609659435	8.21752284930176e-21
0.8511480109691621	8.21752284930176e-21
0.8513977609723807	8.21752284930176e-21
0.8516475109755994	8.21752284930176e-21
0.851897260978818	8.21752284930176e-21
0.8521470109820367	8.21752284930176e-21
0.8523967609852553	8.21752284930176e-21
0.852646510988474	8.21752284930176e-21
0.8528962609916927	8.21752284930176e-21
0.8531460109949113	8.21752284930176e-21
0.85339576099813	8.21752284930176e-21
0.8536455110013486	8.21752284930176e-21
0.8538952610045673	8.21752284930176e-21
0.854145011007786	8.21752284930176e-21
0.8543947610110045	8.21752284930176e-21
0.8546445110142232	8.21752284930176e-21
0.8548942610174418	8.21752284930176e-21
0.8551440110206605	8.21752284930176e-21
0.8553937610238792	8.21752284930176e-21
0.8556435110270978	8.21752284930176e-21
0.8558932610303165	8.21752284930176e-21
0.8561430110335351	8.21752284930176e-21
0.8563927610367538	8.21752284930176e-21
0.8566425110399725	8.21752284930176e-21
0.856892261043191	8.21752284930176e-21
0.8571420110464097	8.21752284930176e-21
0.8573917610496283	8.21752284930176e-21
0.857641511052847	8.21752284930176e-21
0.8578912610560656	8.21752284930176e-21
0.8581410110592843	8.21752284930176e-21
0.858390761062503	8.21752284930176e-21
0.8586405110657216	8.21752284930176e-21
0.8588902610689403	8.21752284930176e-21
0.8591400110721589	8.21752284930176e-21
0.8593897610753776	8.21752284930176e-21
0.8596395110785963	8.21752284930176e-21
0.8598892610818148	8.21752284930176e-21
0.8601390110850335	8.21752284930176e-21
0.8603887610882521	8.21752284930176e-21
0.8606385110914708	8.21752284930176e-21
0.8608882610946895	8.21752284930176e-21
0.8611380110979081	8.21752284930176e-21
0.8613877611011268	8.21752284930176e-21
0.8616375111043454	8.21752284930176e-21
0.8618872611075641	8.21752284930176e-21
0.8621370111107828	8.21752284930176e-21
0.8623867611140014	8.21752284930176e-21
0.8626365111172201	8.21752284930176e-21
0.8628862611204386	8.21752284930176e-21
0.8631360111236573	8.21752284930176e-21
0.863385761126876	8.21752284930176e-21
0.8636355111300946	8.21752284930176e-21
0.8638852611333133	8.21752284930176e-21
0.8641350111365319	8.21752284930176e-21
0.8643847611397506	8.21752284930176e-21
0.8646345111429692	8.21752284930176e-21
0.8648842611461879	8.21752284930176e-21
0.8651340111494066	8.21752284930176e-21
0.8653837611526252	8.21752284930176e-21
0.8656335111558439	8.21752284930176e-21
0.8658832611590624	8.21752284930176e-21
0.8661330111622811	8.21752284930176e-21
0.8663827611654998	8.21752284930176e-21
0.8666325111687184	8.21752284930176e-21
0.8668822611719371	8.21752284930176e-21
0.8671320111751557	8.21752284930176e-21
0.8673817611783744	8.21752284930176e-21
0.8676315111815931	8.21752284930176e-21
0.8678812611848117	8.21752284930176e-21
0.8681310111880304	8.21752284930176e-21
0.868380761191249	8.21752284930176e-21
0.8686305111944677	8.21752284930176e-21
0.8688802611976864	8.21752284930176e-21
0.8691300112009049	8.21752284930176e-21
0.8693797612041236	8.21752284930176e-21
0.8696295112073422	8.21752284930176e-21
0.8698792612105609	8.21752284930176e-21
0.8701290112137796	8.21752284930176e-21
0.8703787612169982	8.21752284930176e-21
0.8706285112202169	8.21752284930176e-21
0.8708782612234355	8.21752284930176e-21
0.8711280112266542	8.21752284930176e-21
0.8713777612298728	8.21752284930176e-21
0.8716275112330915	8.21752284930176e-21
0.8718772612363102	8.21752284930176e-21
0.8721270112395287	8.21752284930176e-21
0.8723767612427474	8.21752284930176e-21
0.872626511245966	8.21752284930176e-21
0.8728762612491847	8.21752284930176e-21
0.8731260112524034	8.21752284930176e-21
0.873375761255622	8.21752284930176e-21
0.8736255112588407	8.21752284930176e-21
0.8738752612620593	8.21752284930176e-21
0.874125011265278	8.21752284930176e-21
0.8743747612684967	8.21752284930176e-21
0.8746245112717153	8.21752284930176e-21
0.874874261274934	8.21752284930176e-21
0.8751240112781525	8.21752284930176e-21
0.8753737612813712	8.21752284930176e-21
0.8756235112845899	8.21752284930176e-21
0.8758732612878085	8.21752284930176e-21
0.8761230112910272	8.21752284930176e-21
0.8763727612942458	8.21752284930176e-21
0.8766225112974645	8.21752284930176e-21
0.8768722613006832	8.21752284930176e-21
0.8771220113039018	8.21752284930176e-21
0.8773717613071205	8.21752284930176e-21
0.877621511310339	8.21752284930176e-21
0.8778712613135577	8.21752284930176e-21
0.8781210113167763	8.21752284930176e-21
0.878370761319995	8.21752284930176e-21
0.8786205113232137	8.21752284930176e-21
0.8788702613264323	8.21752284930176e-21
0.879120011329651	8.21752284930176e-21
0.8793697613328696	8.21752284930176e-21
0.8796195113360883	8.21752284930176e-21
0.879869261339307	8.21752284930176e-21
0.8801190113425256	8.21752284930176e-21
0.8803687613457443	8.21752284930176e-21
0.8806185113489629	8.21752284930176e-21
0.8808682613521815	8.21752284930176e-21
0.8811180113554002	8.21752284930176e-21
0.8813677613586188	8.21752284930176e-21
0.8816175113618375	8.21752284930176e-21
0.8818672613650561	8.21752284930176e-21
0.8821170113682748	8.21752284930176e-21
0.8823667613714935	8.21752284930176e-21
0.8826165113747121	8.21752284930176e-21
0.8828662613779308	8.21752284930176e-21
0.8831160113811494	8.21752284930176e-21
0.8833657613843681	8.21752284930176e-21
0.8836155113875868	8.21752284930176e-21
0.8838652613908053	8.21752284930176e-21
0.884115011394024	8.21752284930176e-21
0.8843647613972426	8.21752284930176e-21
0.8846145114004613	8.21752284930176e-21
0.8848642614036799	8.21752284930176e-21
0.8851140114068986	8.21752284930176e-21
0.8853637614101173	8.21752284930176e-21
0.8856135114133359	8.21752284930176e-21
0.8858632614165546	8.21752284930176e-21
0.8861130114197732	8.21752284930176e-21
0.8863627614229919	8.21752284930176e-21
0.8866125114262106	8.21752284930176e-21
0.8868622614294291	8.21752284930176e-21
0.8871120114326478	8.21752284930176e-21
0.8873617614358664	8.21752284930176e-21
0.8876115114390851	8.21752284930176e-21
0.8878612614423038	8.21752284930176e-21
0.8881110114455224	8.21752284930176e-21
0.8883607614487411	8.21752284930176e-21
0.8886105114519597	8.21752284930176e-21
0.8888602614551784	8.21752284930176e-21
0.8891100114583971	8.21752284930176e-21
0.8893597614616157	8.21752284930176e-21
0.8896095114648344	8.21752284930176e-21
0.8898592614680529	8.21752284930176e-21
0.8901090114712716	8.21752284930176e-21
0.8903587614744902	8.21752284930176e-21
0.8906085114777089	8.21752284930176e-21
0.8908582614809276	8.21752284930176e-21
0.8911080114841462	8.21752284930176e-21
0.8913577614873649	8.21752284930176e-21
0.8916075114905835	8.21752284930176e-21
0.8918572614938022	8.21752284930176e-21
0.8921070114970209	8.21752284930176e-21
0.8923567615002395	8.21752284930176e-21
0.8926065115034582	8.21752284930176e-21
0.8928562615066767	8.21752284930176e-21
0.8931060115098954	8.21752284930176e-21
0.8933557615131141	8.21752284930176e-21
0.8936055115163327	8.21752284930176e-21
0.8938552615195514	8.21752284930176e-21
0.89410501152277	8.21752284930176e-21
0.8943547615259887	8.21752284930176e-21
0.8946045115292074	8.21752284930176e-21
0.894854261532426	8.21752284930176e-21
0.8951040115356447	8.21752284930176e-21
0.8953537615388633	8.21752284930176e-21
0.895603511542082	8.21752284930176e-21
0.8958532615453006	8.21752284930176e-21
0.8961030115485192	8.21752284930176e-21
0.8963527615517379	8.21752284930176e-21
0.8966025115549565	8.21752284930176e-21
0.8968522615581752	8.21752284930176e-21
0.8971020115613938	8.21752284930176e-21
0.8973517615646125	8.21752284930176e-21
0.8976015115678312	8.21752284930176e-21
0.8978512615710498	8.21752284930176e-21
0.8981010115742685	8.21752284930176e-21
0.8983507615774871	8.21752284930176e-21
0.8986005115807058	8.21752284930176e-21
0.8988502615839244	8.21752284930176e-21
0.899100011587143	8.21752284930176e-21
0.8993497615903617	8.21752284930176e-21
0.8995995115935803	8.21752284930176e-21
0.899849261596799	8.21752284930176e-21
0.9000990116000177	8.21752284930176e-21
0.9003487616032363	8.21752284930176e-21
0.900598511606455	8.21752284930176e-21
0.9008482616096736	8.21752284930176e-21
0.9010980116128923	8.21752284930176e-21
0.901347761616111	8.21752284930176e-21
0.9015975116193296	8.21752284930176e-21
0.9018472616225482	8.21752284930176e-21
0.9020970116257668	8.21752284930176e-21
0.9023467616289855	8.21752284930176e-21
0.9025965116322042	8.21752284930176e-21
0.9028462616354228	8.21752284930176e-21
0.9030960116386415	8.21752284930176e-21
0.9033457616418601	8.21752284930176e-21
0.9035955116450788	8.21752284930176e-21
0.9038452616482974	8.21752284930176e-21
0.9040950116515161	8.21752284930176e-21
0.9043447616547348	8.21752284930176e-21
0.9045945116579533	8.21752284930176e-21
0.904844261661172	8.21752284930176e-21
0.9050940116643906	8.21752284930176e-21
0.9053437616676093	8.21752284930176e-21
0.905593511670828	8.21752284930176e-21
0.9058432616740466	8.21752284930176e-21
0.9060930116772653	8.21752284930176e-21
0.9063427616804839	8.21752284930176e-21
0.9065925116837026	8.21752284930176e-21
0.9068422616869213	8.21752284930176e-21
0.9070920116901399	8.21752284930176e-21
0.9073417616933586	8.21752284930176e-21
0.9075915116965771	8.21752284930176e-21
0.9078412616997958	8.21752284930176e-21
0.9080910117030145	8.21752284930176e-21
0.9083407617062331	8.21752284930176e-21
0.9085905117094518	8.21752284930176e-21
0.9088402617126704	8.21752284930176e-21
0.9090900117158891	8.21752284930176e-21
0.9093397617191078	8.21752284930176e-21
0.9095895117223264	8.21752284930176e-21
0.9098392617255451	8.21752284930176e-21
0.9100890117287637	8.21752284930176e-21
0.9103387617319824	8.21752284930176e-21
0.910588511735201	8.21752284930176e-21
0.9108382617384196	8.21752284930176e-21
0.9110880117416383	8.21752284930176e-21
0.9113377617448569	8.21752284930176e-21
0.9115875117480756	8.21752284930176e-21
0.9118372617512942	8.21752284930176e-21
0.9120870117545129	8.21752284930176e-21
0.9123367617577316	8.21752284930176e-21
0.9125865117609502	8.21752284930176e-21
0.9128362617641689	8.21752284930176e-21
0.9130860117673875	8.21752284930176e-21
0.9133357617706062	8.21752284930176e-21
0.9135855117738249	8.21752284930176e-21
0.9138352617770434	8.21752284930176e-21
0.9140850117802621	8.21752284930176e-21
0.9143347617834807	8.21752284930176e-21
0.9145845117866994	8.21752284930176e-21
0.9148342617899181	8.21752284930176e-21
0.9150840117931367	8.21752284930176e-21
0.9153337617963554	8.21752284930176e-21
0.915583511799574	8.21752284930176e-21
0.9158332618027927	8.21752284930176e-21
0.9160830118060114	8.21752284930176e-21
0.91633276180923	8.21752284930176e-21
0.9165825118124487	8.21752284930176e-21
0.9168322618156672	8.21752284930176e-21
0.9170820118188859	8.21752284930176e-21
0.9173317618221045	8.21752284930176e-21
0.9175815118253232	8.21752284930176e-21
0.9178312618285419	8.21752284930176e-21
0.9180810118317605	8.21752284930176e-21
0.9183307618349792	8.21752284930176e-21
0.9185805118381978	8.21752284930176e-21
0.9188302618414165	8.21752284930176e-21
0.9190800118446352	8.21752284930176e-21
0.9193297618478538	8.21752284930176e-21
0.9195795118510725	8.21752284930176e-21
0.919829261854291	8.21752284930176e-21
0.9200790118575097	8.21752284930176e-21
0.9203287618607284	8.21752284930176e-21
0.920578511863947	8.21752284930176e-21
0.9208282618671657	8.21752284930176e-21
0.9210780118703843	8.21752284930176e-21
0.921327761873603	8.21752284930176e-21
0.9215775118768217	8.21752284930176e-21
0.9218272618800403	8.21752284930176e-21
0.922077011883259	8.21752284930176e-21
0.9223267618864776	8.21752284930176e-21
0.9225765118896962	8.21752284930176e-21
0.9228262618929148	8.21752284930176e-21
0.9230760118961335	8.21752284930176e-21
0.9233257618993522	8.21752284930176e-21
0.9235755119025708	8.21752284930176e-21
0.9238252619057895	8.21752284930176e-21
0.9240750119090081	8.21752284930176e-21
0.9243247619122268	8.21752284930176e-21
0.9245745119154455	8.21752284930176e-21
0.9248242619186641	8.21752284930176e-21
0.9250740119218828	8.21752284930176e-21
0.9253237619251014	8.21752284930176e-21
0.92557351192832	8.21752284930176e-21
0.9258232619315387	8.21752284930176e-21
0.9260730119347573	8.21752284930176e-21
0.926322761937976	8.21752284930176e-21
0.9265725119411946	8.21752284930176e-21
0.9268222619444133	8.21752284930176e-21
0.927072011947632	8.21752284930176e-21
0.9273217619508506	8.21752284930176e-21
0.9275715119540693	8.21752284930176e-21
0.9278212619572879	8.21752284930176e-21
0.9280710119605066	8.21752284930176e-21
0.9283207619637253	8.21752284930176e-21
0.9285705119669438	8.21752284930176e-21
0.9288202619701625	8.21752284930176e-21
0.9290700119733811	8.21752284930176e-21
0.9293197619765998	8.21752284930176e-21
0.9295695119798184	8.21752284930176e-21
0.9298192619830371	8.21752284930176e-21
0.9300690119862558	8.21752284930176e-21
0.9303187619894744	8.21752284930176e-21
0.9305685119926931	8.21752284930176e-21
0.9308182619959117	8.21752284930176e-21
0.9310680119991304	8.21752284930176e-21
0.9313177620023491	8.21752284930176e-21
0.9315675120055676	8.21752284930176e-21
0.9318172620087863	8.21752284930176e-21
0.9320670120120049	8.21752284930176e-21
0.9323167620152236	8.21752284930176e-21
0.9325665120184423	8.21752284930176e-21
0.9328162620216609	8.21752284930176e-21
0.9330660120248796	8.21752284930176e-21
0.9333157620280982	8.21752284930176e-21
0.9335655120313169	8.21752284930176e-21
0.9338152620345356	8.21752284930176e-21
0.9340650120377542	8.21752284930176e-21
0.9343147620409729	8.21752284930176e-21
0.9345645120441914	8.21752284930176e-21
0.9348142620474101	8.21752284930176e-21
0.9350640120506288	8.21752284930176e-21
0.9353137620538474	8.21752284930176e-21
0.9355635120570661	8.21752284930176e-21
0.9358132620602847	8.21752284930176e-21
0.9360630120635034	8.21752284930176e-21
0.936312762066722	8.21752284930176e-21
0.9365625120699407	8.21752284930176e-21
0.9368122620731594	8.21752284930176e-21
0.937062012076378	8.21752284930176e-21
0.9373117620795967	8.21752284930176e-21
0.9375615120828152	8.21752284930176e-21
0.9378112620860339	8.21752284930176e-21
0.9380610120892526	8.21752284930176e-21
0.9383107620924712	8.21752284930176e-21
0.9385605120956899	8.21752284930176e-21
0.9388102620989085	8.21752284930176e-21
0.9390600121021272	8.21752284930176e-21
0.9393097621053459	8.21752284930176e-21
0.9395595121085645	8.21752284930176e-21
0.9398092621117832	8.21752284930176e-21
0.9400590121150018	8.21752284930176e-21
0.9403087621182205	8.21752284930176e-21
0.9405585121214391	8.21752284930176e-21
0.9408082621246577	8.21752284930176e-21
0.9410580121278764	8.21752284930176e-21
0.941307762131095	8.21752284930176e-21
0.9415575121343137	8.21752284930176e-21
0.9418072621375324	8.21752284930176e-21
0.942057012140751	8.21752284930176e-21
0.9423067621439697	8.21752284930176e-21
0.9425565121471883	8.21752284930176e-21
0.942806262150407	8.21752284930176e-21
0.9430560121536256	8.21752284930176e-21
0.9433057621568443	8.21752284930176e-21
0.943555512160063	8.21752284930176e-21
0.9438052621632815	8.21752284930176e-21
0.9440550121665002	8.21752284930176e-21
0.9443047621697188	8.21752284930176e-21
0.9445545121729375	8.21752284930176e-21
0.9448042621761562	8.21752284930176e-21
0.9450540121793748	8.21752284930176e-21
0.9453037621825935	8.21752284930176e-21
0.9455535121858121	8.21752284930176e-21
0.9458032621890308	8.21752284930176e-21
0.9460530121922495	8.21752284930176e-21
0.946302762195468	8.21752284930176e-21
0.9465525121986867	8.21752284930176e-21
0.9468022622019053	8.21752284930176e-21
0.947052012205124	8.21752284930176e-21
0.9473017622083427	8.21752284930176e-21
0.9475515122115613	8.21752284930176e-21
0.94780126221478	8.21752284930176e-21
0.9480510122179986	8.21752284930176e-21
0.9483007622212173	8.21752284930176e-21
0.9485505122244359	8.21752284930176e-21
0.9488002622276546	8.21752284930176e-21
0.9490500122308733	8.21752284930176e-21
0.9492997622340918	8.21752284930176e-21
0.9495495122373105	8.21752284930176e-21
0.9497992622405291	8.21752284930176e-21
0.9500490122437478	8.21752284930176e-21
0.9502987622469665	8.21752284930176e-21
0.9505485122501851	8.21752284930176e-21
0.9507982622534038	8.21752284930176e-21
0.9510480122566224	8.21752284930176e-21
0.9512977622598411	8.21752284930176e-21
0.9515475122630598	8.21752284930176e-21
0.9517972622662784	8.21752284930176e-21
0.9520470122694971	8.21752284930176e-21
0.9522967622727156	8.21752284930176e-21
0.9525465122759343	8.21752284930176e-21
0.952796262279153	8.21752284930176e-21
0.9530460122823716	8.21752284930176e-21
0.9532957622855903	8.21752284930176e-21
0.9535455122888089	8.21752284930176e-21
0.9537952622920276	8.21752284930176e-21
0.9540450122952463	8.21752284930176e-21
0.9542947622984649	8.21752284930176e-21
0.9545445123016836	8.21752284930176e-21
0.9547942623049022	8.21752284930176e-21
0.9550440123081209	8.21752284930176e-21
0.9552937623113394	8.21752284930176e-21
0.9555435123145581	8.21752284930176e-21
0.9557932623177768	8.21752284930176e-21
0.9560430123209954	8.21752284930176e-21
0.9562927623242141	8.21752284930176e-21
0.9565425123274327	8.21752284930176e-21
0.9567922623306514	8.21752284930176e-21
0.9570420123338701	8.21752284930176e-21
0.9572917623370887	8.21752284930176e-21
0.9575415123403074	8.21752284930176e-21
0.957791262343526	8.21752284930176e-21
0.9580410123467447	8.21752284930176e-21
0.9582907623499634	8.21752284930176e-21
0.9585405123531819	8.21752284930176e-21
0.9587902623564006	8.21752284930176e-21
0.9590400123596192	8.21752284930176e-21
0.9592897623628379	8.21752284930176e-21
0.9595395123660566	8.21752284930176e-21
0.9597892623692752	8.21752284930176e-21
0.9600390123724939	8.21752284930176e-21
0.9602887623757125	8.21752284930176e-21
0.9605385123789312	8.21752284930176e-21
0.9607882623821499	8.21752284930176e-21
0.9610380123853685	8.21752284930176e-21
0.9612877623885872	8.21752284930176e-21
0.9615375123918057	8.21752284930176e-21
0.9617872623950244	8.21752284930176e-21
0.962037012398243	8.21752284930176e-21
0.9622867624014617	8.21752284930176e-21
0.9625365124046804	8.21752284930176e-21
0.962786262407899	8.21752284930176e-21
0.9630360124111177	8.21752284930176e-21
0.9632857624143363	8.21752284930176e-21
0.963535512417555	8.21752284930176e-21
0.9637852624207737	8.21752284930176e-21
0.9640350124239923	8.21752284930176e-21
0.964284762427211	8.21752284930176e-21
0.9645345124304295	8.21752284930176e-21
0.9647842624336482	8.21752284930176e-21
0.9650340124368669	8.21752284930176e-21
0.9652837624400855	8.21752284930176e-21
0.9655335124433042	8.21752284930176e-21
0.9657832624465228	8.21752284930176e-21
0.9660330124497415	8.21752284930176e-21
0.9662827624529602	8.21752284930176e-21
0.9665325124561788	8.21752284930176e-21
0.9667822624593975	8.21752284930176e-21
0.967032012462616	8.21752284930176e-21
0.9672817624658347	8.21752284930176e-21
0.9675315124690534	8.21752284930176e-21
0.967781262472272	8.21752284930176e-21
0.9680310124754907	8.21752284930176e-21
0.9682807624787093	8.21752284930176e-21
0.968530512481928	8.21752284930176e-21
0.9687802624851466	8.21752284930176e-21
0.9690300124883653	8.21752284930176e-21
0.969279762491584	8.21752284930176e-21
0.9695295124948026	8.21752284930176e-21
0.9697792624980213	8.21752284930176e-21
0.9700290125012399	8.21752284930176e-21
0.9702787625044585	8.21752284930176e-21
0.9705285125076772	8.21752284930176e-21
0.9707782625108958	8.21752284930176e-21
0.9710280125141145	8.21752284930176e-21
0.9712777625173331	8.21752284930176e-21
0.9715275125205518	8.21752284930176e-21
0.9717772625237705	8.21752284930176e-21
0.9720270125269891	8.21752284930176e-21
0.9722767625302078	8.21752284930176e-21
0.9725265125334264	8.21752284930176e-21
0.9727762625366451	8.21752284930176e-21
0.9730260125398638	8.21752284930176e-21
0.9732757625430823	8.21752284930176e-21
0.973525512546301	8.21752284930176e-21
0.9737752625495196	8.21752284930176e-21
0.9740250125527383	8.21752284930176e-21
0.974274762555957	8.21752284930176e-21
0.9745245125591756	8.21752284930176e-21
0.9747742625623943	8.21752284930176e-21
0.9750240125656129	8.21752284930176e-21
0.9752737625688316	8.21752284930176e-21
0.9755235125720502	8.21752284930176e-21
0.9757732625752689	8.21752284930176e-21
0.9760230125784876	8.21752284930176e-21
0.9762727625817061	8.21752284930176e-21
0.9765225125849248	8.21752284930176e-21
0.9767722625881434	8.21752284930176e-21
0.9770220125913621	8.21752284930176e-21
0.9772717625945808	8.21752284930176e-21
0.9775215125977994	8.21752284930176e-21
0.9777712626010181	8.21752284930176e-21
0.9780210126042367	8.21752284930176e-21
0.9782707626074554	8.21752284930176e-21
0.9785205126106741	8.21752284930176e-21
0.9787702626138927	8.21752284930176e-21
0.9790200126171114	8.21752284930176e-21
0.9792697626203299	8.21752284930176e-21
0.9795195126235486	8.21752284930176e-21
0.9797692626267673	8.21752284930176e-21
0.9800190126299859	8.21752284930176e-21
0.9802687626332046	8.21752284930176e-21
0.9805185126364232	8.21752284930176e-21
0.9807682626396419	8.21752284930176e-21
0.9810180126428605	8.21752284930176e-21
0.9812677626460792	8.21752284930176e-21
0.9815175126492979	8.21752284930176e-21
0.9817672626525165	8.21752284930176e-21
0.9820170126557352	8.21752284930176e-21
0.9822667626589537	8.21752284930176e-21
0.9825165126621724	8.21752284930176e-21
0.9827662626653911	8.21752284930176e-21
0.9830160126686097	8.21752284930176e-21
0.9832657626718284	8.21752284930176e-21
0.983515512675047	8.21752284930176e-21
0.9837652626782657	8.21752284930176e-21
0.9840150126814844	8.21752284930176e-21
0.984264762684703	8.21752284930176e-21
0.9845145126879217	8.21752284930176e-21
0.9847642626911403	8.21752284930176e-21
0.985014012694359	8.21752284930176e-21
0.9852637626975776	8.21752284930176e-21
0.9855135127007962	8.21752284930176e-21
0.9857632627040149	8.21752284930176e-21
0.9860130127072335	8.21752284930176e-21
0.9862627627104522	8.21752284930176e-21
0.9865125127136709	8.21752284930176e-21
0.9867622627168895	8.21752284930176e-21
0.9870120127201082	8.21752284930176e-21
0.9872617627233268	8.21752284930176e-21
0.9875115127265455	8.21752284930176e-21
0.9877612627297641	8.21752284930176e-21
0.9880110127329828	8.21752284930176e-21
0.9882607627362014	8.21752284930176e-21
0.98851051273942	8.21752284930176e-21
0.9887602627426387	8.21752284930176e-21
0.9890100127458573	8.21752284930176e-21
0.989259762749076	8.21752284930176e-21
0.9895095127522947	8.21752284930176e-21
0.9897592627555133	8.21752284930176e-21
0.990009012758732	8.21752284930176e-21
0.9902587627619506	8.21752284930176e-21
0.9905085127651693	8.21752284930176e-21
0.990758262768388	8.21752284930176e-21
0.9910080127716066	8.21752284930176e-21
0.9912577627748252	8.21752284930176e-21
0.9915075127780438	8.21752284930176e-21
0.9917572627812625	8.21752284930176e-21
0.9920070127844812	8.21752284930176e-21
0.9922567627876998	8.21752284930176e-21
0.9925065127909185	8.21752284930176e-21
0.9927562627941371	8.21752284930176e-21
0.9930060127973558	8.21752284930176e-21
0.9932557628005745	8.21752284930176e-21
0.9935055128037931	8.21752284930176e-21
0.9937552628070118	8.21752284930176e-21
0.9940050128102303	8.21752284930176e-21
0.994254762813449	8.21752284930176e-21
0.9945045128166676	8.21752284930176e-21
0.9947542628198863	8.21752284930176e-21
0.995004012823105	8.21752284930176e-21
0.9952537628263236	8.21752284930176e-21
0.9955035128295423	8.21752284930176e-21
0.9957532628327609	8.21752284930176e-21
0.9960030128359796	8.21752284930176e-21
0.9962527628391983	8.21752284930176e-21
0.9965025128424169	8.21752284930176e-21
0.9967522628456356	8.21752284930176e-21
0.9970020128488541	8.21752284930176e-21
0.9972517628520728	8.21752284930176e-21
0.9975015128552915	8.21752284930176e-21
0.9977512628585101	8.21752284930176e-21
0.9980010128617288	8.21752284930176e-21
0.9982507628649474	8.21752284930176e-21
0.9985005128681661	8.21752284930176e-21
0.9987502628713848	8.21752284930176e-21
0.9990000128746034	8.21752284930176e-21
0.9992497628778221	8.21752284930176e-21
0.9994995128810407	8.21752284930176e-21
0.9997492628842594	8.21752284930176e-21
0.9999990128874781	8.21752284930176e-21
0.9999999999997999	8.21752284930176e-21


==> data_files/stiff_gas_semi_analytic_density_solution.txt <==
0.000000 8.808289
0.013393 8.808289
0.026786 8.808289
0.040179 8.808289
0.053571 8.808289
0.066964 8.808289
0.080357 8.808289
0.093750 8.808289
0.107143 8.808289
0.120536 8.808289
0.133929 8.808289
0.147321 8.808289
0.160714 8.808289
0.174107 8.808289
0.187500 8.808289
0.200893 8.808289
0.214286 8.808289
0.227679 8.808289
0.241071 8.808289
0.254464 8.808289
0.267857 8.808289
0.281250 8.808289
0.294643 8.808289
0.308036 8.808289
0.321429 8.808289
0.334821 8.808289
0.348214 8.808289
0.361607 8.808289
0.375000 8.808289
0.388393 8.808289
0.401786 8.808289
0.415179 8.808289
0.428571 8.808289
0.441964 8.808289
0.455357 8.808289
0.468750 8.808289
0.482143 8.808289
0.495536 8.808289
0.508929 8.808289
0.522321 8.808289
0.535714 8.808289
0.549107 8.808289
0.562500 8.808289
0.575893 8.808289
0.589286 8.808289
0.602679 8.808289
0.616071 8.808289
0.629464 8.808289
0.642857 8.808289
0.656250 8.808289
0.669643 8.808289
0.683036 8.808289
0.696429 8.808289
0.709821 8.808289
0.723214 8.808289
0.736607 8.808289
0.750000 8.808289
0.763393 8.808289
0.776786 8.808289
0.790179 8.808289
0.803571 8.808289
0.816964 8.808289
0.830357 8.808289
0.843750 8.808289
0.857143 8.808289
0.870536 8.808289
0.883929 8.808289
0.897321 8.808289
0.910714 8.808289
0.924107 8.808289
0.937500 8.808289
0.950893 8.808289
0.964286 8.808289
0.977679 8.808289
0.991071 8.808289
1.004464 8.808289
1.017857 8.808289
1.031250 8.808289
1.044643 3.000000
1.058036 3.000000
1.071429 3.000000
1.084821 3.000000
1.098214 3.000000
1.111607 3.000000
1.125000 3.000000
1.138393 3.000000
1.151786 3.000000
1.165179 3.000000
1.178571 3.000000
1.191964 3.000000
1.205357 3.000000
1.218750 3.000000
1.232143 3.000000
1.245536 3.000000
1.258929 3.000000
1.272321 3.000000
1.285714 3.000000
1.299107 3.000000
1.312500 3.000000
1.325893 3.000000
1.339286 3.000000
1.352679 3.000000
1.366071 3.000000
1.379464 3.000000
1.392857 3.000000
1.406250 3.000000
1.419643 3.000000
1.433036 3.000000
1.446429 3.000000
1.459821 3.000000
1.473214 3.000000
1.486607 3.000000
1.500000 3.000000
1.513393 3.000000
1.526786 3.000000
1.540179 3.000000
1.553571 3.000000
1.566964 3.000000
1.580357 3.000000
1.593750 3.000000
1.607143 3.000000
1.620536 3.000000
1.633929 3.000000
1.647321 3.000000
1.660714 3.000000
1.674107 3.000000
1.687500 3.000000
1.700893 3.000000
1.714286 3.000000
1.727679 3.000000
1.741071 3.000000
1.754464 3.000000
1.767857 3.000000
1.781250 3.000000
1.794643 3.000000
1.808036 3.000000
1.821429 3.000000
1.834821 3.000000
1.848214 3.000000
1.861607 3.000000
1.875000 3.000000
1.888393 3.000000
1.901786 3.000000
1.915179 3.000000
1.928571 3.000000
1.941964 3.000000
1.955357 3.000000
1.968750 3.000000
1.982143 3.000000
1.995536 3.000000
2.008929 3.000000
2.022321 3.000000
2.035714 3.000000
2.049107 3.000000
2.062500 3.000000
2.075893 3.000000
2.089286 3.000000
2.102679 3.000000
2.116071 3.000000
2.129464 3.000000
2.142857 3.000000
2.156250 3.000000
2.169643 3.000000
2.183036 3.000000
2.196429 3.000000
2.209821 3.000000
2.223214 3.000000
2.236607 3.000000
2.250000 3.000000
2.263393 3.000000
2.276786 3.000000
2.290179 3.000000
2.303571 3.000000
2.316964 3.000000
2.330357 3.000000
2.343750 3.000000
2.357143 3.000000
2.370536 3.000000
2.383929 3.000000
2.397321 3.000000
2.410714 3.000000
2.424107 3.000000
2.437500 3.000000
2.450893 3.000000
2.464286 3.000000
2.477679 3.000000
2.491071 3.000000
2.504464 3.000000
2.517857 3.000000
2.531250 3.000000
2.544643 3.000000
2.558036 3.000000
2.571429 3.000000
2.584821 3.000000
2.598214 3.000000
2.611607 3.000000
2.625000 3.000000
2.638393 3.000000
2.651786 3.000000
2.665179 3.000000
2.678571 3.000000
2.691964 3.000000
2.705357 3.000000
2.718750 3.000000
2.732143 3.000000
2.745536 3.000000
2.758929 3.000000
2.772321 3.000000
2.785714 3.000000
2.799107 3.000000
2.812500 3.000000
2.825893 3.000000
2.839286 3.000000
2.852679 3.000000
2.866071 3.000000
2.879464 3.000000
2.892857 3.000000
2.906250 3.000000
2.919643 3.000000
2.933036 3.000000
2.946429 3.000000
2.959821 3.000000
2.973214 3.000000
2.986607 3.000000
3.000000 3.000000


==> data_files/stiff_gas_semi_analytic_pressure_solution.txt <==
0.000000 19.198039
0.013393 19.198039
0.026786 19.198039
0.040179 19.198039
0.053571 19.198039
0.066964 19.198039
0.080357 19.198039
0.093750 19.198039
0.107143 19.198039
0.120536 19.198039
0.133929 19.198039
0.147321 19.198039
0.160714 19.198039
0.174107 19.198039
0.187500 19.198039
0.200893 19.198039
0.214286 19.198039
0.227679 19.198039
0.241071 19.198039
0.254464 19.198039
0.267857 19.198039
0.281250 19.198039
0.294643 19.198039
0.308036 19.198039
0.321429 19.198039
0.334821 19.198039
0.348214 19.198039
0.361607 19.198039
0.375000 19.198039
0.388393 19.198039
0.401786 19.198039
0.415179 19.198039
0.428571 19.198039
0.441964 19.198039
0.455357 19.198039
0.468750 19.198039
0.482143 19.198039
0.495536 19.198039
0.508929 19.198039
0.522321 19.198039
0.535714 19.198039
0.549107 19.198039
0.562500 19.198039
0.575893 19.198039
0.589286 19.198039
0.602679 19.198039
0.616071 19.198039
0.629464 19.198039
0.642857 19.198039
0.656250 19.198039
0.669643 19.198039
0.683036 19.198039
0.696429 19.198039
0.709821 19.198039
0.723214 19.198039
0.736607 19.198039
0.750000 19.198039
0.763393 19.198039
0.776786 19.198039
0.790179 19.198039
0.803571 19.198039
0.816964 19.198039
0.830357 19.198039
0.843750 19.198039
0.857143 19.198039
0.870536 19.198039
0.883929 19.198039
0.897321 19.198039
0.910714 19.198039
0.924107 19.198039
0.937500 19.198039
0.950893 19.198039
0.964286 19.198039
0.977679 19.198039
0.991071 19.198039
1.004464 19.198039
1.017857 19.198039
1.031250 19.198039
1.044643 1.000000
1.058036 1.000000
1.071429 1.000000
1.084821 1.000000
1.098214 1.000000
1.111607 1.000000
1.125000 1.000000
1.138393 1.000000
1.151786 1.000000
1.165179 1.000000
1.178571 1.000000
1.191964 1.000000
1.205357 1.000000
1.218750 1.000000
1.232143 1.000000
1.245536 1.000000
1.258929 1.000000
1.272321 1.000000
1.285714 1.000000
1.299107 1.000000
1.312500 1.000000
1.325893 1.000000
1.339286 1.000000
1.352679 1.000000
1.366071 1.000000
1.379464 1.000000
1.392857 1.000000
1.406250 1.000000
1.419643 1.000000
1.433036 1.000000
1.446429 1.000000
1.459821 1.000000
1.473214 1.000000
1.486607 1.000000
1.500000 1.000000
1.513393 1.000000
1.526786 1.000000
1.540179 1.000000
1.553571 1.000000
1.566964 1.000000
1.580357 1.000000
1.593750 1.000000
1.607143 1.000000
1.620536 1.000000
1.633929 1.000000
1.647321 1.000000
1.660714 1.000000
1.674107 1.000000
1.687500 1.000000
1.700893 1.000000
1.714286 1.000000
1.727679 1.000000
1.741071 1.000000
1.754464 1.000000
1.767857 1.000000
1.781250 1.000000
1.794643 1.000000
1.808036 1.000000
1.821429 1.000000
1.834821 1.000000
1.848214 1.000000
1.861607 1.000000
1.875000 1.000000
1.888393 1.000000
1.901786 1.000000
1.915179 1.000000
1.928571 1.000000
1.941964 1.000000
1.955357 1.000000
1.968750 1.000000
1.982143 1.000000
1.995536 1.000000
2.008929 1.000000
2.022321 1.000000
2.035714 1.000000
2.049107 1.000000
2.062500 1.000000
2.075893 1.000000
2.089286 1.000000
2.102679 1.000000
2.116071 1.000000
2.129464 1.000000
2.142857 1.000000
2.156250 1.000000
2.169643 1.000000
2.183036 1.000000
2.196429 1.000000
2.209821 1.000000
2.223214 1.000000
2.236607 1.000000
2.250000 1.000000
2.263393 1.000000
2.276786 1.000000
2.290179 1.000000
2.303571 1.000000
2.316964 1.000000
2.330357 1.000000
2.343750 1.000000
2.357143 1.000000
2.370536 1.000000
2.383929 1.000000
2.397321 1.000000
2.410714 1.000000
2.424107 1.000000
2.437500 1.000000
2.450893 1.000000
2.464286 1.000000
2.477679 1.000000
2.491071 1.000000
2.504464 1.000000
2.517857 1.000000
2.531250 1.000000
2.544643 1.000000
2.558036 1.000000
2.571429 1.000000
2.584821 1.000000
2.598214 1.000000
2.611607 1.000000
2.625000 1.000000
2.638393 1.000000
2.651786 1.000000
2.665179 1.000000
2.678571 1.000000
2.691964 1.000000
2.705357 1.000000
2.718750 1.000000
2.732143 1.000000
2.745536 1.000000
2.758929 1.000000
2.772321 1.000000
2.785714 1.000000
2.799107 1.000000
2.812500 1.000000
2.825893 1.000000
2.839286 1.000000
2.852679 1.000000
2.866071 1.000000
2.879464 1.000000
2.892857 1.000000
2.906250 1.000000
2.919643 1.000000
2.933036 1.000000
2.946429 1.000000
2.959821 1.000000
2.973214 1.000000
2.986607 1.000000
3.000000 1.000000

